Efficient Algorithms and Implementations for Extracting Maximum-Size $(k,\ell)$-Sparse Subgraphs

A multigraph $G = (V, E)$ is $(k, \ell)$-sparse if every subset $X \subseteq V$ induces at most $\max\{k|X| - \ell, 0\}$ edges. Finding a maximum-size $(k, \ell)$-sparse subgraph is a classical problem in rigidity theory and combinatorial optimization, with known polynomial-time algorithms. This paper presents a highly efficient and flexible implementation of an augmenting path method, enhanced with a range of powerful practical heuristics that significantly reduce running time while preserving optimality. These heuristics $\unicode{x2013}$ including edge-ordering, node-ordering, two-phase strategies, and pseudoforest-based initialization $\unicode{x2013}$ steer the algorithm toward accepting more edges early in the execution and avoiding costly augmentations. A comprehensive experimental evaluation on both synthetic and real-world graphs demonstrates that our implementation outperforms existing tools by several orders of magnitude. We also propose an asymptotically faster algorithm for extracting an inclusion-wise maximal $(k,2k)$-sparse subgraph with the sparsity condition required only for node sets of size at least three, which is particularly relevant to 3D rigidity when $k = 3$. We provide a carefully engineered implementation, which is publicly available online and is proposed for inclusion in the LEMON graph library.

==> results/competitors/barabasi_albert/edges_10/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0009472381577777782,0.0002966518643999989,0.0005940470892444447,0.0003719091351111101,0.0045849103440000075,0.07173984800000002
120,1100.0,0.0013977110595555554,0.0004465142443999998,0.0008584416391999992,0.000509286169333333,0.005808778124000002,0.1016110448888891
140,1300.0,0.0019452497737777756,0.000765310883822223,0.0011971760424444448,0.0006814515395555552,0.007105916404444444,0.136441161777778
160,1500.0,0.002529130858666667,0.00036115000080000006,0.0014128224615111108,0.0008640729204444446,0.008641082248888893,0.1771276871111111
180,1700.0,0.0032395543817777743,0.0006721618296444455,0.0018100786344444468,0.001073397280444443,0.010007379857777783,0.2220175297777779
200,1900.0,0.003975909386666667,0.0005052503610666674,0.0021263254283111137,0.001295042464888889,0.011689963595555549,0.2721597591111113
250,2400.0,0.006322543616444449,0.0009634310887555535,0.003361885050222224,0.0019637996808888887,0.015583966426666653,0.41874529688888884
300,2900.0,0.009296340247111115,0.0009319096893333317,0.004744139461777769,0.0027712618613333403,0.0197029226711111,0.408226066666669
400,3900.0,0.017034801341333367,0.001195403544444444,0.008451762016000001,0.004811345542222221,0.028877006604444425,0.408226066666669
500,4900.0,0.027459581425333314,0.002840207504,0.013265379487555561,0.0074061728888888895,0.038725103182222186,0.408226066666669
600,5900.0,0.04036428903111109,0.004384994473777779,0.019433827441777782,0.010655112733333319,0.049968493057777716,0.408226066666669
700,6900.0,0.055414775431111014,0.0036254491013333347,0.025299794132888916,0.01433553675999998,0.06148327968888897,0.408226066666669
800,7900.0,0.07331908103555561,0.0048411348693333375,0.03338977219333332,0.01859221819111109,0.07379017164444444,0.408226066666669
900,8900.0,0.09356753925333322,0.003097193051111112,0.042123897616888846,0.023772949808888912,0.08662697982222234,0.408226066666669
1000,9900.0,0.11687296549777781,0.015356981866222238,0.05326260314755554,0.028799681151111055,0.10083306937777785,0.408226066666669


==> results/competitors/barabasi_albert/edges_10/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0006786821700000014,0.00020899473099999992,0.00016725809386666687,0.0002042953179999999,0.002972481022666663,0.04093723933333337
120,1100.0,0.0010036641479999992,0.0003169330306666657,0.00023065170013333308,0.00027481047466666633,0.0037522215193333307,0.05747937599999993
140,1300.0,0.0013857696539999998,0.000550519739333333,0.0003400194030000005,0.00036189031066666646,0.004548375840000002,0.0766345113333334
160,1500.0,0.0018031671613333317,0.00025191149293333305,0.0002360169389333335,0.00045492823666666685,0.005527154026666671,0.09926449933333342
180,1700.0,0.002318585219333329,0.000477688951799999,0.0003440440449999995,0.0005628658580000001,0.006375778913333335,0.12368930000000011
200,1900.0,0.0028472251666666684,0.00037040247226666705,0.0002877184357999981,0.0006754371173333338,0.007442278006666669,0.1508349993333333
250,2400.0,0.004539023924666664,0.0007002974137999996,0.0004729760553333347,0.0010149346279999995,0.009968793286666663,0.2302301879999997
300,2900.0,0.006657614144000002,0.000669754644666666,0.0004970426593333336,0.0014259074520000011,0.012616610786666664,0.21675410000000178
400,3900.0,0.012160322465333353,0.0008554413953333323,0.0006790850306666665,0.00245753564,0.018564654039999993,0.21675410000000178
500,4900.0,0.01959850013800002,0.0021213366173333304,0.0010859472580000001,0.0037578976666666707,0.025030973573333337,0.21675410000000178
600,5900.0,0.028910136413333266,0.003248107526666668,0.001581852295999999,0.005401098666666664,0.03238368031999999,0.21675410000000178
700,6900.0,0.039689576413333344,0.002748671736000007,0.0013847929326666667,0.0072480237400000015,0.03996102500000005,0.21675410000000178
800,7900.0,0.052510760886666674,0.003562697815999999,0.001774036690000003,0.009386154953333331,0.04829248213333338,0.21675410000000178
900,8900.0,0.06699779574666659,0.0022272643420000026,0.001581313425333333,0.011936808046666653,0.056797967000000046,0.21675410000000178
1000,9900.0,0.08370103724666664,0.011348044625333339,0.004115055988000005,0.014439770793333303,0.06646395640000001,0.21675410000000178


==> results/competitors/barabasi_albert/edges_10/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0014843501333333326,0.0004719661312000016,0.0014476250799999985,0.0007071367693333321,0.007809768986666671,0.1333450653333332
120,1100.0,0.002185804882666667,0.0007056766718666664,0.0021140215173333357,0.0009782375586666668,0.009921891333333332,0.18987438266666665
140,1300.0,0.0030642100133333318,0.001194893172800001,0.002911489321333336,0.0013205739973333338,0.012220997533333335,0.2560544626666667
160,1500.0,0.003981058253333333,0.0005796270165333332,0.0037664335066666665,0.0016823622880000005,0.014868938693333339,0.33285406266666673
180,1700.0,0.005081492706666673,0.0010611075853333334,0.004742147813333332,0.002094460125333333,0.01727058174666667,0.4186739893333335
200,1900.0,0.006233277826666664,0.0007749461386666668,0.005803539413333342,0.00253425316,0.020185334773333334,0.5148092786666666
250,2400.0,0.009889583000000009,0.0014896984386666672,0.009139703040000002,0.0038615297866666687,0.026814312706666666,0.7957755146666668
300,2900.0,0.014573792453333338,0.0014562197786666673,0.013238333066666651,0.00546197068,0.03387554643999998,0.7911699999999962
400,3900.0,0.02678375909333333,0.0018753278426666639,0.023997115986666685,0.00951896534666666,0.0495017117333333,0.7911699999999962
500,4900.0,0.04318174400000001,0.004277949277333331,0.0376242439466667,0.01470272333333332,0.06611336239999999,0.7911699999999962
600,5900.0,0.06327259426666668,0.006658768368000003,0.05513777773333333,0.021163140866666656,0.08513811853333332,0.7911699999999962
700,6900.0,0.08686517346666668,0.005379003832000003,0.07312979653333339,0.028510562800000028,0.10452778906666672,0.7911699999999962
800,7900.0,0.11493572133333343,0.007398008976000003,0.0966212431999999,0.03700434466666669,0.12478555066666674,0.7911699999999962
900,8900.0,0.14670702626666662,0.0048370504693333325,0.1232090659999999,0.04744523333333339,0.14628500546666665,0.7911699999999962
1000,9900.0,0.18321682199999995,0.023374856348000014,0.15155769746666656,0.05751950186666671,0.1695712953333333,0.7911699999999962


==> results/competitors/barabasi_albert/edges_10/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0009193318585777782,0.00027881802408888915,0.0005777310034222221,0.0003527979691111105,0.004494835655999997,0.07150265777777774
120,1100.0,0.0013647378724444483,0.0004256433678666671,0.0008391444565333341,0.00048698424431111115,0.005698172559999998,0.10132315511111113
140,1300.0,0.0019058376164444463,0.0007404263243555555,0.0011739029941777778,0.0006550841668444447,0.006974992259111119,0.1360976231111112
160,1500.0,0.0024844500746666652,0.0003328275907555559,0.001386221110266665,0.0008341933400000005,0.008489799631111105,0.1767301866666667
180,1700.0,0.0031893832453333357,0.00064020927008889,0.0017798347852888913,0.0010398522235555547,0.009835292844444454,0.22156332088888886
200,1900.0,0.003920256679555555,0.00046956653279999947,0.002092376217200002,0.0012577619293333336,0.011495895897777792,0.2716488342222223
250,2400.0,0.006253213336888891,0.0009185840115111113,0.003318647604355557,0.0019172222653333333,0.015333262017777773,0.41809191911111127
300,2900.0,0.009211465540444467,0.0008754840556444437,0.004689177881333334,0.002713394357333335,0.01939555371999998,0.40757093333332983
400,3900.0,0.016922973031111115,0.001120653492044444,0.00837830000666667,0.004734901660000003,0.028448043759999986,0.40757093333332983
500,4900.0,0.027320909364444385,0.002747035091600004,0.01317338404222224,0.007311229048888892,0.038026830911111156,0.40757093333332983
600,5900.0,0.04019638737777786,0.004270780453777778,0.019320874549333303,0.010539052071111114,0.049103004426666666,0.40757093333332983
700,6900.0,0.05522029064000001,0.0034929034222222206,0.025168538937777776,0.014201153048888892,0.06044567853333341,0.40757093333332983
800,7900.0,0.07309834307555559,0.004690332210666666,0.03324040173066667,0.018439532817777753,0.07258372702222221,0.40757093333332983
900,8900.0,0.09332056587111125,0.0029278640017777772,0.04195572632977781,0.02360140439555556,0.08524425848888896,0.40757093333332983
1000,9900.0,0.11659912785777765,0.01516834258088891,0.05307546716800003,0.02860904395555546,0.09926763524444455,0.40757093333332983


==> results/competitors/barabasi_albert/edges_10/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.000650954263866667,0.00019130882753333396,0.00015143282179999986,0.0001852208809999998,0.002892192870666669,0.04070485599999998
120,1100.0,0.0009708924306666663,0.0002962260093333331,0.00021190911946666638,0.0002524968844666671,0.0036537257333333273,0.0571955786666666
140,1300.0,0.0013466002846666684,0.0005258157634666683,0.000317341189933333,0.0003355142275999996,0.004431655195333337,0.07629309200000006
160,1500.0,0.0017587629319999966,0.00022380687299999963,0.0002100774474000009,0.0004250036879999996,0.005392453446666662,0.09886846066666652
180,1700.0,0.0022686672679999996,0.00044593936946666696,0.00031443897793333446,0.0005292662213333328,0.006222705320000001,0.12323542799999986
200,1900.0,0.002791850119333329,0.000334918038133333,0.0002544191791333333,0.0006380604339999995,0.007269663073333333,0.15032336133333338
250,2400.0,0.004469961658666663,0.0006556578772666679,0.0004303361598666656,0.0009682331113333342,0.00974561362,0.22957388599999995
300,2900.0,0.006573005050666677,0.0006135439621333325,0.0004426167886666671,0.0013678582759999998,0.012342612999999988,0.2160956999999998
400,3900.0,0.01204879584,0.0007809517713999995,0.0006060726633333317,0.0023808682633333343,0.01818327537333333,0.2160956999999998
500,4900.0,0.019460205846666672,0.0020284940867333324,0.0009944247033333317,0.003662673993333327,0.02441294650000002,0.2160956999999998
600,5900.0,0.02874263060000003,0.0031342388966666703,0.0014693627573333337,0.005284725946666675,0.03161725424000001,0.2160956999999998
700,6900.0,0.03949547916000003,0.00261654493533333,0.0012540684733333334,0.007113377906666672,0.03904276179999996,0.2160956999999998
800,7900.0,0.052290439013333315,0.0034123314933333345,0.001625157929333335,0.009233270493333326,0.04722520926666669,0.2160956999999998
900,8900.0,0.06675122833999989,0.002058382764,0.0014136520279999993,0.011765103060000016,0.05557528746666666,0.2160956999999998
1000,9900.0,0.08342761725333321,0.011159983872000005,0.003928517285333335,0.014249053266666669,0.06507960393333337,0.2160956999999998


==> results/competitors/barabasi_albert/edges_10/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0014560870479999996,0.0004538364172000012,0.0014303273666666676,0.0006879521453333333,0.007700121226666664,0.1330982613333332
120,1100.0,0.0021524287559999983,0.0006844780849333341,0.0020936151306666694,0.0009559589640000004,0.009787066213333334,0.18957830800000003
140,1300.0,0.003024312280000001,0.0011696474461333338,0.0028870266026666666,0.0012942240453333329,0.012061666386666673,0.2557066853333331
160,1500.0,0.003935824360000005,0.0005508690262666658,0.0037385084359999954,0.0016525726440000002,0.014684492000000006,0.33245363866666655
180,1700.0,0.005030815200000008,0.0010287490713333331,0.004710626399999999,0.002061024227999999,0.01706046789333332,0.4182191066666673
200,1900.0,0.006177069800000005,0.0007388635221333337,0.005768290293333333,0.0024971649199999994,0.019948361546666665,0.5142997800000003
250,2400.0,0.00981971669333333,0.0014444362799999988,0.009095270493333332,0.003815200573333338,0.026508558813333333,0.7951279853333326
300,2900.0,0.014488386519999999,0.001399364242666666,0.013182300066666666,0.00540446652,0.03350143515999999,0.7905213999999998
400,3900.0,0.026671327413333324,0.0018000569333333346,0.023922754693333336,0.009442968453333332,0.048977580533333336,0.7905213999999998
500,4900.0,0.04304231639999999,0.004184117101333334,0.03753130272000004,0.014608339160000003,0.06525459973333331,0.7905213999999998
600,5900.0,0.06310390093333333,0.006543863567999998,0.05502389813333329,0.021047704320000013,0.0840745048,0.7905213999999998
700,6900.0,0.08666991360000005,0.005245620395999998,0.07299747986666665,0.028376703333333333,0.10325151199999999,0.7905213999999998
800,7900.0,0.11471415119999999,0.007246333645333336,0.09647088933333339,0.03685205746666666,0.12330076253333336,0.7905213999999998
900,8900.0,0.1464592409333333,0.0046668264773333315,0.12303987493333338,0.04727400706666667,0.14458220053333337,0.7905213999999998
1000,9900.0,0.18294214906666675,0.023185059998666675,0.15136936693333328,0.057329025333333346,0.1676436978666666,0.7905213999999998


==> results/competitors/barabasi_albert/edges_25/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.001940527802222224,0.00029344083791111084,0.001044389106933333,0.00033070786568888913,0.012725327346666654,0.07375054400000003
120,2375.0,0.002977617446222222,0.00018239741048888878,0.0015366636904000004,0.00044862302493333403,0.01727530604444445,0.10640323911111119
140,2875.0,0.004357221005333334,0.0004859886086222223,0.0021669583924444438,0.0005982608866666676,0.02229283529333332,0.144514912888889
160,3375.0,0.005832329103999987,0.0006561113244888892,0.00287133238666667,0.0007555534902222217,0.02707934251555553,0.1890580315555555
180,3875.0,0.007479338966666671,0.00020407031471111038,0.003556626164,0.0009351628164444438,0.032251616044444396,0.23992289466666675
200,4375.0,0.00929143904888889,0.0008736804631999988,0.004410807626222217,0.0011370732213333331,0.03728634068444446,0.2939535164444447
250,5625.0,0.015074311874222243,0.00029040357688888877,0.006838611236888884,0.0017185571791111102,0.050483787039999964,0.45999911022222145
300,6875.0,0.021938285386666697,0.001247359779111109,0.010016254820444433,0.00242706310311111,0.06499674687111108,0.44886309999999924
400,9375.0,0.04028990419111108,0.00200965527155556,0.017900135316888874,0.004199328933333328,0.09437473567111114,0.44886309999999924
500,11875.0,0.06436467824000003,0.0031318558666666714,0.028540739766222227,0.006460437853333331,0.12327126586666666,0.44886309999999924
600,14375.0,0.09501066621333323,0.004762787751555556,0.04132938625911106,0.009257636093333342,0.1573365225777779,0.44886309999999924
700,16875.0,0.1288895878000001,0.0009823643537777763,0.055503384587555646,0.012445308955555548,0.18877209413333332,0.44886309999999924
800,19375.0,0.17153108223111124,0.007776399936000003,0.07256804665511117,0.016149921804444464,0.22253451075555525,0.44886309999999924
900,21875.0,0.21859906885333333,0.010516007927111118,0.09247475715111125,0.020541775293333363,0.2574192668444445,0.44886309999999924
1000,24375.0,0.2705715500133336,0.001584288669333333,0.1122624802177778,0.024839554226666644,0.2931529065777783,0.44886309999999924


==> results/competitors/barabasi_albert/edges_25/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0013151035966666677,0.0002075160387333334,0.00020493045039999958,0.00018829250453333347,0.007676984653333338,0.04066955533333336
120,2375.0,0.0020074126959999986,0.00012950818673333362,0.0002215110422666654,0.0002491534600666665,0.010446678600000026,0.05849814999999997
140,2875.0,0.0029446669546666715,0.00035534365826666567,0.00031431578200000123,0.00032669783666666686,0.013533458673333307,0.07888076
160,3375.0,0.003933479816000002,0.0004642170147333348,0.00038818835333333354,0.00040739551933333394,0.016401012833333343,0.10310575933333327
180,3875.0,0.005032571316666662,0.00014920617140000008,0.0003566635526666664,0.0004978830093333333,0.019545702186666673,0.13089896333333348
200,4375.0,0.006240559633333339,0.000636283046799999,0.0004925308126666651,0.0006011079119999988,0.022530441159999994,0.1594885119999999
250,5625.0,0.010121181764666658,0.00021221478200000006,0.0005210014953333329,0.0008938070686666667,0.030489729359999978,0.24990486599999998
300,6875.0,0.014698418613333325,0.0009330702553333333,0.0007600929773333335,0.0012568031746666647,0.03916346544,0.24266469999999862
400,9375.0,0.026912032953333297,0.0014763887946666668,0.0010455234353333347,0.0021438117600000007,0.05691842884,0.24266469999999862
500,11875.0,0.04288240489333328,0.002292711263333331,0.001412133182666663,0.0032796894000000007,0.07506057193333339,0.24266469999999862
600,14375.0,0.06323967432000002,0.003637847059333326,0.001838068588666668,0.004698036020000001,0.09629160400000006,0.24266469999999862
700,16875.0,0.08551968883333323,0.0007364463499999999,0.00179101581466666,0.006300112566666675,0.1159365771333335,0.24266469999999862
800,19375.0,0.11369298821333318,0.005761319614666663,0.0027540100493333303,0.008169862706666666,0.13711570053333347,0.24266469999999862
900,21875.0,0.14452007947999995,0.008072634256666676,0.0032183057266666655,0.010332880139999999,0.1590676652666667,0.24266469999999862
1000,24375.0,0.1786423763533331,0.001221431043999999,0.002878928326666667,0.01248531947333334,0.18181553126666647,0.24266469999999862


==> results/competitors/barabasi_albert/edges_25/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.003191376213333337,0.0004652904362666678,0.0027233064200000013,0.0006155385880000004,0.022822012733333348,0.13991252133333337
120,2375.0,0.004918026946666669,0.0002881758580000005,0.0041669689866666625,0.0008475621546666662,0.030932560933333353,0.20221341733333315
140,2875.0,0.007182329106666679,0.0007472785093333331,0.005872243613333329,0.0011413869866666669,0.03981158853333332,0.27578321866666683
160,3375.0,0.009630027680000002,0.001039899943999998,0.007837620453333343,0.001451869431999999,0.048436001880000024,0.36096257600000015
180,3875.0,0.012372874266666663,0.0003137986013333331,0.009956551386666672,0.001809722430666667,0.05766344375999997,0.4579707573333332
200,4375.0,0.015393197879999992,0.0013484752960000017,0.012247361253333339,0.002209003839999999,0.06679813973333336,0.5628835253333336
250,5625.0,0.02498057209333331,0.00044678116666666624,0.019473830719999984,0.003368057400000001,0.09047190240000001,0.8801875986666667
300,6875.0,0.03641801893333331,0.0018759388266666676,0.02852857850666664,0.004767582960000001,0.11666330973333332,0.8612598999999953
400,9375.0,0.06704564666666657,0.0030761882253333324,0.05160935907999997,0.00831036328,0.1692873493333333,0.8612598999999953
500,11875.0,0.10732922493333331,0.004810145073333334,0.08279795293333335,0.012821934759999997,0.2196926537333333,0.8612598999999953
600,14375.0,0.15855265000000016,0.0070126691359999995,0.12031202160000001,0.018376836240000003,0.2794263597333334,0.8612598999999953
700,16875.0,0.21562938573333354,0.001474200361333333,0.16292812213333352,0.02473570173333335,0.334443128133333,0.8612598999999953
800,19375.0,0.2872072702666666,0.01180656057866666,0.2121961198666669,0.03211003999999998,0.3933721312000001,0.8612598999999953
900,21875.0,0.36675704759999983,0.015402755267999991,0.2709876600000002,0.04095956559999997,0.45412247,0.8612598999999953
1000,24375.0,0.45442989733333383,0.002310003920000003,0.33102958400000015,0.049548023733333384,0.5158276571999996,0.8612598999999953


==> results/competitors/barabasi_albert/edges_25/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.001892645184000003,0.0002634197001333333,0.0010161393592444453,0.00029976517604444434,0.012592506657777777,0.07333933022222222
120,2375.0,0.0029177738471111107,0.0001445041441777778,0.0015004540494222241,0.000409871756577779,0.01710670372444446,0.1058914617777777
140,2875.0,0.004283791108000003,0.00043936252111111124,0.0021218760019999987,0.0005507824425333332,0.022087998946666697,0.14390390711111115
160,3375.0,0.005747079331111112,0.000601640092577777,0.002818322299911111,0.0007003145320444443,0.026837064186666686,0.1883397599999999
180,3875.0,0.007382384502222217,0.00014190196804444462,0.0034957934928888925,0.0008722714675555542,0.03197081247111109,0.2390945884444443
200,4375.0,0.009182536148000008,0.0008037170912444455,0.004341926679688889,0.0010663488631111099,0.03691875042666663,0.293014576
250,5625.0,0.014936336602222244,0.00020107228004444434,0.006750182756888883,0.0016286454599999981,0.050003029253333345,0.45878987555555584
300,6875.0,0.02176914705066665,0.0011364188770666664,0.009905692016888885,0.0023159324342222217,0.06439601971111113,0.44765046666667
400,9375.0,0.040063055733333346,0.0018591591831111115,0.017749961026666657,0.004049224967555559,0.09351205751555561,0.44765046666667
500,11875.0,0.06407385355555567,0.0029355446434666706,0.028344346879555563,0.006265082804444426,0.12209798857777777,0.44765046666667
600,14375.0,0.09464557823555546,0.004509609571999996,0.04107584686311108,0.009005364248888884,0.1558488011111112,0.44765046666667
700,16875.0,0.12844184385777782,0.000664638682222222,0.055185707549333336,0.012129423644444448,0.1869699359111111,0.44765046666667
800,19375.0,0.17100391735999992,0.007398199416888883,0.0721897017457778,0.015771735804444444,0.2204235764444445,0.44765046666667
900,21875.0,0.2179817272044444,0.010067381603555562,0.09202620936088884,0.020092649044444442,0.25497167840000007,0.44765046666667
1000,24375.0,0.26986421624444495,0.0010651636351111105,0.11174395106266666,0.024319318599999976,0.2903825288444443,0.44765046666667


==> results/competitors/barabasi_albert/edges_25/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0012674062959999977,0.00017756507306666703,0.0001772931361999999,0.0001573837613999999,0.007558433886666675,0.040262317999999964
120,2375.0,0.0019477581373333278,9.170883120000016e-05,0.0001859084807999986,0.00021038628753333307,0.010296017806666662,0.05798794266666667
140,2875.0,0.0028714309220000053,0.0003087787541999999,0.00026980017633333243,0.0002792250191333335,0.01335057594,0.0782700693333334
160,3375.0,0.0038483955033333283,0.0004098179275999999,0.00033571164320000165,0.00035212501939999925,0.01618483832000001,0.10238601866666655
180,3875.0,0.0049357968933333475,8.712975446666655e-05,0.00029626751266666624,0.0004349625939999994,0.019295275526666687,0.13006664600000012
200,4375.0,0.006131823628666677,0.0005663928923333322,0.00042405571953333385,0.0005303432226666666,0.022204442573333347,0.158543248
250,5625.0,0.009983341783333323,0.00012300348673333357,0.0004328297020000007,0.0008038716766666662,0.03006283634666668,0.2486846926666666
300,6875.0,0.014529480769333337,0.0008223382936000014,0.0006498364653333334,0.0011456428446666696,0.038629893366666675,0.24144045000000044
400,9375.0,0.026685355066666645,0.0013262448420000021,0.0008956492933333337,0.001994083557999998,0.05615164000666657,0.24144045000000044
500,11875.0,0.042591787133333316,0.0020968698578666635,0.001216092385999996,0.0030851212733333344,0.07401499079999993,0.24144045000000044
600,14375.0,0.06287482335333329,0.003385283108000001,0.001584689361333335,0.004446697839999998,0.09496486879999999,0.24144045000000044
700,16875.0,0.08507214991999992,0.0004193064420000004,0.0014733580573333333,0.005984876866666673,0.11432991853333342,0.24144045000000044
800,19375.0,0.11316591124000018,0.005383611232666668,0.002375269618666663,0.007792009173333331,0.13523368453333334,0.24144045000000044
900,21875.0,0.1439029634066668,0.007624476728666673,0.0027693467079999983,0.009883837033333322,0.15688562566666678,0.24144045000000044
1000,24375.0,0.17793540976666664,0.0007028897019999996,0.0023602402606666666,0.01196505876666667,0.17934736666666662,0.24144045000000044


==> results/competitors/barabasi_albert/edges_25/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0031431229600000013,0.00043512895426666743,0.0026938318053333307,0.0005845280053333332,0.022660652199999996,0.13949335466666668
120,2375.0,0.004857805266666667,0.00025009477013333327,0.004129545186666671,0.0008088426946666671,0.03072807555999998,0.20169850000000003
140,2875.0,0.0071085114799999925,0.000700530054933333,0.005826027653333328,0.0010938972893333333,0.03956284495999998,0.2751715826666667
160,3375.0,0.009544446986666667,0.0009852844225333329,0.007783543613333333,0.0013966935573333347,0.04814151592000001,0.3602472426666666
180,3875.0,0.012275559719999987,0.0002514463951999999,0.009894845453333348,0.0017468892146666644,0.05732188636,0.45715047333333336
200,4375.0,0.015283961186666663,0.0012783654890666655,0.012177668599999997,0.0021383601439999983,0.0663473661333333,0.561957232
250,5625.0,0.024842326239999976,0.0003572098666666663,0.01938488886666667,0.0032781930266666693,0.08988341506666675,0.8790002413333325
300,6875.0,0.036248479613333336,0.0017645800440000007,0.02841740311999998,0.0046565116133333384,0.1159282724,0.8600705000000015
400,9375.0,0.06681845706666677,0.002924987865333335,0.05145858449333333,0.008159507786666664,0.16823289253333334,0.8600705000000015
500,11875.0,0.1070379864000001,0.00461289421466667,0.08260085586666671,0.012625005866666652,0.2182639841333333,0.8600705000000015
600,14375.0,0.15818708799999995,0.006758262500000002,0.12005816186666655,0.018122697066666645,0.27761666573333327,0.8600705000000015
700,16875.0,0.21518123173333334,0.0011553031626666673,0.16261040653333333,0.024418517199999993,0.3322499706666668,0.8600705000000015
800,19375.0,0.2866799295999999,0.011427375785333357,0.21181856600000004,0.031731189066666644,0.3908033602666665,0.8600705000000015
900,21875.0,0.36613925479999987,0.014953191353333324,0.2705399346666667,0.0405102730666666,0.45114378386666676,0.8600705000000015
1000,24375.0,0.45372182919999965,0.0017897115013333332,0.3305113726666666,0.049027838266666714,0.5124528532000003,0.8600705000000015


==> results/competitors/barabasi_albert/edges_5/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00019592105182222248,0.00010169294648888896,0.00014482784337777722,0.0003723224056888895,0.0015207996324444445,0.06296120711111113
120,575.0,0.00026805389751111174,0.00012545670577777764,0.00018702879742222214,0.0005114219130666666,0.002012273479111114,0.08996012222222215
140,675.0,0.00036084366022222294,0.0001614947738222224,0.00024312782568888894,0.0006861517631111112,0.0025312930559999985,0.12163104844444449
160,775.0,0.00045894039777777797,0.00022552088377777806,0.00030588274982222026,0.0008697069293333318,0.0031079436866666634,0.15745614622222207
180,875.0,0.0005663184102222217,0.00022996811195555506,0.0003505399327999992,0.0010759114524444427,0.003728043966222218,0.19837339866666648
200,975.0,0.0006770217133333329,0.00024545225537777763,0.0004052324473777773,0.0013030673182222229,0.0043834799333333395,0.24325063999999974
250,1225.0,0.001023043030666675,0.0003014434185333328,0.0005788829548444462,0.0019765187386666656,0.006199042088888898,0.37691784533333295
300,1475.0,0.0014603176448888845,0.0004660825827555564,0.000831263874844445,0.00280563525422222,0.008306094315555573,0.3767442666666657
400,1975.0,0.0025638544955555527,0.0005023445400000003,0.0013102466720000007,0.0048802042933333315,0.013224072097777791,0.3767442666666657
500,2475.0,0.004011115027555552,0.0010052462675555578,0.002045261203111107,0.007566557551111114,0.018866106071111118,0.3767442666666657
600,2975.0,0.0058749460133333455,0.0007771856631111119,0.0027518712679999975,0.010921684435555544,0.025727611426666627,0.3767442666666657
700,3475.0,0.00805037828444447,0.0011952264457777743,0.0037574139377777776,0.014807558751111135,0.03330042480888892,0.3767442666666657
800,3975.0,0.01053488912444446,0.0013546056768888863,0.004724316354666665,0.01933184321333327,0.04147861142222221,0.3767442666666657
900,4475.0,0.013441463833777752,0.0015522413426666652,0.006070165842666671,0.024697448164444375,0.05024347151111117,0.3767442666666657
1000,4975.0,0.016675536835555563,0.0034515860400000055,0.007761994994666649,0.030061217084444466,0.059908333777777774,0.3767442666666657


==> results/competitors/barabasi_albert/edges_5/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00016519911686666718,7.641347313333332e-05,8.601713233333327e-05,0.0002138692538666665,0.0010457418686666644,0.03506053799999997
120,575.0,0.00022652323886666615,9.500773680000054e-05,0.00010410040946666604,0.00028992461093333354,0.0013690623920000016,0.049656103333333285
140,675.0,0.00030377802233333374,0.00012345200873333287,0.00012807209653333332,0.0003826920306666663,0.001711847517333328,0.06662406533333329
160,775.0,0.00038714582933333414,0.00017732714419999967,0.00016014351806666773,0.00048321755466666636,0.0020863641366666683,0.08556644800000003
180,875.0,0.0004784394753333317,0.00017922946093333318,0.0001699466692000013,0.000594314394,0.0024857575826666674,0.10725534999999994
200,975.0,0.0005748131066666661,0.00019144266373333297,0.000183453235733334,0.0007186191840000001,0.002910497213333337,0.130872856
250,1225.0,0.0008684705533333324,0.00023260466046666736,0.00023585114093333364,0.0010810856546666667,0.004083158106666663,0.20112376533333343
300,1475.0,0.0012375915146666649,0.0003666800168,0.000332318789599999,0.0015330008746666651,0.005449740506666666,0.2044044499999959
400,1975.0,0.0021758214279999906,0.0003915786906666669,0.00039945633799999926,0.0026534213800000045,0.008654660646666654,0.2044044499999959
500,2475.0,0.003402948625333334,0.0008194412280000008,0.0006406418393333339,0.004087593040000003,0.012406747553333347,0.2044044499999959
600,2975.0,0.004980147221333339,0.0006141886986666668,0.0006729984053333314,0.005865604959999998,0.016995696339999998,0.2044044499999959
700,3475.0,0.006823521878666675,0.0009743043586666633,0.0009116145080000006,0.007936647193333346,0.022044111746666664,0.2044044499999959
800,3975.0,0.008914073045999997,0.0011040195346666663,0.0010987013186666659,0.010349850019999994,0.02751732933333336,0.2044044499999959
900,4475.0,0.01139908197733335,0.0012820779840000008,0.0013741138839999986,0.013155568113333323,0.03348967339999996,0.2044044499999959
1000,4975.0,0.014131563486666656,0.00293125136733333,0.0021272106453333363,0.015971010826666673,0.04005489353333333,0.2044044499999959


==> results/competitors/barabasi_albert/edges_5/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.0002573649217333331,0.00015225189319999997,0.00026244926546666584,0.000689228709333334,0.0024709151600000013,0.1187625453333333
120,575.0,0.0003511152147999989,0.00018635464373333336,0.0003528855733333334,0.0009544165173333323,0.003298695653333338,0.17056816
140,675.0,0.0004749749359999992,0.00023758030400000018,0.0004732392839999977,0.0012930712280000013,0.004170184133333334,0.23164501466666668
160,775.0,0.000602529534666667,0.00032190836293333273,0.0005973612133333337,0.0016426856786666676,0.005151102786666665,0.301235542666667
180,875.0,0.000742076279999999,0.0003314454140000004,0.0007117264600000017,0.0020391055693333325,0.006212616733333336,0.3806094959999999
200,975.0,0.0008814389266666668,0.0003534714386666664,0.0008487908706666673,0.002471963586666667,0.007329445373333327,0.4680062080000001
250,1225.0,0.001332187985333334,0.0004391209346666661,0.0012649465826666665,0.003767384906666671,0.010430810053333335,0.728506005333333
300,1475.0,0.0019057699053333336,0.0006648877146666668,0.0018291540453333364,0.005350904013333337,0.014018801933333316,0.7214238999999999
400,1975.0,0.003339920630666672,0.0007238762386666672,0.0031318273399999967,0.00933377012,0.022362894999999987,0.7214238999999999
500,2475.0,0.005227447832,0.0013768563466666657,0.004854499930666666,0.014524486573333332,0.031784823106666645,0.7214238999999999
600,2975.0,0.007664543597333332,0.0011031795919999993,0.0069096169933333266,0.02103384338666666,0.043191441599999984,0.7214238999999999
700,3475.0,0.010504091095999996,0.0016370706199999988,0.009449012797333326,0.02854938186666665,0.0558130509333333,0.7214238999999999
800,3975.0,0.013776521281333321,0.0018557779613333318,0.01197554642666666,0.037295829599999976,0.06940117560000002,0.7214238999999999
900,4475.0,0.017526227546666714,0.0020925680599999993,0.015462269760000005,0.047781208266666673,0.08375106773333323,0.7214238999999999
1000,4975.0,0.021763483533333343,0.004492255385333334,0.019031563693333333,0.05824162960000001,0.0996152142666666,0.7214238999999999


==> results/competitors/barabasi_albert/edges_5/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.0001759619107555562,8.876895973333348e-05,0.0001327713907111114,0.000357840131511111,0.0014535909826666688,0.0627938493333333
120,575.0,0.0002450064525333326,0.00011051464288888872,0.00017311349897777711,0.0004947622743111105,0.001930377417333334,0.08975829777777782
140,675.0,0.0003336807765777775,0.00014374226213333376,0.00022644256546666745,0.0006665227004444438,0.0024352785662222257,0.12139076311111126
160,775.0,0.0004287291438666685,0.00020575035319999983,0.0002872584704888899,0.0008479016497777764,0.002998184610222225,0.15717999822222217
180,875.0,0.0005330114177777763,0.0002082668927555553,0.00032998996484444364,0.0010520250271111107,0.0036042228146666677,0.1980596386666661
200,975.0,0.0006407511111111104,0.0002217879894222232,0.00038272701319999933,0.0012771209728888887,0.0042444076346666686,0.24290024355555578
250,1225.0,0.0009790772528888872,0.0002727455620444445,0.0005513861021333327,0.0019451272888888866,0.006020130439999995,0.3764768382222224
300,1475.0,0.0014064346555555632,0.00042964946031111154,0.0007960931810666655,0.0027666929648888857,0.008087203493333322,0.3763028666666661
400,1975.0,0.0024937398435555497,0.0004546052319111106,0.001263779620266665,0.004829503660888899,0.012921333395555542,0.3763028666666661
500,2475.0,0.003924819547555547,0.0009461390365333315,0.001987340100355558,0.00750330051111112,0.018472259035555563,0.3763028666666661
600,2975.0,0.005769610197333328,0.0007039003688888902,0.002679929206222225,0.010843642977777769,0.025227485582222188,0.3763028666666661
700,3475.0,0.007929169827111116,0.001110742517777778,0.0036742521035555494,0.014717691395555555,0.032700229235555545,0.3763028666666661
800,3975.0,0.01039768398933337,0.0012587226186666725,0.0046298526582222105,0.019230185066666686,0.04077894494222222,0.3763028666666661
900,4475.0,0.013288404241333372,0.0014449564368888869,0.005964429440888888,0.02458400556,0.04923931418666665,0.3763028666666661
1000,4975.0,0.016506552548000056,0.003332868833777771,0.007644794120444445,0.029935795453333316,0.058780825199999866,0.3763028666666661


==> results/competitors/barabasi_albert/edges_5/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00014540369433333345,6.359927159999977e-05,7.422225173333381e-05,0.00019943317393333342,0.0009860418826666655,0.03489802933333336
120,575.0,0.00020364903893333326,8.018874906666656e-05,9.05132284666661e-05,0.0002733104994666671,0.0012962966793333335,0.04946016000000001
140,675.0,0.0002768213004666672,0.00010581732733333288,0.00011170562553333286,0.00036310689133333307,0.0016265306093333337,0.06638971599999996
160,775.0,0.00035711812446666806,0.00015767429119999932,0.00014187558373333317,0.0004614591539999994,0.0019889051086666664,0.08529648600000002
180,875.0,0.0004453452519999996,0.00015766510406666677,0.00014979695793333416,0.0005704731886666663,0.002375733388666661,0.10694817066666674
200,975.0,0.000538720820666668,0.00016794475246666667,0.00016134771180000145,0.0006926995393333334,0.0027869649920000033,0.1305295226666666
250,1225.0,0.00082469628,0.00020408027839999995,0.00020875322986666734,0.001049715033333335,0.003924257680000004,0.20069023933333335
300,1475.0,0.0011839257246666665,0.00033045385913333395,0.0002975616216000005,0.001494023374000001,0.005255225640000004,0.2039708500000029
400,1975.0,0.0021059693160000123,0.0003440581591999992,0.00035337399906666764,0.0026026987913333357,0.00838648455333333,0.2039708500000029
500,2475.0,0.003316931309999992,0.0007605426521333317,0.0005830804391999999,0.004024810080000001,0.012057505146666668,0.2039708500000029
600,2975.0,0.004875027226666668,0.0005411514460000003,0.0006014199326666661,0.005788144653333345,0.016552246040000003,0.2039708500000029
700,3475.0,0.006702612036000003,0.0008900622193333357,0.0008288257273333325,0.007847441560000003,0.021511816186666675,0.2039708500000029
800,3975.0,0.008777168422000011,0.0010084081826666658,0.0010045855486666665,0.010248972866666668,0.026896890079999958,0.2039708500000029
900,4475.0,0.01124629356666668,0.001175032916666667,0.0012687379280000004,0.013043057273333339,0.032603435546666615,0.2039708500000029
1000,4975.0,0.013962889668666677,0.002812816273333333,0.0020103975206666696,0.015846614846666662,0.039060063666666645,0.2039708500000029


==> results/competitors/barabasi_albert/edges_5/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00023707834359999928,0.00013910833599999991,0.0002498696686666659,0.0006746540466666661,0.002388689182666668,0.11858548933333335
120,575.0,0.00032772127973333285,0.00017116643053333383,0.00033831404000000004,0.0009376658239999998,0.0031985388933333334,0.1703545733333333
140,675.0,0.00044739972879999905,0.00021959213173333356,0.00045591644533333217,0.0012733543186666666,0.0040527744799999975,0.231392857333333
160,775.0,0.0005719511826666657,0.00030190247720000005,0.0005780242439999987,0.0016207866413333338,0.0050167436133333335,0.30094702266666673
180,875.0,0.0007083437493333317,0.0003094704701333332,0.000690375978666667,0.002015128704000001,0.006061201666666664,0.3802825746666667
200,975.0,0.0008448116919999982,0.00032947446333333335,0.0008254856160000002,0.0024459638399999973,0.007159292920000004,0.46764168533333333
250,1225.0,0.0012878391986666656,0.0004100761293333327,0.0012366518466666657,0.003735951800000001,0.01021187596,0.7280500359999996
300,1475.0,0.0018514525173333345,0.0006280406626666659,0.0017931562999999988,0.005312032146666674,0.013751159200000009,0.7209669000000014
400,1975.0,0.0032692808986666635,0.0006756993773333336,0.0030845908626666633,0.009283113399999997,0.021991031079999997,0.7209669000000014
500,2475.0,0.005140596022666666,0.0013173318053333334,0.004795859422666667,0.014460281373333345,0.03130176681333332,0.7209669000000014
600,2975.0,0.007558776138666665,0.0010293982146666655,0.006836947753333333,0.020954639626666653,0.04257796466666665,0.7209669000000014
700,3475.0,0.010382285409333343,0.0015521031146666653,0.009365104856000004,0.028458191066666666,0.05507705533333335,0.7209669000000014
800,3975.0,0.013638715123999967,0.0017593514906666635,0.011880386877333324,0.03719260946666669,0.06854305466666673,0.7209669000000014
900,4475.0,0.017372625590666668,0.001984803477333333,0.015355812466666657,0.047665902133333306,0.0825110714666666,0.7209669000000014
1000,4975.0,0.02159387830666663,0.004372973954666674,0.01891358732000001,0.05811415666666668,0.09822234826666655,0.7209669000000014


==> results/competitors/barabasi_albert/edges_50/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.001748216679555556,0.00016014261075555575,0.0009360915159111088,0.0003560598341333334,0.014152860320000004,0.07304565555555562
120,3500.0,0.0032429102666666704,0.00014337890022222236,0.0016144570022222225,0.00045345220817777756,0.022603627893333356,0.10673212177777769
140,4500.0,0.005234898093333337,0.0003085087029777774,0.0024401807431111144,0.0005760989719999986,0.03224576328,0.1466155617777776
160,5500.0,0.007646452911999996,0.00020751295422222207,0.0034020652804444443,0.0007125492893333323,0.042482998462222234,0.19308268400000023
180,6500.0,0.010340276153333345,0.00023832246177777754,0.004460749677333331,0.0008657157608888874,0.053392090142222265,0.24723178933333334
200,7500.0,0.013362167349777793,0.0002693004542222223,0.005664015549333336,0.0010381691755555564,0.06436620270222221,0.3068145337777778
250,10000.0,0.02281148819111107,0.00035028499777777796,0.009180543473333332,0.001563834294222222,0.09689420885777784,0.4859767044444449
300,12500.0,0.03401237519555561,0.0004451298208888885,0.013618761686222213,0.0022150010551111082,0.13224264391111104,0.4878217333333346
400,17500.0,0.0630705296666667,0.0006552289288888894,0.024839627806666646,0.00386558219777778,0.2124891733777777,0.4878217333333346
500,22500.0,0.10102574521777778,0.0008783303626666666,0.03946818724444445,0.00596052407999999,0.3039008728444447,0.4878217333333346
600,27500.0,0.150995380848889,0.0011334642755555541,0.05802788694222223,0.008553759222222236,0.398545544844445,0.4878217333333346
700,32500.0,0.20219389247111128,0.0013760784422222226,0.07786068173777785,0.011512595697777787,0.49550685026666613,0.4878217333333346
800,37500.0,0.2671769055644446,0.0016520510488888882,0.10023426098666666,0.014953553435555544,0.6031302123999995,0.4878217333333346
900,42500.0,0.3373664866666668,0.0019204581911111108,0.1283281559422223,0.018918361639999996,0.7083171843111115,0.4878217333333346
1000,47500.0,0.41937088650666654,0.0022099990977777722,0.157501167591111,0.022990540595555567,0.8241461860888889,0.4878217333333346


==> results/competitors/barabasi_albert/edges_50/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0011717423793333335,0.00011580263000000048,0.00020877360186666638,0.00021970399786666668,0.008964359786666657,0.039584570666666694
120,3500.0,0.002164630846666665,0.00010839923300000017,0.0002917649166666666,0.0002689123082666666,0.014132730966666663,0.05711139799999997
140,4500.0,0.0035024580400000046,0.0002217236444666671,0.00040036360133333316,0.00033164612600000015,0.020104677706666692,0.07768023466666665
160,5500.0,0.005113292354666667,0.00015917124866666668,0.00047289418733333213,0.00040054384199999973,0.026407131320000013,0.10194815466666667
180,6500.0,0.006899209896666664,0.00018337105866666673,0.000562141102666667,0.00047870475533333314,0.03293714087999998,0.13059835333333333
200,7500.0,0.008911290444666663,0.0002077318826666669,0.0006509440839999981,0.0005663224659999991,0.03960412318666669,0.16174768066666656
250,10000.0,0.015220501886666632,0.0002708835593333341,0.0008805496233333336,0.0008339108813333328,0.05947989055333333,0.2563130859999997
300,12500.0,0.02267051172666666,0.00034763400000000037,0.001146932649333333,0.0011729546826666657,0.08094118173333335,0.2579152000000005
400,17500.0,0.04204883183333335,0.0005198580419999998,0.0017613471099999975,0.00203056921,0.13041431286666672,0.2579152000000005
500,22500.0,0.06726146515999999,0.0007040750486666668,0.002444446066666664,0.0031100180333333343,0.1871779741333332,0.2579152000000005
600,27500.0,0.10037451240666664,0.0009196357313333324,0.003173328880000002,0.004449917993333341,0.24545093173333357,0.2579152000000005
700,32500.0,0.13416704997333348,0.0011240962766666672,0.003959880206666676,0.005961188813333333,0.3058675580666669,0.2579152000000005
800,37500.0,0.17678990107999987,0.0013607413999999973,0.004767379079999998,0.007715106953333338,0.37392908459999974,0.2579152000000005
900,42500.0,0.22243907866666635,0.0015900798333333282,0.005590085646666676,0.009683003593333326,0.44112782980000026,0.2579152000000005
1000,47500.0,0.275821682426667,0.001838774919999999,0.006402307719999991,0.011754862159999999,0.5151055277999997,0.2579152000000005


==> results/competitors/barabasi_albert/edges_50/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0029011652799999983,0.0002488225722666664,0.0023907273440000004,0.0006287715066666665,0.024529861386666664,0.13996782533333332
120,3500.0,0.005399469106666662,0.00021333823466666683,0.004259841173333331,0.0008225320079999985,0.03954542174666666,0.20597356933333344
140,4500.0,0.008699778199999997,0.0004820788199999999,0.00651981502666667,0.001065004664,0.05652793442666665,0.28448621600000057
160,5500.0,0.012712774026666655,0.0003041963653333335,0.009260407466666667,0.0013365601839999987,0.07463473274666668,0.3753517426666669
180,6500.0,0.01722240866666666,0.0003482252679999999,0.012257966826666657,0.0016397377720000002,0.09430198866666666,0.4804986613333329
200,7500.0,0.022263921160000023,0.0003924375973333334,0.015690158480000008,0.001981862594666666,0.1138903617333332,0.5969482399999999
250,10000.0,0.03799346079999999,0.0005090878746666669,0.025780531173333354,0.003023681119999998,0.17172284546666666,0.9453039413333328
300,12500.0,0.0566961021333333,0.0006401214626666672,0.03856241975999998,0.004299093800000008,0.2348455682666667,0.9476347999999927
400,17500.0,0.10511392533333327,0.0009259707026666645,0.07099618920000003,0.0075356081733333295,0.3766388944000002,0.9476347999999927
500,22500.0,0.16855430533333338,0.001226840990666667,0.11351566959999997,0.011661536173333322,0.5373466702666662,0.9476347999999927
600,27500.0,0.2522371177333332,0.0015611213639999998,0.16773700306666678,0.01676144167999999,0.7047347710666666,0.9476347999999927
700,32500.0,0.3382475774666667,0.0018800427733333344,0.2256622848000001,0.022615409466666663,0.8747854346666666,0.9476347999999927
800,37500.0,0.4479509145333329,0.0022346703466666683,0.2911680247999998,0.029430446400000036,1.0615324680000002,0.9476347999999927
900,42500.0,0.5672213026666664,0.0025812149066666685,0.3738042965333333,0.03738907773333332,1.2426958933333334,0.9476347999999927
1000,47500.0,0.7064692946666671,0.002952447453333335,0.45969888733333314,0.04546189746666667,1.4422275026666667,0.9476347999999927


==> results/competitors/barabasi_albert/edges_50/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0016889423915555572,0.0001236164088888892,0.0009009870928888905,0.00031866285399999983,0.01399406837777778,0.07252596355555549
120,3500.0,0.003161114914666669,9.229480062222227e-05,0.0015647570843111084,0.0004015516706222228,0.02238798357777782,0.10602128888888897
140,4500.0,0.005129008070666671,0.00024187101226666636,0.002374723884222227,0.0005087114073333334,0.031939428444444425,0.1457188337777778
160,5500.0,0.007518365118222231,0.00012634468724444456,0.0033217209728888916,0.0006308262406666662,0.04210908414666667,0.1919930702222223
180,6500.0,0.010190030390666667,0.00014265791279999992,0.004365630462222224,0.0007696116726222231,0.05294681142666665,0.2459477675555554
200,7500.0,0.01318972276133331,0.00015907075213333332,0.005554201293333329,0.0009277668507555566,0.0638426894533334,0.30533641777777737
250,10000.0,0.022584233431111086,0.0002031092131999996,0.009033319846666658,0.0014172223355555557,0.09617470835111122,0.484024209333333
300,12500.0,0.033718773822222284,0.0002490933667999998,0.013421626227111124,0.002020361639555557,0.1313188714133335,0.4858640666666644
400,17500.0,0.06262599408888886,0.00034350617262222103,0.02452605075911114,0.003556559489333331,0.21109751093333337,0.4858640666666644
500,22500.0,0.10041602747555549,0.00043867246795555503,0.0390258432737778,0.005522209822222223,0.3019900362666663,0.4858640666666644
600,27500.0,0.15020690176000037,0.0005529303653333333,0.05744478388755555,0.007973821662222222,0.3960746826666664,0.4858640666666644
700,32500.0,0.2012151232888891,0.0006429223968888882,0.07712629551377773,0.010780225622222219,0.49249334244444476,0.4858640666666644
800,37500.0,0.266003440702222,0.0007628169893333332,0.09934534628888886,0.014065607071111106,0.599564088933332,0.4858640666666644
900,42500.0,0.33599491061333303,0.000869846585777777,0.12727843182222232,0.01786938554666664,0.7041621931111114,0.4858640666666644
1000,47500.0,0.41780297736888844,0.0010003751244444434,0.15629328164444464,0.021782564493333344,0.8194332125777768,0.4858640666666644


==> results/competitors/barabasi_albert/edges_50/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.001112660067333332,7.934427659999996e-05,0.00017416318533333315,0.00018238529099999997,0.008822343133333344,0.03906734666666671
120,3500.0,0.002083113571999996,5.7394030000000076e-05,0.00024255018646666775,0.0002170947406000002,0.01393993524,0.05640025133333326
140,4500.0,0.003396756466000003,0.00015517654360000033,0.0003353759396666654,0.00026433675233333284,0.019831859946666683,0.076782294
160,5500.0,0.0049854334173333285,7.811864419999994e-05,0.00039289905266666556,0.0003188916883333332,0.026074225793333374,0.10085403600000008
180,6500.0,0.006749145426000015,8.784405586666653e-05,0.0004673481199999998,0.0003827158669333326,0.03254064880666667,0.12930631133333345
200,7500.0,0.008739085815333347,9.765703833333308e-05,0.00054141792,0.0004561057101333324,0.03914005864666667,0.16025850799999994
250,10000.0,0.014993482280000005,0.00012404123979999993,0.0007335859766666642,0.0006877565366666663,0.058840146526666644,0.25434499600000043
300,12500.0,0.022377241266666705,0.00015216365953333322,0.0009501688740000016,0.0009793344593333321,0.08011805758666664,0.25593940000000454
400,17500.0,0.04160472020000009,0.00020887899493333335,0.0014482175386666667,0.0017230584139999979,0.12917427973333326,0.25593940000000454
500,22500.0,0.06665207854666669,0.0002649415326,0.002001745377333335,0.002673005440000001,0.1854695592666666,0.25593940000000454
600,27500.0,0.09958622504000006,0.0003395388866666666,0.002589399098000003,0.0038712496933333415,0.24324127193333353,0.25593940000000454
700,32500.0,0.13318855860000003,0.00039138126866666704,0.003225048003999993,0.005230412766666663,0.303169785666667,0.25593940000000454
800,37500.0,0.1756163754533332,0.0004714630073333325,0.0038779742333333324,0.006828263406666665,0.3707355200666666,0.25593940000000454
900,42500.0,0.2210676959200001,0.000539701311333333,0.004540416533333332,0.008635663720000011,0.4374068836666663,0.25593940000000454
1000,47500.0,0.27425393872000015,0.0006292923006666675,0.005194278466666665,0.01054861360666667,0.5108881808666662,0.25593940000000454


==> results/competitors/barabasi_albert/edges_50/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0028415070400000016,0.00021216067346666614,0.002354634908000001,0.0005912179800000001,0.02433751886666666,0.13944319733333338
120,3500.0,0.005317117600000004,0.00016209634186666654,0.004209170879999996,0.0007704655306666667,0.03928408025333338,0.20526336399999998
140,4500.0,0.008593511279999994,0.0004152599496,0.006453419773333333,0.000997460717333333,0.05615456544000002,0.28359191333333345
160,5500.0,0.012584228519999996,0.00022279677333333317,0.009179364813333334,0.0012546953453333337,0.07417880085333331,0.3742711386666667
180,6500.0,0.017071800320000007,0.0002522856266666664,0.012162195146666662,0.0015434032840000006,0.09375913666666666,0.4792306800000003
200,7500.0,0.022090996653333327,0.00028189817973333324,0.015579768039999997,0.0018710891319999989,0.11324795106666663,0.5954922373333337
250,10000.0,0.037765735733333354,0.00036124516,0.025632787586666636,0.0028761539333333388,0.17084383199999992,0.9433826359999998
300,12500.0,0.05640183893333333,0.0004429527813333339,0.038364540933333365,0.004102416000000007,0.2337204990666665,0.9457134000000019
400,17500.0,0.10466854186666666,0.0006127605279999997,0.0706817172,0.007223561639999994,0.37494397333333335,0.9457134000000019
500,22500.0,0.16794392533333327,0.0007861343386666656,0.11307403906666669,0.01122061858666667,0.5350309902666663,0.9457134000000019
600,27500.0,0.25144825519999997,0.0009797133226666654,0.16715555346666663,0.016178965599999998,0.7017415041333335,0.9457134000000019
700,32500.0,0.3372682526666667,0.0011460046533333333,0.2249287905333334,0.02187985133333334,0.8711404559999998,0.9457134000000019
800,37500.0,0.44677757119999983,0.001345524953333334,0.2902800904,0.028540294399999992,1.057221226666667,0.9457134000000019
900,42500.0,0.5658493399999999,0.001530137134666667,0.37275446240000004,0.0363368292,1.2376728119999993,0.9457134000000019
1000,47500.0,0.7049010546666662,0.0017425407720000007,0.45849128800000055,0.04425046626666665,1.4365232760000002,0.9457134000000019


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.05/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00023316223766666676,0.0001811345486666667,0.00020652532166666674,0.0003807480899999999,0.0024401505199999982,0.061003483333333296
120,710.2,0.0005682039233333332,0.00027021412466666687,0.000424505855,0.0005094505999999998,0.006686276783333338,0.09129428666666667
140,946.8,0.00097746685,0.000201455785,0.0006411774423333331,0.000654160913333333,0.011541770499999993,0.12422656666666664
160,1226.9,0.0014944157433333326,0.00015531540066666678,0.0009343617353333334,0.0008095272166666669,0.01829596573333333,0.16235812333333338
180,1581.7,0.00221360788,0.00017729680066666664,0.0013580598603333334,0.0009893520133333338,0.024845322999999992,0.20541586000000006
200,1963.3,0.0030201420899999983,0.00020203431399999994,0.0018291727663333334,0.001201515863333333,0.03334558343333334,0.25624805333333334
250,3037.4,0.0055373058199999995,0.000263791069,0.003234895623333332,0.001779889969999998,0.05882093776666667,0.3957751366666667
300,4336.0,0.00900012429,0.0003345409733333334,0.0051785008866666645,0.00248774656,0.09119947790000002,0.39703446666666653
400,7770.9,0.01973904663333333,0.0004802648233333333,0.010756947720000002,0.00414046486666667,0.17828241166666664,0.39703446666666653
500,12154.2,0.036491674300000006,0.000654963463333333,0.019039668176666674,0.006217734533333335,0.2917414496666667,0.39703446666666653
600,17524.0,0.06140504173333331,0.0008893117400000008,0.030433536560000012,0.008758847200000005,0.4246954249999999,0.39703446666666653
700,23830.3,0.09472934119999994,0.0011436461833333334,0.04478081813333334,0.01168109533333334,0.6229764296666662,0.39703446666666653
800,31188.8,0.1351166924,0.001468512086666667,0.0610516483,0.015044272233333322,0.8257562189999997,0.39703446666666653
900,39377.1,0.18742872100000008,0.0018390147333333347,0.08312759110000002,0.018938261233333323,1.050840116666667,0.39703446666666653
1000,48626.1,0.24463730873333342,0.0022421415666666676,0.10561198456666669,0.0228295828,1.2983746340000002,0.39703446666666653


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.05/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00017605304000000013,0.00013009310350000006,0.00013052344749999996,0.00022051693499999998,0.0017000613200000001,0.031093125000000003
120,710.2,0.00040020107500000007,0.00018279555249999996,0.0001780545775,0.00028572677,0.004381008024999998,0.04634494999999998
140,946.8,0.0006692957849999998,0.0001351738285,0.0001563167335,0.00035832168000000003,0.007430911700000003,0.06200099500000001
160,1226.9,0.0010159910900000002,0.00010508656599999998,0.00014494775300000003,0.00043178797500000005,0.011525648699999997,0.08094344500000003
180,1581.7,0.0014892843700000003,0.00012050151100000005,0.0001775622405,0.0005192637699999999,0.015483617550000002,0.10211035999999998
200,1963.3,0.0020243621849999993,0.00013824106600000003,0.00021434784950000003,0.0006226919449999997,0.020455103150000004,0.128151815
250,3037.4,0.0036579521799999957,0.00018157242849999998,0.00031538483499999985,0.0009036911050000005,0.035575407649999974,0.19405067999999998
300,4336.0,0.005923314035000001,0.00023365972999999998,0.00044063687999999985,0.00124027474,0.05465072185,0.19395519999999958
400,7770.9,0.012966192499999998,0.00033916235500000005,0.0007492506799999998,0.0020292900500000002,0.10462294299999998,0.19395519999999958
500,12154.2,0.023983728449999995,0.00047165034500000003,0.0011896517649999999,0.0030235352000000004,0.169030054,0.19395519999999958
600,17524.0,0.04036370009999998,0.0006603516500000002,0.0018487333400000006,0.0042465162000000015,0.2436382725000001,0.19395519999999958
700,23830.3,0.06310171180000002,0.0008749997150000002,0.0027093937000000003,0.0056780574999999965,0.35933280449999994,0.19395519999999958
800,31188.8,0.09036351860000001,0.0011562549800000002,0.0038351104499999996,0.007341303849999996,0.47450828350000007,0.19395519999999958
900,39377.1,0.12585230700000005,0.0014840388500000007,0.005159933650000001,0.009277265350000001,0.6068407300000002,0.19395519999999958
1000,48626.1,0.1643432571,0.0018364095000000006,0.006655100350000001,0.011266207700000001,0.7488456709999999,0.19395519999999958


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.05/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.000347380633,0.00028321743900000003,0.0003585290700000003,0.0007012104,0.00392032892,0.12082419999999998
120,710.2,0.0009042096199999999,0.00044505126900000003,0.0009174084100000001,0.00095689826,0.011296814300000005,0.18119296
140,946.8,0.0015938089799999997,0.00033401969799999994,0.0016108988599999995,0.00124583938,0.0197634881,0.24867771000000002
160,1226.9,0.0024512650500000004,0.00025577307,0.0025131897,0.0015650056999999995,0.0318365998,0.32518748
180,1581.7,0.0036622548999999988,0.0002908873800000001,0.0037190551000000007,0.0019295285000000006,0.04356873389999999,0.41202685999999994
200,1963.3,0.005011701900000002,0.00032962081000000005,0.005058822600000004,0.0023591637000000003,0.059126544,0.5124405300000001
250,3037.4,0.0092960131,0.0004282283500000001,0.0090739172,0.003532287700000001,0.10531199799999998,0.7992240499999999
300,4336.0,0.015153744799999995,0.00053630346,0.014654228899999993,0.0049826902,0.16429698999999995,0.8031929999999994
400,7770.9,0.033284754900000005,0.0007624697599999998,0.030772341800000005,0.0083628145,0.32560134900000015,0.8031929999999994
500,12154.2,0.06150756599999999,0.0010215896999999996,0.05473970099999999,0.012606133200000005,0.5371642410000002,0.8031929999999994
600,17524.0,0.103487725,0.0013472319199999997,0.08760314300000002,0.017783509200000006,0.7868097300000002,0.8031929999999994
700,23830.3,0.1579846,0.0016809391199999997,0.12892366699999996,0.02368717100000001,1.1502636800000001,0.8031929999999994
800,31188.8,0.2246230400000001,0.0020930263,0.17548472400000004,0.030450209000000013,1.52825209,0.8031929999999994
900,39377.1,0.31058154899999996,0.0025489664999999995,0.23906290600000002,0.038260252999999994,1.9388388899999998,0.8031929999999994
1000,48626.1,0.405225412,0.0030536057000000007,0.303525753,0.045956333,2.39743256,0.8031929999999994


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00021201848133333326,0.00016716162833333337,0.00019344646333333346,0.0003651929416666668,0.0023708502599999993,0.06083652999999999
120,710.2,0.0005419088356666665,0.00025247494766666664,0.00040805416733333315,0.0004904285733333332,0.006594437993333334,0.09107514333333333
140,946.8,0.0009442271333333334,0.00017927323333333332,0.000620413705666667,0.0006305798366666666,0.011430702066666666,0.12395030333333333
160,1226.9,0.0014546003466666662,0.000129212521,0.0009096487200000003,0.0007819334933333332,0.0181588033,0.1620163166666666
180,1581.7,0.002165002873333333,0.00014542260966666674,0.0013276092126666662,0.0009561244933333328,0.024678956233333327,0.20499548999999992
200,1963.3,0.002962181606666668,0.00016378719266666662,0.0017923553209999992,0.0011618605333333337,0.03314750586666668,0.2557440133333334
250,3037.4,0.005453559663333333,0.00020818551633333343,0.0031804606806666693,0.0017231329866666675,0.05853093919999999,0.39504642000000023
300,4336.0,0.00888358351666667,0.00025665361366666666,0.00510125694,0.002409010400000002,0.09074196846666664,0.3962985000000001
400,7770.9,0.019545507486666665,0.0003510522853333334,0.010627673900000002,0.004010770833333331,0.17750106406666671,0.3962985000000001
500,12154.2,0.0361933205,0.0004512906666666665,0.018835134366666662,0.0060147626,0.29055781666666664,0.3962985000000001
600,17524.0,0.06094617016666672,0.0005633250099999995,0.030105203326666677,0.008434043866666664,0.4230046723333334,0.3962985000000001
700,23830.3,0.09406313250000002,0.0006569845366666666,0.04429106132333334,0.01119481113333333,0.6206587030000001,0.3962985000000001
800,31188.8,0.13417687119999994,0.0007638168933333336,0.06034534497999998,0.014339285899999998,0.8227063899999997,0.3962985000000001
900,39377.1,0.18616253470000002,0.0008702366533333331,0.08215846450000001,0.017969991733333336,1.0469807530000004,0.3962985000000001
1000,48626.1,0.2430096402,0.000979722463333333,0.10434981796666665,0.021568362466666668,1.2936288246666663,0.3962985000000001


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.0001550638585000001,0.00011628984100000004,0.00011776207850000001,0.00020496371749999996,0.0016384530850000007,0.030930405000000008
120,710.2,0.00037409425349999975,0.00016521686499999997,0.00016199112599999996,0.00026659249500000004,0.0042987371900000005,0.046131255000000024
140,946.8,0.0006362604649999999,0.00011317845999999994,0.00013605121850000004,0.00033476473500000013,0.007332127000000001,0.06172863000000001
160,1226.9,0.0009763024250000003,7.907391200000001e-05,0.00012086868500000001,0.00040413617999999997,0.011403888750000002,0.08060642999999999
180,1581.7,0.0014408017599999996,8.871674650000001e-05,0.000147775419,0.0004859494600000003,0.015335578650000004,0.10169583000000001
200,1963.3,0.0019665288099999997,0.0001000702365,0.0001780366815,0.00058297975,0.0202791043,0.12765543000000001
250,3037.4,0.003574425244999998,0.0001260316495000001,0.000261254271,0.0008468043300000001,0.03531828629999999,0.19333024999999993
300,4336.0,0.005806874375000001,0.00015598054549999991,0.00036372781000000007,0.0011614033499999993,0.05424597669999998,0.19322690000000015
400,7770.9,0.012772905130000005,0.00021018026799999998,0.0006201100500000002,0.00189958465,0.10392965060000002,0.19322690000000015
500,12154.2,0.02368483275,0.00026781203500000005,0.00098485805,0.002820712300000002,0.16797533550000002,0.19322690000000015
600,17524.0,0.039904731249999985,0.0003346872399999999,0.0015198994900000001,0.0039231203,0.2421303835,0.19322690000000015
700,23830.3,0.06243590275000002,0.0003885220750000001,0.0022183419849999995,0.0051925276999999995,0.3572623495000001,0.19322690000000015
800,31188.8,0.08942407530000002,0.00045165303499999985,0.0031285909699999993,0.0066378653499999975,0.47178088999999984,0.19322690000000015
900,39377.1,0.12458638004999999,0.0005153930099999999,0.004190659749999998,0.008310515600000005,0.6033868795,0.19322690000000015
1000,48626.1,0.16271587329999995,0.000574428035,0.005392482449999997,0.010006935699999997,0.744598332,0.19322690000000015


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00032592772699999997,0.0002689052029999999,0.00034481523300000004,0.00068565139,0.0038356446099999985,0.12064877999999997
120,710.2,0.0008775379999999998,0.00042699111300000014,0.0009001802499999999,0.0009381007300000002,0.011185839599999999,0.18096291999999997
140,946.8,0.0015601604700000002,0.00031146278,0.0015891386800000005,0.0012222100400000003,0.019627852199999997,0.24839365000000002
160,1226.9,0.0024111961899999997,0.00022948973899999996,0.00248720879,0.0015375281200000002,0.03166863240000001,0.32483609
180,1581.7,0.003613405100000001,0.000258834336,0.0036872768000000005,0.0018964745600000006,0.043365711400000014,0.4115948100000001
200,1963.3,0.004953487199999999,0.00029122110499999994,0.0050209925999999995,0.002319622099999999,0.05888430899999999,0.5119211800000001
250,3037.4,0.009211828499999998,0.00037249325000000014,0.009018873500000003,0.0034757902999999995,0.10495624500000003,0.7984787600000002
300,4336.0,0.0150370018,0.00045799974999999993,0.014576315199999999,0.004904224499999999,0.16373395200000002,0.8024417000000001
400,7770.9,0.033090712200000004,0.00063279632,0.030642801599999995,0.0082331432,0.32464389099999996,0.8024417000000001
500,12154.2,0.061210296,0.0008182479300000002,0.05453568699999999,0.012402863200000003,0.5357227790000001,0.8024417000000001
600,17524.0,0.10302904799999997,0.0010206005500000002,0.08727581100000002,0.017455891,0.7847532500000001,0.8024417000000001
700,23830.3,0.15731759199999998,0.00119390946,0.1284365,0.023199378000000003,1.1474514100000002,0.8024417000000001
800,31188.8,0.22368246299999991,0.0013881446099999995,0.17477885299999996,0.029742126999999997,1.5245573899999996,0.8024417000000001
900,39377.1,0.309314844,0.0015799239399999997,0.238094074,0.037288944,1.9341685000000004,0.8024417000000001
1000,48626.1,0.403597174,0.0017903113200000006,0.302264489,0.044691216000000006,2.391689810000001,0.8024417000000001


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.10/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0008282057466666664,9.724933833333336e-05,0.0005141996716666665,0.0003554876666666666,0.00852389183333333,0.06686247999999999
120,1343.9,0.0013744915900000003,0.00011931815700000001,0.0008221554729999999,0.0004733093066666666,0.014004366500000002,0.09530436999999999
140,1850.9,0.0021575460933333335,0.0001464986830000001,0.0012502836249999988,0.000626363026666667,0.020396600433333335,0.12952410666666667
160,2421.7,0.0031011234033333336,0.00017213421099999997,0.0017473340013333335,0.0007705027966666668,0.02786424129999999,0.1674841666666666
180,3072.3,0.004178295463333334,0.00019871076899999994,0.0023420224866666666,0.0009408569833333336,0.03669116016666668,0.21338860666666676
200,3771.1,0.005688042553333335,0.00022703489499999998,0.0030544571266666667,0.0011265881366666667,0.0459776328,0.26324787666666666
250,5917.8,0.010531506809999995,0.00030245305,0.00536246358666667,0.0016652328000000007,0.07624590086666673,0.41667363000000013
300,8548.6,0.017008999566666676,0.00039016562999999986,0.008273030626666667,0.002286338473333333,0.11486126503333328,0.41385723333333313
400,15212.9,0.03801187206666666,0.0006086571700000003,0.01703650614666667,0.003870193566666664,0.20608030700000002,0.41385723333333313
500,23715.4,0.07243331776666664,0.0009326203266666657,0.02998141723333334,0.005922380500000004,0.3400469796666664,0.41385723333333313
600,34137.3,0.12038191413333332,0.0013522831966666662,0.04676027336666665,0.008501150933333333,0.5031421873333335,0.41385723333333313
700,46508.2,0.1780021157333334,0.0018216268666666668,0.06805672230000004,0.011411380599999998,0.7257489296666664,0.41385723333333313
800,60604.3,0.25751836766666664,0.0023665887999999996,0.09481599426666663,0.014775883999999998,0.9595855903333333,0.41385723333333313
900,76867.9,0.3566060393333334,0.0029822183666666645,0.12522721446666665,0.01873924909999999,1.1723429700000008,0.41385723333333313
1000,94857.3,0.4907676006666667,0.0036353632999999983,0.16429408703333329,0.022643546866666666,1.4978901833333331,0.41385723333333313


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.10/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.000564893515,6.759525049999997e-05,9.997844750000005e-05,0.00019631864999999994,0.00533999815,0.03512369
120,1343.9,0.0009263274500000003,8.300066599999998e-05,0.00013474346950000002,0.00025443079000000003,0.008637957150000002,0.04906866499999997
140,1850.9,0.0014417614400000006,0.00010286808449999999,0.00018203973749999995,0.0003353834199999997,0.012380469850000003,0.06560571000000001
160,2421.7,0.002070553304999999,0.00012160896150000005,0.000234072202,0.0004031205399999997,0.016882681850000004,0.08381658000000002
180,3072.3,0.0027709258950000004,0.00014184473850000002,0.00029209257999999983,0.000488611485,0.02219325825,0.10660489000000002
200,3771.1,0.003783072079999999,0.00016220331249999995,0.00035443904000000034,0.0005831026550000004,0.0277353442,0.13038565500000007
250,5917.8,0.006999554415,0.00021935582499999992,0.0005421733799999999,0.0008478928499999999,0.045334377800000006,0.20345388500000008
300,8548.6,0.011303772400000007,0.000288715345,0.0007784044900000003,0.0011642562099999998,0.06785006754999999,0.19935395000000014
400,15212.9,0.025492993100000017,0.00046725152500000014,0.0014724495199999995,0.0019647512999999986,0.12046159100000002,0.19935395000000014
500,23715.4,0.04883431365000001,0.0007483458399999997,0.002621934349999999,0.0030519890999999998,0.19824446899999998,0.19935395000000014
600,34137.3,0.08076319219999997,0.0011242843450000003,0.0042153145500000025,0.004458627650000001,0.29200927099999996,0.19935395000000014
700,46508.2,0.1200691316,0.00155654075,0.00615928645,0.006032514399999998,0.4237178595000001,0.19935395000000014
800,60604.3,0.17380222100000003,0.0020507237499999987,0.0083970344,0.007893262,0.5596600304999999,0.19935395000000014
900,76867.9,0.24082561899999994,0.002624689349999999,0.010981313699999997,0.009972171149999992,0.6900600400000003,0.19935395000000014
1000,94857.3,0.33303971100000007,0.003233709050000002,0.013832410049999999,0.012207272300000002,0.8822928649999998,0.19935395000000014


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.10/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0013548302099999998,0.00015655751400000002,0.00134264212,0.0006738257000000002,0.01489167920000001,0.13034005999999998
120,1343.9,0.0022708198700000003,0.0001919531389999999,0.0021969794799999993,0.00091106634,0.024737185199999998,0.18777577999999998
140,1850.9,0.003589115400000001,0.00023375987999999998,0.0033867713999999995,0.00120832224,0.03642886159999999,0.25736089999999995
160,2421.7,0.005162263599999999,0.00027318471000000003,0.0047738576000000005,0.0015052673099999999,0.0498273602,0.3348193400000001
180,3072.3,0.006993034599999999,0.00031244282999999995,0.006441882300000003,0.00184534798,0.065686964,0.42695604
200,3771.1,0.009497983500000003,0.00035669805999999983,0.008454493300000001,0.0022135591,0.08246220999999997,0.5289723199999998
250,5917.8,0.0175954116,0.00046864749999999994,0.015003044,0.0032999127000000006,0.13806894700000005,0.84311312
300,8548.6,0.02841945389999999,0.0005930662000000001,0.02326228289999999,0.004530502999999999,0.20888365999999994,0.8428637999999993
400,15212.9,0.06304963000000002,0.00089146846,0.04816461940000002,0.007681078100000001,0.37731773899999993,0.8428637999999993
500,23715.4,0.11963132599999998,0.0013011692999999997,0.084700383,0.011663163300000001,0.6236520010000001,0.8428637999999993
600,34137.3,0.1996193579999999,0.0018082808999999997,0.13185019099999998,0.0165861975,0.9254080199999999,0.8428637999999993
700,46508.2,0.293868084,0.0023517991,0.191851594,0.022169113000000008,1.3298110699999999,0.8428637999999993
800,60604.3,0.4249506609999999,0.0029983189000000006,0.2676539139999999,0.028541128000000002,1.7594367099999995,0.8428637999999993
900,76867.9,0.58816688,0.0036972764000000003,0.35371901599999994,0.036273405,2.13690883,0.8428637999999993
1000,94857.3,0.8062233800000002,0.004438671799999999,0.4652174409999999,0.043516096000000004,2.7290848200000006,0.8428637999999993


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0007989795823333333,7.844924333333332e-05,0.0004968301230000003,0.0003355844553333332,0.008428545226666664,0.06662390333333328
120,1343.9,0.0013361818066666667,9.483973599999991e-05,0.0007992561100000001,0.000447649156666667,0.013878952233333328,0.09497490000000004
140,1850.9,0.0021057976633333322,0.00011323451933333337,0.0012187195419999998,0.0005920641300000001,0.02023807056666666,0.1290946233333333
160,2421.7,0.0030359679333333317,0.0001302567956666667,0.0017068291039999998,0.0007277074599999999,0.02766875859999999,0.16694304000000004
180,3072.3,0.004098194033333334,0.00014712095366666662,0.0022916499446666654,0.0008882959899999998,0.03644674483333333,0.21271971000000006
200,3771.1,0.0055917420466666656,0.00016508658666666666,0.002993438496666665,0.001063581173333334,0.0456814037333333,0.26244495666666673
250,5917.8,0.010387939419999994,0.0002094197216666666,0.005269883360000001,0.0015717809933333319,0.07574265753333331,0.41547344999999997
300,8548.6,0.016806024693333324,0.00025703671066666645,0.008139490520000002,0.0021534666566666656,0.11416361446666666,0.4126216999999999
400,15212.9,0.0376389729,0.00035246367199999977,0.016778589713333337,0.003615893333333334,0.2048165363333334,0.4126216999999999
500,23715.4,0.07177907630000004,0.0004575474900000001,0.029502305390000004,0.005448403100000001,0.33807550466666664,0.4126216999999999
600,34137.3,0.11933814170000005,0.0005659881533333331,0.045971788063333324,0.0077161276999999995,0.5002443223333333,0.4126216999999999
700,46508.2,0.17649006306666654,0.0006581726533333336,0.0668925502,0.010251336133333335,0.7217156526666667,0.4126216999999999
800,60604.3,0.25546526343333326,0.0007657940666666664,0.0932155321333333,0.013177766766666665,0.9542454900000001,0.4126216999999999
900,76867.9,0.35393116333333324,0.0008788156433333332,0.1231244155666667,0.016639755133333337,1.165498446666667,0.4126216999999999
1000,94857.3,0.4874061360000001,0.0009783180666666663,0.16163794736666665,0.019992045400000002,1.48940386,0.4126216999999999


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0005358147634999999,4.89127545e-05,8.306384949999997e-05,0.0001764237780000001,0.005253844989999998,0.034887925000000014
120,1343.9,0.0008881532799999999,5.8640246999999997e-05,0.00011240006000000007,0.00022886276500000017,0.008525057549999998,0.04874325500000001
140,1850.9,0.0013901421950000003,6.969691399999996e-05,0.0001510763130000001,0.00030100466499999995,0.012239026400000005,0.06518073499999999
160,2421.7,0.0020055851500000005,7.977604600000001e-05,0.00019407750600000006,0.00036027074000000007,0.016708261650000004,0.083279575
180,3072.3,0.0026909901000000003,9.031056949999998e-05,0.00024216891699999998,0.0004360103650000002,0.021975511800000003,0.10594170500000002
200,3771.1,0.003686879819999998,0.00010032415949999994,0.000293744795,0.00052002306,0.027471348100000004,0.12958879499999998
250,5917.8,0.0068561700800000005,0.00012647986749999996,0.0004498708400000001,0.0007544481900000001,0.044888135300000014,0.20225955000000004
300,8548.6,0.011101073839999998,0.00015574458600000005,0.0006451141800000001,0.0010315501350000003,0.06722957219999999,0.1981236000000001
400,15212.9,0.02512024785,0.00021176813799999997,0.001215128669999999,0.0017122588499999996,0.11933752249999997,0.1981236000000001
500,23715.4,0.04818061494999999,0.0002744293400000002,0.002142982085000001,0.0025800810999999997,0.19648042149999997,0.1981236000000001
600,34137.3,0.07972003754999996,0.00033863307499999994,0.003426620095000001,0.003675472349999999,0.2894134785,0.1981236000000001
700,46508.2,0.11855720659999996,0.0003933596550000003,0.004994658299999999,0.0048741770999999965,0.42010306900000005,0.1981236000000001
800,60604.3,0.17174919915,0.0004500400299999998,0.006796764199999999,0.006298676650000004,0.554867025,0.1981236000000001
900,76867.9,0.23815084000000003,0.00052116751,0.008878454349999999,0.007875470199999995,0.6839149299999997,0.1981236000000001
1000,94857.3,0.3296781140000002,0.0005766165650000001,0.011176307050000008,0.009558369100000004,0.87468035,0.1981236000000001


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.00132530922,0.00013752222100000004,0.0013243626700000003,0.0006539058100000004,0.014777945700000007,0.13009585999999998
120,1343.9,0.0022322388599999997,0.000167238714,0.0021729682100000013,0.00088522194,0.024586741600000007,0.18743818999999998
140,1850.9,0.0035371086,0.00020030972999999998,0.003354006,0.00117418306,0.0362361589,0.2569224000000001
160,2421.7,0.0050967335000000015,0.00023121829499999993,0.004732332299999999,0.0014625808999999994,0.04958975250000001,0.33426997
180,3072.3,0.006912601900000001,0.000260741722,0.006390611999999998,0.0017928672400000004,0.06538921090000002,0.4262757199999999
200,3771.1,0.0094014665,0.00029461144100000004,0.008392825899999998,0.0021506973999999997,0.08210151500000001,0.52815728
250,5917.8,0.017451478100000008,0.00037529942999999996,0.014909908400000003,0.0032064466,0.137451702,0.8419012499999997
300,8548.6,0.0282159264,0.00045962096000000006,0.0231282432,0.004397299699999999,0.20803169900000004,0.8416178999999989
400,15212.9,0.06267642299999998,0.0006338547400000003,0.0479055118,0.007423162300000001,0.375774564,0.8416178999999989
500,23715.4,0.118975999,0.00082378379,0.08422095200000002,0.011185047099999998,0.6212656710000001,0.8416178999999989
600,34137.3,0.19857435000000007,0.0010206983099999999,0.13106212399999997,0.015797438400000002,0.9219060099999996,0.8416178999999989
700,46508.2,0.292355776,0.00118779865,0.19068833399999996,0.0210056542,1.32494082,0.8416178999999989
800,60604.3,0.422897392,0.0013973021399999999,0.266053068,0.026935947,1.7530024199999994,0.8416178999999989
900,76867.9,0.5854918100000002,0.0015941119100000003,0.351616338,0.034168325000000006,2.12866548,0.8416178999999989
1000,94857.3,0.8028621800000003,0.00178172107,0.46256122799999994,0.040859398000000005,2.7188508799999993,0.8416178999999989


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.50/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.003315877060000001,0.00013404210100000005,0.0014970103500000003,0.00029982647166666666,0.015312634433333324,0.0756967
120,5361.0,0.0055256235099999974,0.000172680212,0.0022880395099999997,0.0004061587866666668,0.023345978566666675,0.10987989999999999
140,7301.2,0.008385607989999997,0.00021758236666666672,0.0033293179066666663,0.0005328464433333335,0.03204385463333334,0.15445060000000008
160,9530.8,0.011938332333333338,0.00026471138666666667,0.004567887626666665,0.0006773415533333338,0.042641753833333323,0.20558627999999998
180,12075.6,0.016601189633333336,0.00032589435333333326,0.006093982759999999,0.000838161363333333,0.05607255989999995,0.26398088999999997
200,14942.9,0.02179973543333333,0.00041070065666666685,0.00788552217666667,0.0010409075066666665,0.0692016693333333,0.33537924999999985
250,23346.7,0.04153804656666665,0.000643409106666667,0.01376425043666667,0.0016139157599999998,0.10269225566666663,0.5540390633333332
300,33659.6,0.06818808783333336,0.0009788227766666666,0.022006517933333334,0.0023617362366666677,0.15781407800000002,0.5522929333333325
400,59892.2,0.1509903893666666,0.0018652510333333342,0.04512728103333334,0.004325079166666663,0.29341393466666665,0.5522929333333325
500,93584.6,0.2798000683333334,0.0029884789666666657,0.07911548356666666,0.006776521666666667,0.4550816900000002,0.5522929333333325
600,134759.8,0.4878239136666666,0.0043491410666666695,0.12560341600000002,0.009934772133333332,0.6631050366666665,0.5522929333333325
700,183366.3,0.7078275413333331,0.005936441566666665,0.17932066166666674,0.013424825833333334,0.9438806966666667,0.5522929333333325
800,239752.5,1.0468275593333336,0.0077675208333333355,0.25369982966666665,0.017622851633333332,1.2386735733333336,0.5522929333333325
900,303355.2,1.4741173269999999,0.009849142466666662,0.34167658633333353,0.022456553,1.6131226933333327,0.5522929333333325
1000,374633.3,1.953317743666668,0.012609054666666668,0.4404651836666668,0.027811655666666678,1.9871475033333335,0.5522929333333325


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.50/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.002245026940000001,0.0001041841415,0.00031085132500000007,0.00017779345750000003,0.01012450705,0.039663554999999996
120,5361.0,0.003759170814999998,0.00013644693800000005,0.0004485332649999999,0.00023828624499999993,0.015333027300000001,0.057001085000000035
140,7301.2,0.005658664635000004,0.000174158805,0.0006128692099999999,0.00030836341500000005,0.020933362949999992,0.07965960999999996
160,9530.8,0.00806115695,0.00021473526999999992,0.0008028267900000006,0.00038963555000000023,0.028023966749999997,0.10558176500000002
180,12075.6,0.011154847050000003,0.00026843906,0.0010638437400000006,0.0004848611200000004,0.036759821350000006,0.13426084500000002
200,14942.9,0.014646078150000004,0.00034664751999999993,0.001392439865,0.0006118762599999998,0.04522997150000001,0.16976907
250,23346.7,0.02803660685,0.00056147579,0.0024065541550000007,0.0009661769399999997,0.06716823100000002,0.27752202000000015
300,33659.6,0.04588951725000001,0.0008779121400000003,0.003914482399999997,0.0014553556550000004,0.10302052700000004,0.27748704999999996
400,59892.2,0.10211634505000004,0.0017254473999999994,0.007980015549999997,0.0027422165,0.1929841970000001,0.27748704999999996
500,93584.6,0.1878466725,0.0028038428499999983,0.01323933985,0.0043577918500000016,0.300776505,0.27748704999999996
600,134759.8,0.3307525955000001,0.004120779099999999,0.01968376199999999,0.006443560150000002,0.442596955,0.27748704999999996
700,183366.3,0.47881034200000017,0.005669715599999998,0.02731591200000002,0.00872664025,0.6354160299999997,0.27748704999999996
800,239752.5,0.7095304290000002,0.00745198745,0.0361804805,0.011513832950000004,0.8328829150000003,0.27748704999999996
900,303355.2,1.0028171405000004,0.009486799350000005,0.046327754500000005,0.014554914999999996,1.0909681949999994,0.27748704999999996
1000,374633.3,1.3300356855000002,0.012211401499999996,0.05990772549999998,0.01846719549999999,1.350124054999999,0.27748704999999996


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.50/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.005457577299999999,0.00019375802000000004,0.003869328399999999,0.0005438925000000001,0.0256888892,0.14776299
120,5361.0,0.0090585289,0.0002451467599999999,0.005967052,0.0007419038699999999,0.0393718811,0.21563753
140,7301.2,0.013839494700000001,0.0003044294899999999,0.0087622153,0.0009818125,0.054264838000000024,0.30403258
160,9530.8,0.019692683100000007,0.0003646636199999999,0.0120980093,0.00125275356,0.07187732800000003,0.40559531000000004
180,12075.6,0.027493874799999988,0.00044080494,0.0161542608,0.0015447618500000005,0.094698037,0.5234209799999998
200,14942.9,0.03610705,0.00053880693,0.020871686800000004,0.0018989699999999996,0.11714506499999999,0.66659961
250,23346.7,0.068540926,0.0008072757400000001,0.036479643000000006,0.0029093934,0.17374030499999996,1.1070731500000002
300,33659.6,0.11278522899999997,0.00118064405,0.05819058900000001,0.004174497400000002,0.26740118,1.1019047
400,59892.2,0.24873847800000004,0.0021448583,0.119421812,0.0074908045,0.49427340999999997,1.1019047
500,93584.6,0.46370685999999994,0.0033577512000000013,0.21086777099999993,0.011613981300000003,0.76369206,1.1019047
600,134759.8,0.8019665499999998,0.0048058649999999994,0.33744272399999997,0.016917196099999997,1.1041211999999996,1.1019047
700,183366.3,1.16586194,0.006469893499999999,0.48333016100000004,0.022821197,1.5608100299999996,1.1019047
800,239752.5,1.7214218199999995,0.008398587600000004,0.6887385279999999,0.029840888999999995,2.0502548899999997,1.1019047
900,303355.2,2.4167177,0.0105738287,0.9323742500000002,0.038259828999999995,2.6574316899999997,1.1019047
1000,374633.3,3.1998818599999996,0.013404361000000007,1.2015801,0.04650057599999997,3.2611944000000004,1.1019047


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.0032290737299999995,7.960239499999998e-05,0.0014440981643333325,0.0002448272676666665,0.015088266933333322,0.07498413333333337
120,5361.0,0.005404096463333333,9.599448400000003e-05,0.0022123606499999996,0.0003290081296666667,0.02301423836666667,0.10887221000000001
140,7301.2,0.008221464469999997,0.00011379002799999991,0.003226131263333334,0.0004288306986666669,0.03160184723333333,0.15310814666666672
160,9530.8,0.011727213750000005,0.0001304149826666667,0.004433431089999998,0.000543278110333333,0.04206708883333335,0.20386139333333328
180,12075.6,0.01632855656666667,0.00014827330400000004,0.005915447690000002,0.0006614955256666667,0.05532385773333332,0.26182752666666653
200,14942.9,0.02143967856666667,0.00016549428433333327,0.007639502509999998,0.0007976357939999999,0.06826614273333333,0.3327476433333331
250,23346.7,0.04093085869999999,0.00021237292000000004,0.013329882836666664,0.0011855182500000012,0.10120638533333336,0.54997961
300,33659.6,0.0672153168333333,0.00025860785466666654,0.021283180240000008,0.0016452756300000006,0.1556212816666667,0.5482587333333335
400,59892.2,0.14903760663333337,0.0003560184679999999,0.04361836316666667,0.002821608193333333,0.2892567303333333,0.5482587333333335
500,93584.6,0.2765804969999999,0.00045887470666666644,0.07658773956666667,0.004254822433333333,0.44834470066666654,0.5482587333333335
600,134759.8,0.48303193066666683,0.0005681394033333334,0.12182400810000002,0.006160850886666673,0.6530345966666669,0.5482587333333335
700,183366.3,0.7011509399999998,0.0006665538433333335,0.17405284076666674,0.00816270823333334,0.9297197033333341,0.5482587333333335
800,239752.5,1.0379639333333335,0.0007759245133333331,0.24670999406666677,0.010638647799999996,1.2196216833333329,0.5482587333333335
900,303355.2,1.4627542603333328,0.0008863352866666667,0.33271812666666656,0.01350905446666666,1.588053400000001,0.5482587333333335
1000,374633.3,1.9387097996666667,0.000988168693333333,0.42886025166666664,0.016219906266666667,1.9547570999999992,0.5482587333333335


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.002158414045,4.991054399999999e-05,0.0002584254465,0.0001228511115,0.00992376315,0.03895414999999999
120,5361.0,0.0036379231449999994,5.9854985499999985e-05,0.000373265775,0.00016121626950000003,0.015036846499999996,0.056002984999999963
140,7301.2,0.0054947175550000005,7.0531376e-05,0.000510063195,0.00020455002300000003,0.020538905849999997,0.07832870000000003
160,9530.8,0.007850289924999998,8.0614092e-05,0.0006686078849999996,0.0002559077705,0.027512687749999994,0.10387044999999995
180,12075.6,0.010882397650000002,9.087084900000004e-05,0.000885156484999999,0.0003084540434999999,0.036093445600000024,0.13212144499999998
200,14942.9,0.014285911349999998,0.00010146021649999997,0.0011462581149999998,0.000369334256,0.0443976151,0.16715118
250,23346.7,0.027428268550000013,0.00012954116000000006,0.001971518704999999,0.000538432625,0.0658399855,0.2734683700000001
300,33659.6,0.04491734374999999,0.00015797852200000003,0.0031909533600000006,0.0007410037950000005,0.10105616449999998,0.27345210000000036
400,59892.2,0.10016334045000001,0.000215913052,0.006471237249999996,0.0012417244899999994,0.18926192549999998,0.27345210000000036
500,93584.6,0.1846271754999999,0.0002742731500000001,0.010711821849999999,0.0018399403999999986,0.2947306710000001,0.27345210000000036
600,134759.8,0.32596043599999985,0.000339758405,0.01590452815000001,0.002673057229999999,0.43355150499999984,0.27345210000000036
700,183366.3,0.4721317349999998,0.0003995931449999998,0.022048311650000013,0.0034691119000000016,0.6226786350000001,0.27345210000000036
800,239752.5,0.7006637750000002,0.00046087258500000013,0.02919123060000001,0.0045340822,0.8157497249999995,0.27345210000000036
900,303355.2,0.9914541905,0.0005257105249999998,0.037370295,0.0056138887000000024,1.0684315549999994,0.27345210000000036
1000,374633.3,1.3154198195000004,0.00058701515,0.0482933325,0.0068744329000000005,1.3209864499999995,0.27345210000000036


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.0053703931000000016,0.00013898609699999998,0.003815443600000001,0.0004887795800000002,0.025417274499999996,0.14704409999999998
120,5361.0,0.0089364431,0.00016827348099999995,0.005890550399999999,0.0006645918499999996,0.03896902209999999,0.21461065999999995
140,7301.2,0.013674958300000001,0.00020030733199999997,0.008658267400000001,0.0008773920499999999,0.05372773,0.30266704
160,9530.8,0.01948106139999999,0.00023001676400000005,0.011963077499999995,0.00111801879,0.071175891,0.40384328
180,12075.6,0.027220874400000004,0.0002630782139999999,0.015976030100000004,0.00136757849,0.09378468199999998,0.5212396899999999
200,14942.9,0.035747213,0.00029356242000000004,0.0206259913,0.0016542388699999997,0.11600319799999997,0.6639405700000003
250,23346.7,0.06793603899999999,0.0003780364399999999,0.0360466111,0.0024796895000000004,0.171939185,1.1030020900000006
300,33659.6,0.111811263,0.00045986652000000005,0.057467634,0.0034538193000000013,0.2647515159999999,1.0978720000000015
400,59892.2,0.24678613900000002,0.0006362293,0.11791261499999997,0.0059813756,0.4892463400000001,1.0978720000000015
500,93584.6,0.4604871399999999,0.00082807782,0.208339575,0.009084586500000002,0.7555727600000002,1.0978720000000015
600,134759.8,0.7971749200000002,0.0010249014,0.33366296800000006,0.013136438199999998,1.09200078,1.0978720000000015
700,183366.3,1.1591893500000006,0.0012004752399999998,0.47806189900000007,0.0175499009,1.5438018399999995,1.0978720000000015
800,239752.5,1.71256425,0.0014060283700000002,0.6817475210000002,0.022847779000000002,2.027365600000001,1.0978720000000015
900,303355.2,2.4053544000000007,0.0016075848099999996,0.9234137899999998,0.029299385999999997,2.6272970900000003,1.0978720000000015
1000,374633.3,3.18528976,0.0017904757800000007,1.1899940900000003,0.03491085299999999,3.2222983999999992,1.0978720000000015


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.90/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.004453254639999998,0.00014870720533333325,0.0016661751899999986,0.00029904758466666674,0.015639462966666663,0.08024460666666662
120,7064.3,0.007287416106666669,0.00019480225666666678,0.002583791303333334,0.0004052233900000001,0.02319120276666666,0.11772746666666668
140,9632.4,0.011256835566666673,0.0002488597500000002,0.0037290934000000007,0.0005379915066666663,0.03194146986666666,0.16409992666666676
160,12592.2,0.0157728062,0.0003216290666666667,0.0052290173033333305,0.0006946960366666665,0.04219702033333334,0.22063195000000002
180,15954.2,0.022600731700000005,0.00040919540666666676,0.007122548156666665,0.0008805483199999997,0.054143394633333335,0.28667323999999994
200,19704.3,0.028895006333333317,0.0005062977699999998,0.009084814440000002,0.0010786574166666669,0.06717697600000003,0.3690149266666665
250,30813.5,0.05523223379999999,0.0008395243133333328,0.016269233866666667,0.0017483086533333328,0.1068554613333333,0.6072977266666664
300,44396.3,0.08945095823333338,0.0012886064666666661,0.02556776356666667,0.0026193667333333313,0.15682337,0.6142098999999992
400,79010.5,0.19675019399999996,0.002427154400000001,0.052665236933333325,0.004802432633333331,0.2904698983333333,0.6142098999999992
500,123511.1,0.37017262233333337,0.0038755637333333323,0.0921525577,0.007609068233333334,0.4686226099999999,0.6142098999999992
600,177895.8,0.6307324899999999,0.005637820399999996,0.14810459433333334,0.011062164100000004,0.6908157366666666,0.6142098999999992
700,242205.7,0.9463433936666669,0.007702514466666672,0.21251966933333344,0.01515289973333333,0.9577278100000003,0.6142098999999992
800,316394.7,1.366665530666666,0.010113831033333336,0.29393980699999994,0.019805762666666653,1.2799335366666669,0.6142098999999992
900,400478.1,1.8976702890000008,0.013757409666666671,0.4015196703333334,0.026303976333333322,1.6481633833333342,0.6142098999999992
1000,494489.8,2.5783014159999995,0.01901753466666667,0.5310610610000001,0.03433008133333334,2.083279973333334,0.6142098999999992


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.90/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.0030268027600000003,0.000119153253,0.0004028844450000001,0.00017645120200000003,0.011110056250000002,0.04272158999999998
120,7064.3,0.004946955710000001,0.00015843984,0.000583044305,0.00023422002999999998,0.016391961750000003,0.061466720000000016
140,9632.4,0.007630292750000002,0.00020586137,0.0008064721000000003,0.000309542425,0.022657195800000002,0.08461821500000005
160,12592.2,0.010618964549999999,0.00027214887,0.0011210573549999996,0.00039896964000000015,0.029904873500000005,0.11356857999999999
180,15954.2,0.015309004549999995,0.00035422682000000005,0.0014916171349999999,0.000508363295,0.03839835545000001,0.145918305
200,19704.3,0.019463375499999998,0.00044136051499999996,0.0019126019599999982,0.000624792575,0.047891070999999986,0.18953761999999996
250,30813.5,0.037359400699999996,0.0007572519999999998,0.0034381554500000004,0.0010450542799999997,0.0763433955,0.3046532350000001
300,44396.3,0.060361861849999976,0.0011891805,0.0055260573499999995,0.0016132271999999995,0.11191052349999996,0.3093083000000002
400,79010.5,0.132746921,0.002285795200000001,0.010892626399999994,0.003038447449999998,0.20757345750000009,0.3093083000000002
500,123511.1,0.2502755734999999,0.0036931500999999984,0.01781763505000001,0.004884114349999999,0.3383272800000001,0.3093083000000002
600,177895.8,0.4265439750000001,0.005407640899999999,0.02632246749999999,0.007085307150000002,0.497630455,0.3093083000000002
700,242205.7,0.6420522055,0.007430127150000001,0.036393120999999994,0.009807043099999996,0.6980828050000002,0.3093083000000002
800,316394.7,0.9315289759999996,0.009800627749999997,0.04827956000000002,0.01286042099999999,0.93887264,0.3093083000000002
900,400478.1,1.2913511184999993,0.013382458999999992,0.06604732049999999,0.017187237499999997,1.2104229299999998,0.3093083000000002
1000,494489.8,1.7600596489999993,0.01857495799999999,0.09129502649999993,0.02326201250000001,1.5271659599999992,0.3093083000000002


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.90/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.007306158400000002,0.00020781511000000013,0.004192756679999999,0.00054424035,0.02469827640000001,0.15529063999999998
120,7064.3,0.011968336900000005,0.00026752709000000006,0.0065852852999999986,0.0007472301099999999,0.03678968480000001,0.23024896000000006
140,9632.4,0.0185099212,0.00033485651,0.009574336000000001,0.0009948896700000002,0.05051001799999999,0.32306334999999997
160,12592.2,0.026080489500000005,0.0004205894600000001,0.013444937199999998,0.00128614883,0.066781314,0.43475868999999995
180,15954.2,0.03718418600000001,0.00051913258,0.0183844102,0.0016249183700000002,0.085633473,0.5681831100000001
200,19704.3,0.04775826800000002,0.00063617228,0.0234292394,0.0019863870999999996,0.105748786,0.7279695399999998
250,30813.5,0.0909779,0.0010040689399999996,0.04193139069999999,0.0031548173999999996,0.167879593,1.2125867100000003
300,44396.3,0.147629151,0.0014874584000000002,0.06565117599999999,0.004631645800000001,0.24664906299999997,1.2240131000000003
400,79010.5,0.32475674,0.0027098728,0.13621045799999995,0.008330403,0.45626278000000015,1.2240131000000003
500,123511.1,0.6099667199999999,0.004240390999999999,0.24082240300000005,0.013058976000000002,0.7292132700000004,1.2240131000000003
600,177895.8,1.03910952,0.006098179400000002,0.3916688479999999,0.019015878,1.0771863,1.2240131000000003
700,242205.7,1.55492577,0.008247289099999998,0.5647727660000001,0.025844613000000006,1.4770178200000001,1.2240131000000003
800,316394.7,2.2369386399999995,0.010740237600000003,0.785260301,0.033696446,1.9620553300000003,1.2240131000000003
900,400478.1,3.1103086300000005,0.014507311000000009,1.07246437,0.04453745399999999,2.5236442899999996,1.2240131000000003
1000,494489.8,4.214784949999999,0.019902687999999998,1.41059313,0.056466219000000005,3.1955079999999993,1.2240131000000003


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.004342532196666666,7.932106666666672e-05,0.0015978320226666667,0.00022908849533333326,0.015351188233333334,0.07931468333333334
120,7064.3,0.007131379933333335,9.638946133333338e-05,0.0024858948566666666,0.0003064028693333335,0.022789148366666668,0.11641774666666661
140,9632.4,0.011044841940000003,0.00011392990633333331,0.003594148966666666,0.00040343046833333325,0.0313731252,0.16235199333333342
160,12592.2,0.015484439100000007,0.00013199964500000002,0.005038709589999997,0.0005058001760000001,0.041452175033333344,0.21838802000000007
180,15954.2,0.02221714123333333,0.00014773928233333334,0.006860932176666665,0.0006214887933333332,0.053193956833333327,0.28387227333333326
200,19704.3,0.028407409799999995,0.00016662598933333338,0.008743955616666667,0.0007419759766666662,0.06598596166666662,0.3655688633333334
250,30813.5,0.05437419803333333,0.00021217504366666668,0.015640272883333334,0.0011250169626666675,0.1049392113333334,0.6020131300000002
300,44396.3,0.0880888858333333,0.00025738871899999983,0.024536165533333345,0.0015928879973333338,0.15393854633333326,0.6089390999999996
400,79010.5,0.19409554433333326,0.00035632531433333345,0.05059510733333334,0.002738444930666668,0.28508346566666665,0.6089390999999996
500,123511.1,0.36583669766666654,0.0004582675333333332,0.0887378896,0.004198910199666667,0.4598642199999999,0.6089390999999996
600,177895.8,0.6243006696666665,0.0005681252466666664,0.14303704360000002,0.005999735336666665,0.6775686866666668,0.6089390999999996
700,242205.7,0.9374130676666671,0.0006729984633333332,0.20549261786666673,0.00813042800666667,0.9391267466666666,0.6089390999999996
800,316394.7,1.3548163873333332,0.000774345386666667,0.28460663833333344,0.010481138126666668,1.2544314333333333,0.6089390999999996
900,400478.1,1.8815847296666663,0.0008889199366666665,0.3886716960000001,0.01346861573333332,1.6139169033333332,0.6089390999999996
1000,494489.8,2.5563330586666684,0.0009995286266666662,0.5131098323333331,0.01641181357,2.037721353333334,0.6089390999999996


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.0029161748450000006,4.97508085e-05,0.0003349387439999997,0.00010664700800000003,0.010852416450000003,0.04179727
120,7064.3,0.004791027200000001,6.008983000000002e-05,0.0004854058850000001,0.00013562917399999997,0.016032796600000003,0.06016724500000004
140,9632.4,0.007418294560000002,7.103204499999999e-05,0.0006714999499999999,0.0001751601725,0.022148037300000006,0.08288347999999997
160,12592.2,0.010329652,8.1744184e-05,0.0009299364350000005,0.000209791659,0.02923674455,0.11133996999999991
180,15954.2,0.01492275084999999,9.071231500000001e-05,0.0012276340649999998,0.00024784085999999996,0.037546753749999995,0.14313331499999996
200,19704.3,0.018975928700000005,0.00010229229350000001,0.0015720592250000006,0.0002899706350000001,0.046825132000000005,0.186096385
250,30813.5,0.03650124105000001,0.00012978195550000004,0.002809069325000001,0.00042371376399999986,0.0746283675,0.299377415
300,44396.3,0.058999783249999986,0.00015814063849999997,0.004494248300000001,0.0005894828459999999,0.10932646799999995,0.3040316
400,79010.5,0.13009208799999994,0.00021512030650000004,0.008822622500000002,0.0009783614959999998,0.20274634849999998,0.3040316
500,123511.1,0.24593981650000005,0.000275930165,0.014403035899999998,0.0014781701495000007,0.33046963000000007,0.3040316
600,177895.8,0.4201127445000001,0.00033781409999999995,0.021255081400000007,0.0020263573549999998,0.485742725,0.3040316
700,242205.7,0.6331242665000002,0.00040120840500000013,0.029366318299999996,0.0027884175100000006,0.6813895300000001,0.3040316
800,316394.7,0.9196786710000001,0.0004632865050000001,0.03894741350000001,0.0035423581900000008,0.9159879199999997,0.3040316
900,400478.1,1.2752705395000001,0.0005296456650000001,0.05320889400000001,0.0043749566,1.1796771050000003,0.3040316
1000,494489.8,1.7380812180000011,0.0005943799050000002,0.07334899349999997,0.005388189354999998,1.4862389800000002,0.3040316


==> results/competitors/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.0071952469,0.000138461583,0.004123618580000001,0.00047397146999999986,0.024348731799999995,0.15434951000000002
120,7064.3,0.011812085399999997,0.000168988724,0.006486872799999999,0.00064795026,0.03630185190000001,0.22891875000000006
140,9632.4,0.018297936700000007,0.00019972562899999997,0.009439447000000002,0.00085997106,0.04982330099999999,0.32128901999999987
160,12592.2,0.0257940133,0.00023251056700000005,0.0132562559,0.0010978172100000003,0.06588303599999999,0.4324841200000001
180,15954.2,0.036805922000000005,0.00026179321699999997,0.0181275284,0.0013687846600000002,0.084488363,0.5653501900000002
200,19704.3,0.047270372,0.00029529338099999996,0.0230877484,0.0016459866599999999,0.104307621,0.72451382
250,30813.5,0.090120112,0.00037696122000000014,0.041302679999999994,0.0025276233600000004,0.165560899,1.2072845600000002
300,44396.3,0.146267091,0.00045588487999999994,0.06462000000000001,0.0035996983000000007,0.24316270299999998,1.2187540999999988
400,79010.5,0.322102457,0.0006387353300000003,0.134140077,0.006258611799999999,0.4497577000000001,1.2187540999999988
500,123511.1,0.60563046,0.0008229422700000001,0.23740759699999994,0.009640390300000001,0.7186534000000002,1.2187540999999988
600,177895.8,1.0326765199999999,0.0010287475400000002,0.386600968,0.0139464913,1.0612206099999997,1.2187540999999988
700,242205.7,1.5459906700000006,0.0012165785799999997,0.5577452170000002,0.018814449000000007,1.45460118,1.2187540999999988
800,316394.7,2.2250918200000007,0.00139646315,0.775925088,0.024358698,1.93131846,1.2187540999999988
900,400478.1,3.09421311,0.0016074684800000002,1.0595973,0.03165593400000001,2.4823964999999992,1.2187540999999988
1000,494489.8,4.192836740000001,0.0018098260699999996,1.3926315100000004,0.038459062,3.140686099999999,1.2187540999999988


==> results/competitors/moleculars/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
8,35.0,1.0863949e-05,8.606920000000004e-06,7.112820000000001e-06,1.2437506666666665e-05,3.267129333333334e-05,0.0003808333333333334
10,50.0,1.0498374055555544e-05,1.0810963166666656e-05,8.703607388888886e-06,1.4221666277777774e-05,4.231665055555554e-05,0.0006169277777777777
11,56.0,1.1248595199999989e-05,1.193682873333333e-05,9.862589333333324e-06,1.5522639200000003e-05,4.838625999999999e-05,0.0007430799999999998
12,61.111111111111114,1.1917403851851835e-05,1.2252068666666653e-05,1.015310625925924e-05,1.6631906296296288e-05,5.2787647037037055e-05,0.0008294666666666666
13,65.9090909090909,1.21593562121212e-05,1.3086289181818184e-05,1.0696331999999973e-05,1.800855060606061e-05,5.7232744242424264e-05,0.0009359969696969701
14,70.71428571428571,1.3024473285714283e-05,1.3780591999999998e-05,1.112847795238094e-05,1.8806684285714296e-05,6.135985380952381e-05,0.0009359969696969701
15,76.38888888888889,1.363003833333337e-05,1.4333373814814831e-05,1.1372133981481497e-05,2.022672314814813e-05,6.648699611111108e-05,0.0009359969696969701
16,80.85365853658537,1.398082977235775e-05,1.4950589439024384e-05,1.2437508365853702e-05,2.0995178536585423e-05,6.706481918699192e-05,0.0009359969696969701
17,90.0,1.59548005263158e-05,1.7626244754385955e-05,1.2750377754385994e-05,2.4686362456140304e-05,8.346324649122805e-05,0.0009359969696969701
18,94.51612903225806,1.650984107526881e-05,1.8410528397849437e-05,1.351577340860218e-05,2.567896161290324e-05,8.693511053763445e-05,0.0009359969696969701
19,98.62068965517241,1.6951280574712648e-05,1.9215439827586178e-05,1.4015725287356355e-05,2.7200820804597678e-05,9.268591379310348e-05,0.0009359969696969701
20,105.74728260869566,1.7891128115941235e-05,2.088183929981841e-05,1.4645634663948965e-05,2.8880504356884657e-05,0.00010057311984601302,0.0009359969696969701
21,111.41618497109826,1.8669711387282334e-05,2.188234804816916e-05,1.5265742940269354e-05,3.0585107023121837e-05,0.00010696978396916939,0.0009359969696969701
22,117.08100558659218,1.944778624767159e-05,2.3071328124766764e-05,1.5990200595902903e-05,3.224305016759815e-05,0.00011383124102420755,0.0009359969696969701
23,123.46153846153847,2.0158661256410355e-05,2.441522475769205e-05,1.6729248320512717e-05,3.412393551282051e-05,0.00012125620517948764,0.0009359969696969701
24,128.02,2.0868242493333445e-05,2.499551880799961e-05,1.6909724279999867e-05,3.566859507999994e-05,0.0001274934134933339,0.0009359969696969701
25,134.01913875598086,2.16357118022329e-05,2.5975990122807014e-05,1.7661111515151357e-05,3.7548112535885755e-05,0.00013497613867623624,0.0009359969696969701
26,138.68055555555554,2.2499359367283987e-05,2.6791663987654357e-05,1.821896896604931e-05,3.9265737947531184e-05,0.00014010675182098747,0.0009359969696969701
27,146.13095238095238,2.3522926488095217e-05,2.8260929005952536e-05,1.8864160793650934e-05,4.164462926587329e-05,0.00014713960609126988,0.0009359969696969701
28,150.25714285714287,2.4182818895238176e-05,2.8965360916190493e-05,1.9386110590476135e-05,4.2987643257142824e-05,0.00015327526259047652,0.0009359969696969701
29,157.1818181818182,2.5440513191919197e-05,3.114011757575785e-05,2.01062971717172e-05,4.5594401777777725e-05,0.00016297455925252558,0.0009359969696969701
30,160.8594657375145,2.5580708308169427e-05,3.1041916231127626e-05,2.034575337591808e-05,4.690848349593469e-05,0.00016403233228803703,0.0009359969696969701
31,166.62660256410257,2.6310842729700802e-05,3.1990617240385346e-05,2.0974415267093295e-05,4.920482045940194e-05,0.00016878780119124022,0.0009359969696969701
32,172.373417721519,2.7326531329114528e-05,3.312830114029592e-05,2.160943725738359e-05,5.132385017405105e-05,0.00017823782714662543,0.0009359969696969701
33,177.21212121212122,2.8229403185185735e-05,3.466164626262656e-05,2.232519519191854e-05,5.384069550841791e-05,0.00018310256265319913,0.0009359969696969701
34,182.75529865125242,2.9089885317919437e-05,3.590130523442549e-05,2.324610333975559e-05,5.577817337829188e-05,0.00019028597231856184,0.0009359969696969701
35,188.1547619047619,2.980757379960351e-05,3.625814347222221e-05,2.3615195803570674e-05,5.806731809523836e-05,0.00019672534593253836,0.0009359969696969701
36,194.11764705882354,3.06891689075635e-05,3.776430033613452e-05,2.446375154995308e-05,6.03091710644263e-05,0.00020292090018674276,0.0009359969696969701
37,199.28838951310863,3.125114014981302e-05,3.885657275905131e-05,2.49240310611732e-05,6.264902359550575e-05,0.00020947741760299584,0.0009359969696969701
38,206.1228813559322,3.235104634180813e-05,4.028142577683633e-05,2.58230260028246e-05,6.472259652542397e-05,0.000219370923728814,0.0009359969696969701
39,211.21513944223108,3.286076405046498e-05,4.1741141925630996e-05,2.6559580783532057e-05,6.750887103585681e-05,0.00022195959176626854,0.0009359969696969701
40,213.16901408450704,3.306601098591559e-05,4.10298604694837e-05,2.6455660015649278e-05,6.850605647887347e-05,0.0002305793023474179,0.0009359969696969701
41,218.8095238095238,3.384306108843534e-05,4.17568807482995e-05,2.694378922902486e-05,7.156661040816329e-05,0.00023846263242630378,0.0009359969696969701
42,229.77941176470588,3.5969844918300784e-05,4.595187099673216e-05,2.952670044117638e-05,7.476300439542536e-05,0.0002509588455882353,0.0009359969696969701
43,232.94776119402985,3.6016980398009814e-05,4.561558328358203e-05,2.932501119402987e-05,7.754789995024843e-05,0.00024626083208955193,0.0009359969696969701
44,236.66666666666666,3.654921639412994e-05,4.642229771488492e-05,2.985375540880461e-05,7.863609765199105e-05,0.00026076968616352216,0.0009359969696969701
45,244.14285714285714,3.7686635746031616e-05,4.8628687873015834e-05,3.1074342761904784e-05,8.227931307936479e-05,0.00027450774571428606,0.0009359969696969701
46,253.54545454545453,3.896518248484846e-05,5.153136227272729e-05,3.1895496363636586e-05,8.526346554545466e-05,0.00028003778181818134,0.0009359969696969701
47,253.82882882882882,3.875425960960955e-05,4.927360603603593e-05,3.150089423423438e-05,8.7449935105105e-05,0.0002820200342342339,0.0009359969696969701
48,256.60377358490564,3.913401094339621e-05,5.009467157232691e-05,3.162120311320758e-05,8.806897292452809e-05,0.00028611038805031433,0.0009359969696969701
49,264.537037037037,3.954760796296304e-05,5.3697016358024714e-05,3.2542372098765375e-05,9.103307432098769e-05,0.00029543048333333354,0.0009359969696969701
50,269.3382352941176,4.081527392156872e-05,5.323758416666665e-05,3.295061901960793e-05,9.445267553921564e-05,0.0002971102156862747,0.0009359969696969701
51,273.0,4.052254877777776e-05,5.341689055555549e-05,3.264347833333321e-05,9.645687805555558e-05,0.0003140918216666661,0.0009359969696969701
52,281.6393442622951,4.265425524590172e-05,5.54271089071038e-05,3.4562228032786744e-05,9.985583092896174e-05,0.00031041498087431635,0.0009359969696969701
53,282.7118644067797,4.214607344632769e-05,5.4343407683615793e-05,3.488818316384167e-05,0.0001012392674576271,0.00029969066045197807,0.0009359969696969701
54,289.7590361445783,4.3393233293172706e-05,5.63489361847389e-05,3.583201662650601e-05,0.00010389363024096379,0.0003124333718875503,0.0009359969696969701
55,294.7142857142857,4.35372771904761e-05,5.8000770619047667e-05,3.609282738095237e-05,0.00010616485042857131,0.00030965316095238034,0.0009359969696969701
56,297.3728813559322,4.306997966101698e-05,5.8555338248587584e-05,3.54917720338983e-05,0.00010770000514124292,0.0003471432627118641,0.0009359969696969701
57,302.72727272727275,4.319133272727258e-05,5.9285311090909034e-05,3.601348733333327e-05,0.00011024085581818188,0.0003235827157575758,0.0009359969696969701
58,310.76271186440675,4.586715564971754e-05,6.119639367231636e-05,3.7643869152542444e-05,0.00011474318225988704,0.0003496307299435031,0.0009359969696969701
59,318.95522388059703,4.7950840547263716e-05,6.58684133830845e-05,3.922412547263678e-05,0.00011943075308457674,0.0003527681592039803,0.0009359969696969701
60,321.44736842105266,4.839207271929811e-05,6.232941557017536e-05,3.763740614035078e-05,0.00012165424846491214,0.0003479015368421051,0.0009359969696969701
61,333.6607142857143,5.01368738690477e-05,7.247343232142861e-05,4.013876101190487e-05,0.000127003306309524,0.0003816027101190478,0.0009359969696969701
62,340.27027027027026,5.2528444144144025e-05,7.286662364864873e-05,4.213156932432424e-05,0.00013016289968468463,0.00039126850405405426,0.0009359969696969701
63,338.9,5.112409540000006e-05,6.642406253333336e-05,4.185072653333335e-05,0.0001321791038000002,0.0003711705133333334,0.0009359969696969701
64,341.74418604651163,5.151412325581404e-05,6.772621875968999e-05,4.196093038759686e-05,0.00013472145682170552,0.00039423843565891497,0.0009359969696969701
65,347.6,5.427519560000013e-05,6.756878373333337e-05,4.508082000000006e-05,0.00014152685293333326,0.0003831370573333335,0.0009359969696969701
66,369.61538461538464,5.720823833333345e-05,7.868729320512817e-05,4.86756001282052e-05,0.00014367593525641033,0.00045463553717948774,0.0009359969696969701
67,364.1666666666667,5.370334620370381e-05,7.282848907407409e-05,4.5340149166666753e-05,0.0001453024354629629,0.0003996482546296292,0.0009359969696969701
68,364.19117647058823,5.5600500980392455e-05,6.811256921568651e-05,4.594699700980342e-05,0.00014553022872549015,0.00041917655980392153,0.0009359969696969701
69,368.39285714285717,5.429160095238109e-05,7.039024833333332e-05,4.477245583333338e-05,0.00015135008095238094,0.0004167488595238099,0.0009359969696969701
70,372.77777777777777,5.600981777777777e-05,7.526168370370366e-05,4.502578925925927e-05,0.00015211280111111116,0.00046424955555555557,0.0009359969696969701
71,375.0,5.49452638095238e-05,7.244292142857142e-05,4.410176142857143e-05,0.00015506061523809527,0.00044008431904761925,0.0009359969696969701
72,383.0,5.3343773999999984e-05,7.425625500000003e-05,4.3203836333333357e-05,0.00016208490333333332,0.00048418358,0.0009359969696969701
73,390.0,5.4997868888888874e-05,8.241337222222221e-05,4.663335000000003e-05,0.00016066231777777778,0.00044547850555555566,0.0009359969696969701
74,399.44444444444446,5.8146318287037164e-05,7.370942689814836e-05,4.426142185185186e-05,0.00016934814319444425,0.0004663285273148136,0.0009359969696969701
75,390.0,5.580717111111112e-05,7.394816111111108e-05,4.7345956666666656e-05,0.00016899239333333335,0.000419766361111111,0.0009359969696969701
76,402.72727272727275,6.297284727272733e-05,8.410467969696971e-05,4.942489454545452e-05,0.0001727696375757577,0.0005171789303030302,0.0009359969696969701
77,408.1818181818182,5.734328242424244e-05,8.413935363636368e-05,4.748069878787879e-05,0.0001792849924242425,0.0005136561606060605,0.0009359969696969701
78,421.6666666666667,5.9736436388888904e-05,8.021659916666669e-05,4.900826416666665e-05,0.0001834392388888888,0.0004949920750000003,0.0009359969696969701
79,431.3636363636364,6.155678666666667e-05,8.93390518181818e-05,5.406755303030297e-05,0.00019012582272727276,0.0005003755121212119,0.0009359969696969701
80,433.57142857142856,6.204673071428572e-05,8.778629380952378e-05,5.213306023809522e-05,0.00019268650190476188,0.0004917888857142855,0.0009359969696969701
81,428.0,6.357669333333332e-05,8.175689133333332e-05,5.240917333333334e-05,0.0001936292493333332,0.0004845953533333333,0.0009359969696969701
82,444.2857142857143,6.607033047619049e-05,9.529362666666669e-05,5.565257333333331e-05,0.0001991555619047619,0.0004953407285714285,0.0009359969696969701
83,452.0,6.868363666666665e-05,8.675098800000003e-05,5.7331725333333317e-05,0.0002126582326666666,0.0005257668733333334,0.0009359969696969701
84,447.9166666666667,6.575584500000005e-05,8.641678805555558e-05,5.463627055555557e-05,0.00020458430944444447,0.0005036625833333327,0.0009359969696969701
85,447.5,6.607108055555558e-05,8.875795333333337e-05,5.423095666666664e-05,0.0002103262427777778,0.0004908044166666667,0.0009359969696969701
86,453.3333333333333,7.266471666666664e-05,9.57436144444444e-05,6.289482555555556e-05,0.0002099382,0.0005166636333333335,0.0009359969696969701
87,472.5,7.490714e-05,0.0001226703483333333,6.053050499999999e-05,0.0002223690216666667,0.0005578200666666668,0.0009359969696969701
88,483.3333333333333,7.415613000000001e-05,9.725624222222222e-05,6.002849888888889e-05,0.00022869374,0.0005435253666666668,0.0009359969696969701
89,472.0,6.469408399999996e-05,8.488816866666666e-05,5.4265659333333356e-05,0.00020990371533333334,0.0005058526733333333,0.0009359969696969701
90,490.8333333333333,7.63985983333333e-05,0.00010545120111111111,6.206301166666665e-05,0.0002344065327777778,0.0005759330555555556,0.0009359969696969701
91,484.61538461538464,6.953508256410261e-05,9.918885025641024e-05,5.798217743589749e-05,0.00023300096333333343,0.0006134882205128205,0.0009359969696969701
92,495.8333333333333,7.82834027777778e-05,8.963875555555552e-05,6.371603722222225e-05,0.0002405166655555556,0.0005687157777777777,0.0009359969696969701
93,486.25,7.367929833333331e-05,9.855827999999998e-05,5.8386722500000006e-05,0.0002372801241666666,0.0005838256833333334,0.0009359969696969701
94,505.0,6.728172333333333e-05,0.00010634264666666667,5.977948333333335e-05,0.00024676329,0.0006110190666666667,0.0009359969696969701
95,495.0,6.919702555555555e-05,8.915002111111104e-05,5.924701333333333e-05,0.00024030739666666665,0.0007441173666666666,0.0009359969696969701
96,506.0,7.183234333333331e-05,0.00010196527333333335,6.013870666666666e-05,0.0002453804179999999,0.0005692925466666665,0.0009359969696969701
97,525.0,7.533099777777773e-05,0.00010379152722222224,5.826950555555557e-05,0.0002657201777777779,0.0006355562722222224,0.0009359969696969701
98,515.0,7.213752666666668e-05,0.0001099427533333333,5.967616666666666e-05,0.00026274509999999997,0.0005359014,0.0009359969696969701
99,525.0,6.984869833333331e-05,0.00012058417999999998,6.1289465e-05,0.000255672035,0.0006816308666666666,0.0009359969696969701


==> results/competitors/moleculars/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
8,35.0,1.1050709499999998e-05,7.963184000000002e-06,9.322181000000002e-06,1.2016304999999997e-05,3.2663345e-05,0.00038615000000000003
10,50.0,1.085997425e-05,9.896361666666664e-06,1.0182462999999991e-05,1.3701119416666664e-05,4.3197473333333344e-05,0.0006202749999999997
11,56.0,1.1665830899999997e-05,1.0552412099999997e-05,1.0726460299999995e-05,1.49536148e-05,4.9915321000000004e-05,0.0007407999999999998
12,61.111111111111114,1.2450754444444439e-05,1.0854673555555553e-05,1.1305018555555554e-05,1.6050869999999997e-05,5.468263055555557e-05,0.000820722222222222
13,65.9090909090909,1.2719637681818182e-05,1.1729114681818172e-05,1.1759458181818167e-05,1.754435727272727e-05,5.9481103636363646e-05,0.0009258136363636359
14,70.71428571428571,1.3790815785714284e-05,1.246929442857143e-05,1.2425018357142856e-05,1.8199851428571442e-05,6.366286357142855e-05,0.0010135642857142858
15,76.38888888888889,1.4310409750000023e-05,1.2926264611111092e-05,1.2986523527777793e-05,1.958740805555554e-05,6.949173277777772e-05,0.0011633444444444439
16,80.85365853658537,1.463134031707318e-05,1.3801239524390269e-05,1.3205478585365868e-05,2.031675280487798e-05,6.98229159756099e-05,0.0012549560975609751
17,90.0,1.673698052631578e-05,1.5378000552631577e-05,1.479513044736843e-05,2.376782578947366e-05,8.85599681578947e-05,0.0013964315789473682
18,94.51612903225806,1.743723903225804e-05,1.6557402758064503e-05,1.5252251935483857e-05,2.462440967741932e-05,9.21980124193548e-05,0.001474109677419354
19,98.62068965517241,1.7890022586206874e-05,1.7669283189655177e-05,1.5790295017241325e-05,2.627496137931031e-05,9.946782586206897e-05,0.0016395224137931031
20,105.74728260869566,1.893931047554316e-05,1.913296142255434e-05,1.6501608278532697e-05,2.7742237445652444e-05,0.00010854958004075983,0.001774592391304355
21,111.41618497109826,1.9816685231213867e-05,1.9976411667630065e-05,1.7126790277457273e-05,2.9328585130057936e-05,0.00011549030708092397,0.001923481213872827
22,117.08100558659218,2.0671492416201214e-05,2.1191882857541882e-05,1.7770942677374905e-05,3.091310029329637e-05,0.0001235557986871505,0.002063625837988825
23,123.46153846153847,2.1419941442308103e-05,2.2372650098076945e-05,1.8390285805770145e-05,3.259892821153836e-05,0.0001318193837115383,0.002207597884615388
24,128.02,2.225618716000035e-05,2.2982169452000017e-05,1.9015270928000334e-05,3.412528105999993e-05,0.00013875064406000044,0.0023632762
25,134.01913875598086,2.3083313277512156e-05,2.3786018246411573e-05,1.9634458665071918e-05,3.587224296650698e-05,0.00014697713055023928,0.0025464444976076588
26,138.68055555555554,2.41779634722223e-05,2.4718930125000017e-05,2.021795471296298e-05,3.7581225763888715e-05,0.00015264197719907442,0.0026943715277777786
27,146.13095238095238,2.525016056547617e-05,2.5914184729166937e-05,2.0929748065476123e-05,3.96434032738097e-05,0.0001594271028869051,0.00289943333333333
28,150.25714285714287,2.6064806371428445e-05,2.664579706000013e-05,2.144759465714303e-05,4.0965763285714336e-05,0.00016737148337142923,0.0030231217142857223
29,157.1818181818182,2.7535541848484667e-05,2.8859919939394043e-05,2.2129074878788023e-05,4.332506648484851e-05,0.00017829699087878865,0.0032292296969697034
30,160.8594657375145,2.7347664976771507e-05,2.8868130107433157e-05,2.2535899082463105e-05,4.460605518002405e-05,0.00017891553435539983,0.0034034102787456506
31,166.62660256410257,2.799733521634665e-05,2.9680536213140723e-05,2.313066584936038e-05,4.6701540464743874e-05,0.00018357808803685805,0.0036108579326923043
32,172.373417721519,2.913186586234239e-05,3.076895719303754e-05,2.3756347159811583e-05,4.8747282943038674e-05,0.0001952852637183542,0.0037929638449366804
33,177.21212121212122,3.002121147474835e-05,3.2443639404040146e-05,2.4763330919194746e-05,5.1180304404040895e-05,0.00020046655949494977,0.0039916384848484865
34,182.75529865125242,3.101931542389278e-05,3.378117933525964e-05,2.5438691907516256e-05,5.3003390944123395e-05,0.00020897374720616518,0.004186578227360302
35,188.1547619047619,3.1795318467262e-05,3.3930228124999944e-05,2.5922422559525768e-05,5.511329252976197e-05,0.0002160580340773804,0.00443284538690476
36,194.11764705882354,3.279601312324965e-05,3.5486368613445416e-05,2.6551089425771845e-05,5.720392899159675e-05,0.00022281952619047584,0.004613803361344538
37,199.28838951310863,3.3370342284644144e-05,3.6828214157303416e-05,2.7125835730337272e-05,5.950539421348321e-05,0.0002304834812734077,0.004840586704119848
38,206.1228813559322,3.4643130317796376e-05,3.784000936440708e-05,2.7823047415253704e-05,6.114042572033897e-05,0.0002422133798728815,0.005034145127118645
39,211.21513944223108,3.5077120059760774e-05,3.960712173306784e-05,2.8339421892429443e-05,6.403381802788854e-05,0.00024365690358565752,0.005242558565737045
40,213.16901408450704,3.5349863896713256e-05,3.900231406103285e-05,2.8658081314553167e-05,6.537544115023469e-05,0.00025686882042253584,0.0054246920187793445
41,218.8095238095238,3.624165197278897e-05,3.9462980986394685e-05,2.9394089115645453e-05,6.837423319727871e-05,0.0002657421615646264,0.005710605102040807
42,229.77941176470588,3.861072022058793e-05,4.3407491544117664e-05,3.047228828431288e-05,7.010827200980386e-05,0.00027936200269607883,0.005991224264705888
43,232.94776119402985,3.863404067164173e-05,4.311381932835822e-05,3.088908033582025e-05,7.299051697761174e-05,0.00027056576567164215,0.006147257835820888
44,236.66666666666666,3.929138141509425e-05,4.42979484591194e-05,3.1423565754715984e-05,7.41634000943392e-05,0.00029214544874213823,0.00633947767295597
45,244.14285714285714,4.0516286095238106e-05,4.579124209523807e-05,3.2190820238095396e-05,7.727589361904751e-05,0.00030689262809523816,0.006617508571428572
46,253.54545454545453,4.177353563636376e-05,4.894614627272727e-05,3.325798113636379e-05,7.950511404545447e-05,0.0003126596136363631,0.00687438454545455
47,253.82882882882882,4.157708585585592e-05,4.644490990990987e-05,3.3303744909910003e-05,8.238511063063058e-05,0.000314422332432432,0.007215921171171167
48,256.60377358490564,4.207244452830193e-05,4.824377905660362e-05,3.3580692169811505e-05,8.302971797169805e-05,0.0003214085995283019,0.0073567674528301945
49,264.537037037037,4.233386851851864e-05,5.225870416666665e-05,3.4240220833333524e-05,8.525805074074078e-05,0.0003306598407407411,0.007600028703703695
50,269.3382352941176,4.385955257352945e-05,5.1262625514705914e-05,3.5023516838235566e-05,8.897798801470567e-05,0.00033170195367647037,0.007897789705882362
51,273.0,4.331211366666674e-05,5.172074083333335e-05,3.535966425000022e-05,9.116788741666664e-05,0.00035598950749999995,0.008111063333333324
52,281.6393442622951,4.598117360655743e-05,5.3510903114754144e-05,3.6294349590164124e-05,9.362893188524583e-05,0.00034527757131147546,0.008450306557377064
53,282.7118644067797,4.534842644067805e-05,5.24181440677966e-05,3.646329923728821e-05,9.594105186440675e-05,0.00032944212542372885,0.008703351694915238
54,289.7590361445783,4.6729324457831634e-05,5.419110590361434e-05,3.720349789156636e-05,9.7709680722892e-05,0.00034465243012048223,0.008954957831325308
55,294.7142857142857,4.6676740785714344e-05,5.635023392857152e-05,3.759282307142858e-05,9.978772600000036e-05,0.00033810699928571393,0.009208806428571425
56,297.3728813559322,4.6142684915254266e-05,5.736917093220342e-05,3.787845389830512e-05,0.00010184413940677963,0.0003951266855932202,0.009454464406779672
57,302.72727272727275,4.5990730818181794e-05,5.811453190909097e-05,3.818295527272724e-05,0.00010399645400000008,0.00035623509090909085,0.0096527890909091
58,310.76271186440675,4.9396491525423735e-05,5.983053805084752e-05,3.921096661016922e-05,0.00010801109296610178,0.0003930067533898306,0.010021071186440661
59,318.95522388059703,5.189874410447779e-05,6.516122492537307e-05,4.033686589552205e-05,0.00011142972850746302,0.000390194241044776,0.010544251492537314
60,321.44736842105266,5.2645334539473795e-05,6.126683453947367e-05,4.032348638157875e-05,0.00011362121427631615,0.0003827377315789475,0.011102194078947376
61,333.6607142857143,5.4407547767857165e-05,7.291372633928581e-05,4.1758801249999715e-05,0.00011798164473214294,0.0004260742357142861,0.011158718750000003
62,340.27027027027026,5.743374628378377e-05,7.243736006756754e-05,4.223198574324294e-05,0.00012044649074324342,0.00043744378783783873,0.01157844594594595
63,338.9,5.5702209699999996e-05,6.471587380000011e-05,4.230832769999981e-05,0.00012391471219999985,0.000408621544,0.01194449099999999
64,341.74418604651163,5.635106325581415e-05,6.678631593023254e-05,4.289648988372092e-05,0.00012718049232558138,0.00044477291511627867,0.012000499999999992
65,347.6,5.959320120000008e-05,6.471300120000004e-05,4.453134660000016e-05,0.00013324927340000004,0.00042249153000000004,0.012627616000000003
66,369.61538461538464,6.187008480769235e-05,7.235040250000003e-05,4.662046346153852e-05,0.0001325313913461538,0.0005139548730769232,0.012827563461538459
67,364.1666666666667,5.761385152777783e-05,6.95414009722223e-05,4.6028697222222184e-05,0.00013562341569444436,0.0004397527958333332,0.013128594444444438
68,364.19117647058823,5.985323139705881e-05,6.595534566176484e-05,4.583684985294079e-05,0.0001353583063235297,0.00046963306838235323,0.014333405882352938
69,368.39285714285717,5.861989232142867e-05,6.838653892857143e-05,4.683307857142859e-05,0.00014229458214285717,0.00046633650892857195,0.013833548214285722
70,372.77777777777777,6.106693999999997e-05,7.502503166666664e-05,4.747576499999997e-05,0.00014284449055555553,0.0005354669555555554,0.013752872222222224
71,375.0,5.956717642857142e-05,7.0864815e-05,4.767009642857139e-05,0.00014511512999999996,0.0004939572642857144,0.014560521428571418
72,383.0,5.6984426499999965e-05,7.349251299999998e-05,4.824877349999994e-05,0.00015353084999999997,0.000560045175,0.014592270000000003
73,390.0,5.9012574166666675e-05,8.352002916666665e-05,4.8933425833333284e-05,0.00014990963500000003,0.0004974345416666665,0.014863649999999999
74,399.44444444444446,6.225158618055592e-05,7.258720750000028e-05,4.9045179791666596e-05,0.0001557769036805554,0.0005214737423611107,0.016895511805555555
75,390.0,6.011923999999999e-05,7.334746999999999e-05,5.0087774166666676e-05,0.00016084312333333335,0.00046392083333333326,0.015421483333333331
76,402.72727272727275,7.008530636363634e-05,8.601274636363638e-05,5.093162636363631e-05,0.00016313462,0.0006018268545454548,0.01637023181818182
77,408.1818181818182,6.143179909090903e-05,8.585018272727274e-05,5.094137590909085e-05,0.00016946792045454545,0.0005936318454545454,0.01657188181818182
78,421.6666666666667,6.391306958333334e-05,7.790724749999997e-05,5.232095791666661e-05,0.0001708129833333332,0.0005572348833333332,0.017445870833333342
79,431.3636363636364,6.643208681818185e-05,8.895287136363637e-05,5.316192181818173e-05,0.00017823091590909093,0.0005613662318181817,0.017268145454545462
80,433.57142857142856,6.683979571428574e-05,8.767333464285718e-05,5.3186075714285666e-05,0.00018031768142857154,0.0005468002857142854,0.018042489285714277
81,428.0,6.957530400000002e-05,8.189676499999998e-05,5.264520599999999e-05,0.00018335339399999995,0.0005401564400000001,0.01810072
82,444.2857142857143,7.237366428571432e-05,9.685923714285712e-05,5.3633960714285685e-05,0.0001861299642857142,0.0005464434999999998,0.01847792142857143
83,452.0,7.564546699999999e-05,8.1784735e-05,5.5222514999999996e-05,0.00020123955900000005,0.0005797646500000001,0.01932261
84,447.9166666666667,7.158517791666664e-05,8.587140416666662e-05,5.532205333333333e-05,0.0001923570766666667,0.0005574316166666663,0.019786974999999988
85,447.5,7.231830749999997e-05,9.0732195e-05,5.548993916666667e-05,0.00019983249749999996,0.0005393881249999998,0.019387566666666665
86,453.3333333333333,8.176966999999999e-05,0.00010126830166666667,5.548397833333332e-05,0.0001990279,0.0005764404833333332,0.0203589
87,472.5,8.389948749999998e-05,0.00013510587749999996,5.7691332499999986e-05,0.00020921828249999998,0.0006262184,0.019480349999999994
88,483.3333333333333,8.220673333333334e-05,9.384154166666665e-05,5.841652333333331e-05,0.0002128600933333333,0.0005886195333333332,0.021278249999999995
89,472.0,6.9413183e-05,8.027557499999999e-05,5.786419100000002e-05,0.00019345044300000006,0.0005515193600000002,0.021434930000000005
90,490.8333333333333,8.517107916666665e-05,0.00010707975000000001,5.890925416666668e-05,0.00021995904083333334,0.0006443995000000001,0.022172766666666673
91,484.61538461538464,7.593081269230767e-05,0.00010023666538461537,5.926076730769229e-05,0.00021987786038461533,0.0007087834576923073,0.022082146153846165
92,495.8333333333333,8.756317750000004e-05,8.16206175e-05,6.026227833333335e-05,0.000222571715,0.000621104325,0.023413483333333335
93,486.25,8.207263374999994e-05,0.00010161103374999997,5.987584125e-05,0.00022341011125,0.0006634893499999998,0.022921274999999998
94,505.0,7.1275235e-05,0.00010824204000000001,6.049871e-05,0.000231337635,0.00069633715,0.0222995
95,495.0,7.522902166666666e-05,8.508368333333333e-05,6.162324666666667e-05,0.000225202245,0.0009052471666666667,0.0238848
96,506.0,7.8365811e-05,0.00010417224600000005,6.152867900000002e-05,0.000229072577,0.00062935808,0.02359597
97,525.0,8.144775666666667e-05,0.00010476705583333334,6.205240166666669e-05,0.00024476251666666663,0.0007055837500000002,0.027345841666666666
98,515.0,7.8034425e-05,0.00011516810499999999,6.3669675e-05,0.00024996984999999997,0.0005754709,0.024532949999999998
99,525.0,7.513761499999998e-05,0.0001290142375,6.349681999999998e-05,0.00023772705249999995,0.0007848800499999998,0.026068374999999998


==> results/competitors/moleculars/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
8,35.0,1.0490428e-05,9.894392e-06,9.179119000000002e-06,1.3279909999999999e-05,3.2687189999999994e-05,0.00037019999999999995
10,50.0,9.77517366666667e-06,1.2640166166666665e-05,1.1014944166666665e-05,1.526276e-05,4.0555004999999994e-05,0.0006102333333333335
11,56.0,1.04141238e-05,1.4705661999999996e-05,1.1549003799999997e-05,1.6660688e-05,4.5328138e-05,0.0007476400000000003
12,61.111111111111114,1.0850702666666664e-05,1.5046858888888892e-05,1.2413668999999996e-05,1.7793978888888893e-05,4.899768000000002e-05,0.0008469555555555559
13,65.9090909090909,1.103879327272726e-05,1.580063818181818e-05,1.3097853272727262e-05,1.8936937272727278e-05,5.273602545454545e-05,0.0009563636363636357
14,70.71428571428571,1.1491788285714286e-05,1.640318714285714e-05,1.3514937142857139e-05,2.0020350000000002e-05,5.675383428571429e-05,0.0010837
15,76.38888888888889,1.2269295499999984e-05,1.714759222222223e-05,1.4362076444444446e-05,2.150535333333335e-05,6.0477522777777824e-05,0.0012168444444444445
16,80.85365853658537,1.2679808682926838e-05,1.7249289268292703e-05,1.4728457560975625e-05,2.2352029999999987e-05,6.154862560975617e-05,0.0013304512195121952
17,90.0,1.4390440526315802e-05,2.2122733157894752e-05,1.702433263157895e-05,2.6523435789473677e-05,7.326980315789473e-05,0.0015746578947368438
18,94.51612903225806,1.465504516129035e-05,2.2116779677419357e-05,1.7423006451612904e-05,2.7788065483870936e-05,7.640930677419348e-05,0.0016951451612903234
19,98.62068965517241,1.5073796551724172e-05,2.2307753103448278e-05,1.808034517241379e-05,2.905253965517241e-05,7.912208965517245e-05,0.0018333655172413801
20,105.74728260869566,1.5794763396739464e-05,2.4379595054348e-05,1.9206437907608625e-05,3.115703817934756e-05,8.462019945652165e-05,0.002050747282608698
21,111.41618497109826,1.6375763699422313e-05,2.569422080924865e-05,2.009276829479768e-05,3.309815080924824e-05,8.992873774566455e-05,0.0022503436416184967
22,117.08100558659218,1.7000373910614964e-05,2.683021865921803e-05,2.0859631703910472e-05,3.49029499162013e-05,9.438212569832449e-05,0.0024400653631284916
23,123.46153846153847,1.763610088461576e-05,2.8500374076923102e-05,2.1877372884615635e-05,3.71739501153846e-05,0.0001001298481153848,0.0026635469230769197
24,128.02,1.8092353160000388e-05,2.902221752000005e-05,2.2422589760000225e-05,3.875522311999974e-05,0.00010497895236,0.002842852799999999
25,134.01913875598086,1.8740508851675064e-05,3.035593387559811e-05,2.3407105693780084e-05,4.089985167464101e-05,0.0001109741549282295,0.003077782775119615
26,138.68055555555554,1.9142151157407785e-05,3.093713171296304e-05,2.3984023148148294e-05,4.263476231481482e-05,0.00011503630106481457,0.003266074999999998
27,146.13095238095238,2.006845833333354e-05,3.295441755952374e-05,2.5256193511904878e-05,4.5647081249999884e-05,0.00012256461249999994,0.003566707738095233
28,150.25714285714287,2.041884394285737e-05,3.360448862857137e-05,2.5677550514285828e-05,4.703140319999998e-05,0.00012508282102857138,0.0037586268571428464
29,157.1818181818182,2.1250455878788097e-05,3.570051284848478e-05,2.677253793939399e-05,5.013307236363616e-05,0.00013232969599999967,0.004066433939393928
30,160.8594657375145,2.20467949709634e-05,3.53894884785137e-05,2.7186619163762487e-05,5.1513340127758396e-05,0.0001342659281533125,0.004244634378629503
31,166.62660256410257,2.293785775640954e-05,3.661077929487222e-05,2.803206705128146e-05,5.421138044871792e-05,0.0001392072275000001,0.004519562339743594
32,172.373417721519,2.371586226265729e-05,3.7846989034810136e-05,2.892160604430301e-05,5.647698463607586e-05,0.00014414295400316435,0.004799116139240502
33,177.21212121212122,2.4645786606060827e-05,3.9097659979797926e-05,2.9906500767676022e-05,5.916147771717185e-05,0.00014837456896969647,0.005050517777777805
34,182.75529865125242,2.5231025105972805e-05,4.014155703275543e-05,3.069599776493221e-05,6.13277382466279e-05,0.00015291042254335225,0.005324571098265902
35,188.1547619047619,2.583208446428601e-05,4.091397416666681e-05,3.1367439821428856e-05,6.397536922619021e-05,0.00015805996964285792,0.0056395922619047745
36,194.11764705882354,2.6475480476190714e-05,4.2320163781512835e-05,3.220821453781543e-05,6.651965521008407e-05,0.00016312364817927131,0.00594597843137256
37,199.28838951310863,2.7012735880149976e-05,4.2913289962546785e-05,3.297525928838939e-05,6.893628235955047e-05,0.00016746529026217082,0.006251339325842694
38,206.1228813559322,2.7766878389830536e-05,4.516425860169492e-05,3.407881118644061e-05,7.188693813559297e-05,0.00017368601144067717,0.0066111927966101625
39,211.21513944223108,2.842805203187258e-05,4.600918231075702e-05,3.499928394422277e-05,7.445897705179269e-05,0.00017856496812748972,0.006912912749003972
40,213.16901408450704,2.849830516431906e-05,4.508495328638491e-05,3.47740828638498e-05,7.476728713615071e-05,0.00017800026619718353,0.007057893427230043
41,218.8095238095238,2.9045879319727767e-05,4.634468027210882e-05,3.561325197278904e-05,7.795136482993209e-05,0.00018390357414966048,0.007409968707483
42,229.77941176470588,3.0688094313725234e-05,5.104062990196059e-05,3.771583573529398e-05,8.4072469166666e-05,0.00019415253137254967,0.008073317647058827
43,232.94776119402985,3.0782859850745995e-05,5.061911119402983e-05,3.821654179104475e-05,8.666266589552221e-05,0.00019765096492537312,0.008256984328358207
44,236.66666666666666,3.106488635220105e-05,5.0670996226415036e-05,3.8504003270440196e-05,8.75814927672958e-05,0.000198018161006289,0.00849061761006289
45,244.14285714285714,3.202733504761907e-05,5.430357942857149e-05,4.0303639904761744e-05,9.228615200000002e-05,0.00020973798095238108,0.008988030476190493
46,253.54545454545453,3.334847618181809e-05,5.6701794272727414e-05,4.186001172727248e-05,9.678016854545443e-05,0.00021479411818181815,0.009571724545454548
47,253.82882882882882,3.3108607117116965e-05,5.493099828828844e-05,4.1305050180180125e-05,9.757958405405403e-05,0.00021721543783783805,0.00969837477477478
48,256.60377358490564,3.325714377358483e-05,5.379645660377372e-05,4.1108760188679177e-05,9.814748283018865e-05,0.00021551396509433964,0.009845896226415103
49,264.537037037037,3.397508685185187e-05,5.6573640740740706e-05,4.252150740740746e-05,0.00010258312148148136,0.00022497176851851846,0.010404185185185181
50,269.3382352941176,3.4726716617647126e-05,5.7187501470588294e-05,4.32705155882354e-05,0.00010540205058823543,0.00022792673970588236,0.010774136764705884
51,273.0,3.494341900000004e-05,5.6809190000000146e-05,4.357934083333341e-05,0.00010703485933333323,0.00023029645000000019,0.011057283333333341
52,281.6393442622951,3.600041852459022e-05,5.925952049180334e-05,4.4855131311475436e-05,0.00011230962901639356,0.0002406897999999998,0.011715686885245897
53,282.7118644067797,3.574136745762709e-05,5.819393491525436e-05,4.4146229152542394e-05,0.00011183569864406774,0.0002401877305084745,0.01179328305084746
54,289.7590361445783,3.6721050963855575e-05,6.0664596746988074e-05,4.5469579518072305e-05,0.00011626152927710835,0.0002479952554216866,0.01233575662650602
55,294.7142857142857,3.725835000000007e-05,6.130184400000013e-05,4.605565900000004e-05,0.0001189190992857145,0.000252745484285714,0.01273980857142856
56,297.3728813559322,3.6924569152542445e-05,6.0927672881356016e-05,4.578849000000004e-05,0.00011941173661016945,0.00025117641694915243,0.012938681355932211
57,302.72727272727275,3.7592536545454606e-05,6.16268694545456e-05,4.6639875454545525e-05,0.00012272965945454547,0.0002582779654545454,0.013383889090909082
58,310.76271186440675,3.8808483898305166e-05,6.392810491525429e-05,4.791930661016957e-05,0.00012820736084745757,0.00026287868305084746,0.014025338983050833
59,318.95522388059703,4.005503343283594e-05,6.72827902985076e-05,4.991275343283588e-05,0.00013543280223880596,0.00027791599552238783,0.014790195522388057
60,321.44736842105266,3.988554907894757e-05,6.445457763157903e-05,4.844445960526312e-05,0.0001377203168421053,0.00027822914736842113,0.015173501315789494
61,333.6607142857143,4.15955260714286e-05,7.15928442857144e-05,5.2964695000000045e-05,0.00014504662946428557,0.0002926596589285713,0.01607777678571429
62,340.27027027027026,4.271783986486486e-05,7.37251508108108e-05,5.381527351351357e-05,0.00014959571756756736,0.0002989179364864863,0.0166954081081081
63,338.9,4.196786680000004e-05,6.984044000000008e-05,5.2219869400000054e-05,0.00014870788700000026,0.0002962684519999998,0.01663038
64,341.74418604651163,4.1840243255814e-05,6.96060244186046e-05,5.249922581395351e-05,0.0001498033858139533,0.00029316947674418615,0.016859579069767434
65,347.6,4.363918440000004e-05,7.328034880000002e-05,5.434036640000002e-05,0.00015808201199999996,0.00030442811199999997,0.01743798399999999
66,369.61538461538464,4.788454538461538e-05,9.136107461538464e-05,6.003655615384616e-05,0.00016596502307692304,0.0003359968653846153,0.018908942307692325
67,364.1666666666667,4.588233555555557e-05,7.940266527777778e-05,5.807346888888892e-05,0.000164660475,0.0003194391722222221,0.018847027777777792
68,364.19117647058823,4.709504014705887e-05,7.242701632352932e-05,5.5789596029411845e-05,0.00016587407352941142,0.00031826354264705825,0.019433320588235315
69,368.39285714285717,4.563501821428569e-05,7.439766714285711e-05,5.6985451785714305e-05,0.00016946107857142853,0.00031757356071428574,0.019554349999999995
70,372.77777777777777,4.589557333333333e-05,7.573498777777776e-05,5.754366888888886e-05,0.00017064942222222226,0.00032181475555555553,0.01991200000000001
71,375.0,4.570143857142855e-05,7.559913428571427e-05,5.810943571428572e-05,0.0001749515857142857,0.0003323384285714286,0.020222614285714285
72,383.0,4.606246899999998e-05,7.578373899999995e-05,5.928038199999999e-05,0.0001791930099999998,0.00033246039,0.02097473
73,390.0,4.696845833333332e-05,8.020005833333332e-05,6.109079166666668e-05,0.00018216768333333336,0.00034156643333333326,0.021466266666666668
74,399.44444444444446,4.993578250000023e-05,7.595386569444448e-05,5.9965277638888983e-05,0.00019649062222222265,0.0003560380972222219,0.023130980555555573
75,390.0,4.718303333333333e-05,7.514954333333333e-05,5.912781333333334e-05,0.00018529093333333337,0.0003314574166666667,0.02177343333333334
76,402.72727272727275,4.874792909090909e-05,8.028854636363634e-05,6.150116090909088e-05,0.0001920396727272726,0.00034788308181818184,0.023099018181818184
77,408.1818181818182,4.9166249090909096e-05,8.071769545454541e-05,6.253503727272723e-05,0.0001989191363636364,0.0003537047909090908,0.02373134545454545
78,421.6666666666667,5.138316999999998e-05,8.483530249999993e-05,6.433925250000004e-05,0.00020869175000000012,0.00037050645833333346,0.025234133333333332
79,431.3636363636364,5.180618636363636e-05,9.011141272727269e-05,6.75895109090909e-05,0.00021391563636363644,0.00037839407272727293,0.026039818181818174
80,433.57142857142856,5.246060071428573e-05,8.801221214285711e-05,6.631273285714288e-05,0.0002174241428571429,0.00038176608571428557,0.026448721428571423
81,428.0,5.157947199999999e-05,8.1477144e-05,6.402018199999999e-05,0.00021418096,0.00037347318,0.025925599999999993
82,444.2857142857143,5.3463662857142825e-05,9.216240571428568e-05,6.871903000000002e-05,0.00022520675714285716,0.0003931351857142856,0.027610285714285716
83,452.0,5.475997600000001e-05,9.668349400000001e-05,7.1411136e-05,0.00023549558000000005,0.00041777131999999996,0.02871758
84,447.9166666666667,5.409717916666667e-05,8.750755583333333e-05,6.753007666666668e-05,0.00022903877500000006,0.00039612451666666657,0.028348708333333344
85,447.5,5.3576626666666655e-05,8.480947000000001e-05,6.808439666666667e-05,0.00023131373333333335,0.0003936370000000001,0.02830766666666667
86,453.3333333333333,5.445481e-05,8.469423999999999e-05,6.763139333333334e-05,0.00023175879999999996,0.00039710993333333334,0.029221533333333334
87,472.5,5.6922445000000006e-05,9.779928999999998e-05,7.4887285e-05,0.00024867049999999994,0.0004210234,0.03073645
88,483.3333333333333,5.805492333333334e-05,0.00010408564333333333,7.637345666666665e-05,0.0002603610333333333,0.0004533370333333334,0.032406333333333336
89,472.0,5.5255885999999996e-05,9.411335599999996e-05,7.095813200000001e-05,0.00024281025999999998,0.0004145192999999998,0.031452
90,490.8333333333333,5.885363666666668e-05,0.00010219410333333331,7.533629999999999e-05,0.00026330151666666677,0.0004390001666666666,0.03344351666666667
91,484.61538461538464,5.6743622307692325e-05,9.709322e-05,7.418303076923069e-05,0.0002592471692307693,0.00042289774615384616,0.0328177153846154
92,495.8333333333333,5.972385333333335e-05,0.00010567503166666669,7.622243999999999e-05,0.00027640656666666664,0.0004639386833333334,0.03432241666666666
93,486.25,5.6892627499999997e-05,9.245277249999999e-05,7.327797499999999e-05,0.00026502015000000003,0.00042449835000000016,0.033251724999999996
94,505.0,5.929469999999999e-05,0.00010254386,7.810592e-05,0.0002776146,0.0004403829,0.0353206
95,495.0,5.7133033333333344e-05,9.728269666666668e-05,7.545154666666664e-05,0.0002705177,0.0004218577666666668,0.03439553333333333
96,506.0,5.8765408000000014e-05,9.755132800000002e-05,7.559299e-05,0.0002779961,0.0004491614800000001,0.035483160000000014
97,525.0,6.309747999999999e-05,0.00010184046999999999,7.776023166666667e-05,0.00030763549999999996,0.0004955013166666667,0.03915123333333334
98,515.0,6.0343730000000005e-05,9.949204999999998e-05,7.73907e-05,0.0002882956,0.0004567624,0.0371378
99,525.0,5.9270865000000006e-05,0.00010372406500000001,7.841591499999999e-05,0.0002915620000000001,0.00047513250000000013,0.038470550000000006


==> results/competitors/moleculars/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
8,35.0,5.539257000000001e-06,5.483626666666667e-06,6.326039000000002e-06,8.861230333333334e-06,2.6496243333333336e-05,0.0003691666666666667
10,50.0,6.556510777777768e-06,7.638666388888876e-06,7.37375916666666e-06,1.0557975166666654e-05,3.543562611111108e-05,0.0006024444444444443
11,56.0,7.211369599999995e-06,8.600552466666659e-06,7.793112199999996e-06,1.1620525333333328e-05,4.115263266666663e-05,0.0007268733333333333
12,61.111111111111114,7.759203888888882e-06,8.93716859259259e-06,8.462098333333322e-06,1.2717427999999988e-05,4.49189407407407e-05,0.000812277777777778
13,65.9090909090909,7.898884484848467e-06,9.625610121212111e-06,8.939256333333307e-06,1.3914977575757578e-05,4.873998545454548e-05,0.0009176121212121214
14,70.71428571428571,8.597832904761897e-06,1.03235268095238e-05,9.377798666666663e-06,1.4695663904761915e-05,5.237601238095239e-05,0.001017304761904762
15,76.38888888888889,9.153511499999998e-06,1.0787119870370385e-05,1.0053763166666662e-05,1.5998764851851858e-05,5.690434629629631e-05,0.0011601185185185188
16,80.85365853658537,9.39796086178862e-06,1.1268671934959355e-05,1.0205675520325253e-05,1.664529959349592e-05,5.7309233414634046e-05,0.001257947154471545
17,90.0,1.1050494614035113e-05,1.3707397859649144e-05,1.1788333947368449e-05,1.9988259929824503e-05,7.240521842105267e-05,0.0014312929824561393
18,94.51612903225806,1.1543819903225823e-05,1.4422273924731182e-05,1.2153963709677444e-05,2.0930843451612862e-05,7.525978774193548e-05,0.0015220946236559165
19,98.62068965517241,1.1822823183908055e-05,1.5089702862068976e-05,1.2637008436781616e-05,2.2297620528735594e-05,8.041420459770124e-05,0.0016772942528735634
20,105.74728260869566,1.2688188700180884e-05,1.6693167287137408e-05,1.3386279357789638e-05,2.3906498030797562e-05,8.768890980978313e-05,0.0018380531702898426
21,111.41618497109826,1.3321074771676047e-05,1.760029991907486e-05,1.4006062819845657e-05,2.5483064489403038e-05,9.346231115606929e-05,0.002002411946050098
22,117.08100558659218,1.3989419178770624e-05,1.870014323091226e-05,1.4597058432960345e-05,2.704370315270048e-05,9.968822604282961e-05,0.0021576415270018645
23,123.46153846153847,1.457849862692298e-05,1.995019457564078e-05,1.5256189249999843e-05,2.8777643730769135e-05,0.00010635678764102525,0.0023265626923076885
24,128.02,1.5171145067999945e-05,2.040869419866648e-05,1.5750053085333228e-05,3.0202169520000146e-05,0.00011178318681333365,0.002488915733333334
25,134.01913875598086,1.5813844877192814e-05,2.12993737830939e-05,1.6421901735247253e-05,3.195444151515159e-05,0.00011843300312599733,0.002687880542264755
26,138.68055555555554,1.6571969368827044e-05,2.2018140700617063e-05,1.689184388117311e-05,3.354207265432094e-05,0.00012292740675925963,0.002848043672839494
27,146.13095238095238,1.7448032688492277e-05,2.3380633494047418e-05,1.769156056944463e-05,3.578298607142839e-05,0.00012918431093253982,0.003083196626984129
28,150.25714285714287,1.8047382049523838e-05,2.4009115335237963e-05,1.8087349034286013e-05,3.7054195619047756e-05,0.00013479137542857193,0.0032284550476190505
29,157.1818181818182,1.9156286531313132e-05,2.6084872480807866e-05,1.8804443127273016e-05,3.9507307151515484e-05,0.00014372079723232412,0.003466888282828291
30,160.8594657375145,1.92008101668601e-05,2.588323141231162e-05,1.912949299574028e-05,4.07362199186998e-05,0.0001443001287921028,0.003641339605110335
31,166.62660256410257,1.9820888220619183e-05,2.6725615406516775e-05,1.970901662820426e-05,4.2885262494658564e-05,0.00014840029630876098,0.003869838942307702
32,172.373417721519,2.070892994831214e-05,2.7770232587552557e-05,2.032500396888068e-05,4.4885455864979305e-05,0.00015722339790611873,0.00408300859704644
33,177.21212121212122,2.130717253737355e-05,2.901438596228939e-05,2.104752043703621e-05,4.7121787703704033e-05,0.0001614948102760954,0.004297969023569031
34,182.75529865125242,2.2037611457931843e-05,3.0166306965959652e-05,2.1662212903017875e-05,4.892836194605034e-05,0.00016802897964033402,0.004517888053949905
35,188.1547619047619,2.2652747500000008e-05,3.041935072420617e-05,2.210823523511939e-05,5.110157098214308e-05,0.00017386499853174595,0.004785726686507933
36,194.11764705882354,2.3428890420168066e-05,3.181942109337059e-05,2.269540090196107e-05,5.3216764780579055e-05,0.0001794204019607848,0.005006997012138202
37,199.28838951310863,2.385736685393252e-05,3.281252979525574e-05,2.3255221274657157e-05,5.544339359550572e-05,0.0001853756331835212,0.0052586307116104895
38,206.1228813559322,2.480294110169504e-05,3.409466673163842e-05,2.3968583002825038e-05,5.736752031073446e-05,0.00019458200107344656,0.005505963841807889
39,211.21513944223108,2.5214743160690646e-05,3.5514047374501944e-05,2.453270868525929e-05,6.0054793559096816e-05,0.00019657719571049094,0.005744192828685286
40,213.16901408450704,2.536829625978084e-05,3.474751263849756e-05,2.46317062331768e-05,6.098292384976508e-05,0.00020479293253521127,0.005913293114240999
41,218.8095238095238,2.5989894852607512e-05,3.537310204988657e-05,2.529124244217684e-05,6.390293977324256e-05,0.00021197833319727886,0.0062197952380952486
42,229.77941176470588,2.7976627303921316e-05,3.937070068627464e-05,2.6527571764705974e-05,6.692573473856223e-05,0.00022372047679738565,0.00662558611111115
43,232.94776119402985,2.787368052238787e-05,3.893933000746273e-05,2.6898834156716447e-05,6.960731333333306e-05,0.00021839587338308439,0.006789866666666659
44,236.66666666666666,2.8303034318657843e-05,3.961652081132083e-05,2.7246243616351877e-05,7.05494095178195e-05,0.00023240993186582825,0.0069948278825995676
45,244.14285714285714,2.9244198634920608e-05,4.1654753352381154e-05,2.8184480622222064e-05,7.39927912063488e-05,0.00024544049936507916,0.007344233015873017
46,253.54545454545453,3.0425320606060435e-05,4.447359226969704e-05,2.9335094709090542e-05,7.686535563636334e-05,0.00024993897030303064,0.007707889393939392
47,253.82882882882882,3.0132245075074935e-05,4.2155341981982065e-05,2.912214974774746e-05,7.897554765765715e-05,0.0002516669201201198,0.00797763873873874
48,256.60377358490564,3.0473196132075375e-05,4.288843116981146e-05,2.9160992415094122e-05,7.951927172955948e-05,0.00025532762138364714,0.008119807861635214
49,264.537037037037,3.0735689814814905e-05,4.637462525925928e-05,2.9988351086419822e-05,8.233947746913602e-05,0.000263684472839506,0.00846628765432097
50,269.3382352941176,3.191080980392155e-05,4.584485600490187e-05,3.062861053921583e-05,8.563715333333348e-05,0.0002648673789215678,0.008786798039215674
51,273.0,3.1528210722222265e-05,4.596644306666661e-05,3.0885803611111384e-05,8.759445877777773e-05,0.0002812773672222221,0.009022320000000002
52,281.6393442622951,3.356594885245905e-05,4.782376979781414e-05,3.1781591420765266e-05,9.086835573770516e-05,0.0002768186874316942,0.009465939344262295
53,282.7118644067797,3.3061924124293786e-05,4.6727619231638434e-05,3.1650538870056816e-05,9.225425604519792e-05,0.00026568368983050805,0.009660135593220353
54,289.7590361445783,3.4176679919678664e-05,4.85958364979919e-05,3.25160858232934e-05,9.474179493975923e-05,0.0002777335172690767,0.010006950602409621
55,294.7142857142857,3.4183661904761945e-05,5.0149419733333285e-05,3.28398912380955e-05,9.69353160476192e-05,0.0002742949085714286,0.010309566666666669
56,297.3728813559322,3.3656890225988755e-05,5.063970461581922e-05,3.290701960452004e-05,9.837904728813568e-05,0.00031144310847457595,0.010538636723163826
57,302.72727272727275,3.373420515151524e-05,5.135825562424249e-05,3.328627109090933e-05,0.00010090063254545465,0.0002872899109090905,0.010817966666666678
58,310.76271186440675,3.6150992033898494e-05,5.308086965536726e-05,3.4264254011299695e-05,0.00010513706768361599,0.00031272058757062085,0.011275407344632763
59,318.95522388059703,3.813475721393052e-05,5.7615693402985004e-05,3.5548449601990226e-05,0.0001096468047263684,0.0003147330462686565,0.011877211940298515
60,321.44736842105266,3.861450596491232e-05,5.399940562280695e-05,3.497935254385976e-05,0.00011189464666666657,0.0003095196061403511,0.012376378070175446
61,333.6607142857143,4.0006925833333436e-05,6.398572917857144e-05,3.7251910119047745e-05,0.00011692105071428573,0.0003420916214285708,0.012712414880952387
62,340.27027027027026,4.234733058558559e-05,6.427990459909912e-05,3.777881806306306e-05,0.00012000509531531537,0.00035094989774774775,0.013196486486486487
63,338.9,4.089975693333332e-05,5.7782017533333404e-05,3.725512340000006e-05,0.00012194807493333348,0.00033089590400000067,0.013418864666666645
64,341.74418604651163,4.1084327209302197e-05,5.8959444403100815e-05,3.760341201550392e-05,0.00012433770620155028,0.0003537033953488368,0.013531564341085262
65,347.6,3.907966493333343e-05,5.811245946666671e-05,3.8708687866666746e-05,0.0001305090767999999,0.0003417800400000002,0.014141117333333333
66,369.61538461538464,4.1352173589743626e-05,6.89998660256411e-05,4.170399628205123e-05,0.00013230426884615373,0.0004122226923076927,0.014760298717948702
67,364.1666666666667,3.801164703703701e-05,6.321955287037041e-05,4.074816555555555e-05,0.00013403935768518534,0.0003568227499999998,0.014941016666666673
68,364.19117647058823,3.994352715686299e-05,5.834582147058823e-05,3.9658474362745114e-05,0.00013415565960784353,0.00037628073578431287,0.015939925000000008
69,368.39285714285717,3.843563000000001e-05,6.0623031428571475e-05,4.0742900952380995e-05,0.00013992304214285723,0.0003731012416666668,0.015645211904761886
70,372.77777777777777,3.9974852222222215e-05,6.537437555555557e-05,4.129056333333333e-05,0.00014051420037037034,0.00042008295925925927,0.01570972592592592
71,375.0,3.898825142857141e-05,6.247701904761901e-05,4.157680142857141e-05,0.00014349958238095236,0.0003950277809523813,0.016350609523809508
72,383.0,3.696362299999998e-05,6.421645933333331e-05,4.2062601666666675e-05,0.00015023629866666666,0.0004385471733333333,0.01662047666666667
73,390.0,3.865162666666666e-05,7.233485944444441e-05,4.312992277777776e-05,0.0001488433849999999,0.00039867163888888875,0.016963083333333333
74,399.44444444444446,4.1772483101851694e-05,6.344318152777793e-05,4.270131777777793e-05,0.00015752898273148125,0.0004191438597222218,0.0188718226851852
75,390.0,3.898011611111108e-05,6.371604666666664e-05,4.3104758888888856e-05,0.0001569364061111111,0.0003728204166666666,0.017436966666666665
76,402.72727272727275,4.6093543636363635e-05,7.365473878787881e-05,4.4331407878787826e-05,0.0001605532284848485,0.00046902863333333323,0.018508748484848486
77,408.1818181818182,4.020315636363631e-05,7.357597909090914e-05,4.4585719090909066e-05,0.00016683519242424244,0.0004649957000000004,0.018852590909090902
78,421.6666666666667,4.229744444444443e-05,6.94433888888889e-05,4.5914120833333303e-05,0.00017088253027777782,0.00044564469722222205,0.019933441666666652
79,431.3636363636364,4.3806165151515084e-05,7.838625999999998e-05,4.7381003636363664e-05,0.00017725120757575762,0.0004500266666666667,0.02008097575757575
80,433.57142857142856,4.4369697857142877e-05,7.693994190476195e-05,4.6954839047619054e-05,0.00018005256642857135,0.0004408518095238091,0.020732954761904746
81,428.0,4.5979817333333326e-05,7.078806199999997e-05,4.59512113333333e-05,0.000180999464,0.00043349268000000016,0.020597740000000007
82,444.2857142857143,4.821619047619046e-05,8.42548514285714e-05,4.7891486190476204e-05,0.0001864455947619047,0.0004430271047619047,0.021407595238095243
83,452.0,5.047957066666667e-05,7.545312599999998e-05,4.975637666666664e-05,0.0001995150059999999,0.0004728667733333335,0.022338679999999996
84,447.9166666666667,4.749033249999996e-05,7.508199444444447e-05,4.8373810277777755e-05,0.00019144483777777774,0.0004505647250000003,0.022525316666666646
85,447.5,4.776319277777777e-05,7.73893511111111e-05,4.8671826666666654e-05,0.00019718807111111116,0.00043737358888888906,0.022245066666666667
86,453.3333333333333,5.4219033333333324e-05,8.449292e-05,4.8549967777777776e-05,0.0001969840644444444,0.00046203134444444444,0.023195888888888877
87,472.5,5.629858333333335e-05,0.00011115069333333328,5.209445e-05,0.00020898977999999997,0.0005019268833333332,0.023110399999999993
88,483.3333333333333,5.5230995555555534e-05,8.542007666666665e-05,5.311171000000001e-05,0.00021513833111111113,0.00048700177777777777,0.0248636
89,472.0,4.5673050000000005e-05,7.325173733333335e-05,5.0859445333333336e-05,0.00019629000733333333,0.00045011518666666656,0.024652260000000002
90,490.8333333333333,5.702443055555555e-05,9.35660455555556e-05,5.276733222222221e-05,0.00022066567944444443,0.0005182876333333335,0.02580367777777777
91,484.61538461538464,5.013881717948719e-05,8.716154666666663e-05,5.254439230769228e-05,0.0002189764674358975,0.0005566829358974358,0.025536305128205122
92,495.8333333333333,5.857944055555554e-05,7.74688361111111e-05,5.388260222222223e-05,0.0002264393605555556,0.0005104369277777779,0.026922849999999984
93,486.25,5.417863916666666e-05,8.641483916666666e-05,5.249182416666667e-05,0.0002231101358333332,0.0005258361333333334,0.02623880833333334
94,505.0,4.731019666666666e-05,9.404024333333333e-05,5.436739999999999e-05,0.00023231506333333334,0.0005522490666666666,0.02651103333333334
95,495.0,4.891819555555555e-05,7.679462333333334e-05,5.42004911111111e-05,0.00022557315333333332,0.0006858989111111111,0.02726087777777778
96,506.0,5.199591333333333e-05,8.967401599999996e-05,5.429904666666667e-05,0.00023115156533333334,0.0005088457266666668,0.02742781333333333
97,525.0,5.515813333333334e-05,9.116728722222222e-05,5.4914419999999965e-05,0.00025097663,0.0005739132666666666,0.03114738888888889
98,515.0,5.2364663333333325e-05,9.761655333333334e-05,5.603631666666667e-05,0.00024842429,0.0004749059666666666,0.028601300000000003
99,525.0,4.9360589999999996e-05,0.00010812680500000002,5.624691499999999e-05,0.00024106497833333338,0.0006194394833333333,0.030065583333333326


==> results/competitors/moleculars/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
8,35.0,5.733965e-06,4.8279759999999995e-06,6.29425e-06,8.547310000000001e-06,2.6690955e-05,0.00037470000000000005
10,50.0,6.874402249999995e-06,6.741285999999994e-06,7.126731666666667e-06,1.0142730416666663e-05,3.674229166666665e-05,0.0006062333333333331
11,56.0,7.598403899999995e-06,7.221698199999998e-06,7.462506800000003e-06,1.1208061399999998e-05,4.3106075e-05,0.0007251199999999998
12,61.111111111111114,8.30756766666666e-06,7.526082944444436e-06,8.089018166666657e-06,1.2254717555555562e-05,4.731548944444441e-05,0.0008040666666666665
13,65.9090909090909,8.44652649999999e-06,8.26770645454545e-06,8.469282318181809e-06,1.3538926363636362e-05,5.146156954545455e-05,0.0009080045454545459
14,70.71428571428571,9.34942049999999e-06,9.058204642857134e-06,8.969649285714288e-06,1.417568514285714e-05,5.5209221428571455e-05,0.0009945928571428576
15,76.38888888888889,9.831460916666653e-06,9.392369555555553e-06,9.595028499999985e-06,1.5455481166666657e-05,6.043515333333335e-05,0.00114298611111111
16,80.85365853658537,1.0048185134146363e-05,1.0120288817073184e-05,9.702474378048798e-06,1.6034524024390208e-05,6.06077421951218e-05,0.0012336060975609757
17,90.0,1.1848149184210533e-05,1.1466054947368412e-05,1.1062621736842103e-05,1.916383594736841e-05,7.814859710526322e-05,0.0013727131578947364
18,94.51612903225806,1.2458910403225846e-05,1.2564662016129043e-05,1.1442936193548423e-05,1.996601985483866e-05,8.119846645161283e-05,0.0014493209677419348
19,98.62068965517241,1.276073775862072e-05,1.3536833603448283e-05,1.1869956120689689e-05,2.1490149068965474e-05,8.791808982758624e-05,0.0016136810344827592
20,105.74728260869566,1.3742368520380381e-05,1.4954223726901931e-05,1.2491061525815463e-05,2.284798422010903e-05,9.640206002717361e-05,0.001747065081521737
21,111.41618497109826,1.4462944764450832e-05,1.5699073072254038e-05,1.3032954758670797e-05,2.43168002456652e-05,0.00010276195521676238,0.0018946186416184967
22,117.08100558659218,1.5213035205307158e-05,1.683175460893829e-05,1.357757433938552e-05,2.5794559812849625e-05,0.00011023343249999919,0.0020334174581005584
23,123.46153846153847,1.583539332500019e-05,1.7922384959615155e-05,1.410131290769264e-05,2.7341384942307486e-05,0.00011782994892307626,0.0021759090384615345
24,128.02,1.6558265146000285e-05,1.8401958637999913e-05,1.461853525200022e-05,2.8742696659999634e-05,0.00012405805585999995,0.002330445
25,134.01913875598086,1.7274054533493272e-05,1.9123909311004945e-05,1.5177277411483554e-05,3.036791167464076e-05,0.0001315676980382775,0.0025122129186602887
26,138.68055555555554,1.8246473761574467e-05,1.9946861212963118e-05,1.5650633067129793e-05,3.1943233101851503e-05,0.00013662129972222246,0.00265900439814815
27,146.13095238095238,1.9171409758928905e-05,2.1038170895833435e-05,1.626412481250016e-05,3.3870553065476343e-05,0.00014270621663690455,0.002862363690476191
28,150.25714285714287,1.9926413428571737e-05,2.170133631714301e-05,1.6693465551428765e-05,3.5130498114285846e-05,0.0001501543858,0.002984930857142859
29,157.1818181818182,2.1248225936363816e-05,2.3801183175757756e-05,1.7280155842424435e-05,3.732753496969718e-05,0.0001603828116363637,0.0031895357575757637
30,160.8594657375145,2.0980641725318937e-05,2.3715810091753443e-05,1.7596905591171702e-05,3.853760978513359e-05,0.0001605127624448314,0.003362745702671298
31,166.62660256410257,2.1516303635416305e-05,2.4428830898236835e-05,1.809486545512796e-05,4.04698162419871e-05,0.00016454695263621756,0.003568836057692311
32,172.373417721519,2.2523200611550468e-05,2.541112104113893e-05,1.861709188686673e-05,4.2396408386075925e-05,0.0001756631326977848,0.003749617325949385
33,177.21212121212122,2.3116585026262765e-05,2.680186119595952e-05,1.9344865231313337e-05,4.456532291919219e-05,0.00018031171105050485,0.0039470690909091
34,182.75529865125242,2.397769792870941e-05,2.804264296339097e-05,1.9915868699422216e-05,4.625306658959551e-05,0.0001882189979383422,0.004140678034682086
35,188.1547619047619,2.4649111175595474e-05,2.8097523869047506e-05,2.030988943006028e-05,4.825517686011962e-05,0.00019475303680059508,0.0043856715773809545
36,194.11764705882354,2.5555533921568834e-05,2.9560298250700106e-05,2.0832141563026048e-05,5.021800047619075e-05,0.0002009380484033609,0.004565202100840344
37,199.28838951310863,2.6012316554307233e-05,3.078528652808991e-05,2.1332128634832246e-05,5.2408334588014945e-05,0.00020804102149812734,0.004790703370786521
38,206.1228813559322,2.7112184724576182e-05,3.166188755508483e-05,2.1901178953390273e-05,5.3885631652542286e-05,0.0002191209221822031,0.004982640677966096
39,211.21513944223108,2.7444876294820795e-05,3.338197393027894e-05,2.2333464621514173e-05,5.667794081673269e-05,0.0002200126665338645,0.005189834262948218
40,213.16901408450704,2.767816061032846e-05,3.271556311267616e-05,2.2614178809859267e-05,5.794539906103248e-05,0.0002328058326291077,0.005371417136150248
41,218.8095238095238,2.841219765306105e-05,3.3069470931972934e-05,2.3242492030611897e-05,6.080249734693869e-05,0.00024103591020408166,0.005655951700680271
42,229.77941176470588,3.063065311274482e-05,3.683643223039223e-05,2.4136081544117433e-05,6.238952789215648e-05,0.0002539845713235298,0.005934242401960789
43,232.94776119402985,3.0521848507462366e-05,3.644361516044795e-05,2.4472065600745927e-05,6.513889186567125e-05,0.0002445895347014926,0.006089410820895522
44,236.66666666666666,3.1051322421383433e-05,3.749049750628941e-05,2.4907843191823743e-05,6.616767795597454e-05,0.000265695011949686,0.0062806323899371125
45,244.14285714285714,3.208569347619037e-05,3.879899155238095e-05,2.550999259999987e-05,6.909336347619054e-05,0.0002798360966666668,0.006556948095238092
46,253.54545454545453,3.324053545454535e-05,4.1888412268181876e-05,2.6497082472727253e-05,7.119233040909091e-05,0.0002846387336363636,0.0068117272727272644
47,253.82882882882882,3.297962711711702e-05,3.933938977477479e-05,2.6476491738738753e-05,7.40261769819821e-05,0.0002861307626126128,0.007153220720720724
48,256.60377358490564,3.344450344339622e-05,4.103588986792452e-05,2.6661721783018883e-05,7.458790726415091e-05,0.00029270232311320735,0.007293181132075478
49,264.537037037037,3.3517238148148226e-05,4.4948310203703745e-05,2.7241532648148155e-05,7.66553264814815e-05,0.0003011105240740737,0.007534700000000006
50,269.3382352941176,3.4981616323529426e-05,4.387357878676467e-05,2.7904268308823668e-05,8.023960500000027e-05,0.00030162825661764697,0.007831231617647047
51,273.0,3.435174858333339e-05,4.427135351666665e-05,2.8166771416666732e-05,8.240620875000015e-05,0.00032538614166666624,0.008043565000000003
52,281.6393442622951,3.692576213114762e-05,4.590788813934428e-05,2.8966883196721415e-05,8.473104131147547e-05,0.0003139765540983607,0.008380813114754094
53,282.7118644067797,3.626851940677974e-05,4.477885172881358e-05,2.910302949152539e-05,8.702541542372889e-05,0.0002976732686440677,0.008633614406779669
54,289.7590361445783,3.752564789156638e-05,4.646017095180725e-05,2.9760817891566712e-05,8.864086180722906e-05,0.0003122749090361448,0.008883453012048192
55,294.7142857142857,3.733447792857156e-05,4.84970668857143e-05,3.0030525000000242e-05,9.064963521428575e-05,0.0003051231742857143,0.00913609785714286
56,297.3728813559322,3.675869000000017e-05,4.945387751694917e-05,3.0264813644067977e-05,9.261208203389838e-05,0.00036181698135593217,0.009380940677966102
57,302.72727272727275,3.6551085727272906e-05,5.016630707272728e-05,3.0479215909090978e-05,9.473887909090913e-05,0.0003223341127272726,0.009578049090909103
58,310.76271186440675,3.9697298559322145e-05,5.169905448305087e-05,3.137830932203404e-05,9.848202949152531e-05,0.0003585783008474575,0.00994443728813561
59,318.95522388059703,4.2110059701492666e-05,5.690536189552236e-05,3.240322089552259e-05,0.00010174353097014908,0.00035474425373134327,0.010465814925373136
60,321.44736842105266,4.286719171052634e-05,5.293300724999999e-05,3.2289090526316094e-05,0.00010397073177631609,0.00034687818026315814,0.011023254605263166
61,333.6607142857143,4.429093714285728e-05,6.441388939285715e-05,3.3537193482143035e-05,0.00010797979044642869,0.00038930239999999955,0.01107685267857142
62,340.27027027027026,4.727437945945951e-05,6.385204493918918e-05,3.3936145337838066e-05,0.0001103998821621623,0.00039986582432432414,0.011495165540540574
63,338.9,4.550004140000009e-05,5.606699249999999e-05,3.400277630000006e-05,0.00011377691299999989,0.0003710196009999999,0.011861215000000013
64,341.74418604651163,4.593688372093024e-05,5.803469625581397e-05,3.4420708488372156e-05,0.00011693156767441877,0.00040699882674418575,0.011916222093023255
65,347.6,4.4463635000000035e-05,5.5232999600000046e-05,3.5479547800000054e-05,0.0001223483195999999,0.00038391113999999995,0.012542157999999998
66,369.61538461538464,4.604596538461541e-05,6.268895730769231e-05,3.728408596153849e-05,0.00012129819153846155,0.0004744928942307694,0.012737567307692297
67,364.1666666666667,4.199975097222232e-05,5.994736763888894e-05,3.6749912361111096e-05,0.00012445646569444438,0.000399806413888889,0.013039545833333338
68,364.19117647058823,4.423751705882346e-05,5.619280948529419e-05,3.6376188602941206e-05,0.00012416628867647068,0.0004295869816176469,0.014244722058823519
69,368.39285714285717,4.282721535714291e-05,5.8594768928571445e-05,3.740319839285714e-05,0.00013102207928571426,0.0004256784964285715,0.013743017857142869
70,372.77777777777777,4.504654444444446e-05,6.515184944444444e-05,3.796153611111107e-05,0.00013137129500000001,0.0004942284944444446,0.013661388888888891
71,375.0,4.3632304285714266e-05,6.096362714285714e-05,3.815379071428572e-05,0.00013372385214285715,0.0004518951571428571,0.014468128571428568
72,383.0,4.0663483000000015e-05,6.342888749999995e-05,3.8418771499999984e-05,0.00014183640300000002,0.000517429155,0.014497775000000004
73,390.0,4.274845e-05,7.340906583333333e-05,3.911058666666668e-05,0.0001382370858333333,0.000453784075,0.014767241666666662
74,399.44444444444446,4.59473986805554e-05,6.232774743055556e-05,3.910461701388862e-05,0.00014418678034722253,0.00047735788680555583,0.01679847916666666
75,390.0,4.3288868333333313e-05,6.30676825e-05,4.009406749999999e-05,0.00014887653416666664,0.0004198789416666667,0.015324741666666671
76,402.72727272727275,5.3256214545454576e-05,7.551908999999999e-05,4.0752234090909064e-05,0.00015104467454545454,0.0005567952318181816,0.016270772727272724
77,408.1818181818182,4.4389205909090856e-05,7.52925909090909e-05,4.067095363636359e-05,0.0001570940022727273,0.0005482662363636364,0.01647135
78,421.6666666666667,4.653533666666665e-05,6.710986583333333e-05,4.1979551249999944e-05,0.00015842018708333335,0.0005111862624999999,0.017342658333333334
79,431.3636363636364,4.8690496818181765e-05,7.801815636363636e-05,4.255446818181813e-05,0.0001654657386363636,0.0005144260772727274,0.01716248181818181
80,433.57142857142856,4.925131750000001e-05,7.677844214285716e-05,4.2569638571428556e-05,0.00016785688892857149,0.0004992799607142857,0.017936135714285706
81,428.0,5.2001478999999976e-05,7.086990799999999e-05,4.2147639000000016e-05,0.00017079832599999994,0.0004923605999999999,0.017994789999999997
82,444.2857142857143,5.459956857142856e-05,8.57063578571428e-05,4.2889801428571404e-05,0.00017357552071428566,0.0004976715,0.018369099999999996
83,452.0,5.758047200000001e-05,7.0462243e-05,4.4362547e-05,0.000188217129,0.0005305720900000001,0.019212709999999997
84,447.9166666666667,5.3451459583333304e-05,7.452569083333336e-05,4.430910083333329e-05,0.00017935832749999987,0.0005077937708333332,0.01967732916666667
85,447.5,5.408128499999997e-05,7.929801499999998e-05,4.447102583333331e-05,0.00018685858166666666,0.0004894475166666668,0.01927723333333333
86,453.3333333333333,6.335973499999999e-05,8.995139333333334e-05,4.446903666666667e-05,0.00018611351333333335,0.00052511295,0.020247233333333333
87,472.5,6.53326625e-05,0.00012353058999999992,4.639624750000001e-05,0.00019593834499999997,0.0005740108249999999,0.019363525
88,483.3333333333333,6.330412e-05,8.186101166666668e-05,4.7194955000000015e-05,0.00019938946333333335,0.0005358577333333332,0.02116055
89,472.0,5.051373900000001e-05,6.8621649e-05,4.6496390999999986e-05,0.00017995595099999998,0.0004996943199999999,0.021318780000000002
90,490.8333333333333,6.58392983333333e-05,9.515881166666667e-05,4.7391656666666655e-05,0.00020627578583333337,0.0005907536500000002,0.02205301666666667
91,484.61538461538464,5.65583919230769e-05,8.822495500000006e-05,4.763603423076915e-05,0.00020599641269230764,0.0006557519692307693,0.021964084615384617
92,495.8333333333333,6.789961666666669e-05,6.953877583333333e-05,4.861951166666664e-05,0.00020853480749999994,0.0005667288250000002,0.023292991666666665
93,486.25,6.271898999999998e-05,8.944871750000002e-05,4.807711250000001e-05,0.00020942092875,0.000609424675,0.02280171250000001
94,505.0,5.127191999999999e-05,9.585621e-05,4.843473500000001e-05,0.000216841695,0.00064104815,0.022176099999999997
95,495.0,5.4967404999999985e-05,7.269382166666669e-05,4.963874666666665e-05,0.00021067063000000007,0.0008507417500000001,0.023764116666666668
96,506.0,5.865812600000001e-05,9.181740800000001e-05,4.968404699999998e-05,0.000214960558,0.00057277692,0.023471740000000005
97,525.0,6.132721666666668e-05,9.214481416666661e-05,4.974206083333327e-05,0.00023036797833333333,0.0006480376166666666,0.0272192
98,515.0,5.838871e-05,0.000102770345,5.134343999999999e-05,0.00023572453499999996,0.00051860805,0.024406549999999996
99,525.0,5.460381250000001e-05,0.0001165986125,5.1242115e-05,0.0002231657175,0.0007267776250000001,0.025938399999999993


==> results/competitors/moleculars/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
8,35.0,5.149841000000001e-06,6.794928e-06,6.389617e-06,9.489071000000001e-06,2.610682e-05,0.0003581
10,50.0,5.920727833333335e-06,9.433427166666664e-06,7.867814166666668e-06,1.1388464666666667e-05,3.2822295000000006e-05,0.0005948666666666667
11,56.0,6.437301000000003e-06,1.1358261e-05,8.454323000000003e-06,1.24454532e-05,3.724574799999999e-05,0.0007303799999999999
12,61.111111111111114,6.662476333333329e-06,1.1759339888888883e-05,9.208258666666663e-06,1.364284888888888e-05,4.012584333333333e-05,0.0008287000000000001
13,65.9090909090909,6.803600454545445e-06,1.234141745454545e-05,9.879204363636362e-06,1.4667080000000004e-05,4.3296817272727284e-05,0.0009368272727272727
14,70.71428571428571,7.094657714285715e-06,1.285417114285714e-05,1.0194097428571427e-05,1.573562142857142e-05,4.6709594285714284e-05,0.0010627285714285713
15,76.38888888888889,7.797612666666664e-06,1.35766205e-05,1.0971232500000005e-05,1.7085332222222233e-05,4.9842732222222235e-05,0.0011943833333333336
16,80.85365853658537,8.097512317073165e-06,1.3565438170731718e-05,1.1212077804878048e-05,1.7866850731707328e-05,5.071221585365862e-05,0.0013066292682926822
17,90.0,9.455185473684212e-06,1.8190083684210532e-05,1.3239758368421044e-05,2.1637107894736863e-05,6.091846105263156e-05,0.0015484526315789483
18,94.51612903225806,9.7136389032258e-06,1.81374977419355e-05,1.3576018741935487e-05,2.28604906451613e-05,6.338243032258067e-05,0.0016676419354838714
19,98.62068965517241,9.94699403448275e-06,1.8195441379310357e-05,1.4171113068965513e-05,2.3912563448275854e-05,6.54064341379311e-05,0.001804520689655172
20,105.74728260869566,1.0579829059782504e-05,2.017105440760862e-05,1.5176715021739215e-05,2.602352565217365e-05,7.026260937500008e-05,0.0020200293478260874
21,111.41618497109826,1.1037334786126984e-05,2.14027536127167e-05,1.595227894219658e-05,2.7815592976878463e-05,7.4863023034682e-05,0.002217998554913295
22,117.08100558659218,1.1542187125698148e-05,2.2436920474860423e-05,1.6636026620111712e-05,2.954198983240253e-05,7.859781312849187e-05,0.002406089664804472
23,123.46153846153847,1.2064709230769281e-05,2.4005813807692718e-05,1.7565941934615452e-05,3.1650161307692345e-05,8.341046507692333e-05,0.002627869999999999
24,128.02,1.2396904912000097e-05,2.4422165320000325e-05,1.801308875200012e-05,3.3121115239999845e-05,8.723344871999997e-05,0.0028058571999999963
25,134.01913875598086,1.2893425564593344e-05,2.5650302727272923e-05,1.8911150382775252e-05,3.5127501196172134e-05,9.216361330143499e-05,0.003039215789473682
26,138.68055555555554,1.3222960583333411e-05,2.6160699675926036e-05,1.9374265509259406e-05,3.6739751759259324e-05,9.553962083333318e-05,0.003226122222222221
27,146.13095238095238,1.400127854761907e-05,2.8065558690476345e-05,2.054643208333342e-05,3.9607852083333445e-05,0.00010214049952380953,0.0035248625000000003
28,150.25714285714287,1.4289319291428573e-05,2.862467337142869e-05,2.0875116000000213e-05,4.090159062857131e-05,0.00010406535468571405,0.0037155034285714338
29,157.1818181818182,1.4972407721212115e-05,3.065225109090921e-05,2.1853017696969923e-05,4.3866851515151206e-05,0.00011039676842424193,0.00402159333333333
30,160.8594657375145,1.5641147049941696e-05,3.0218074053425844e-05,2.2194667804877716e-05,4.5133440185830484e-05,0.00011187486148664306,0.004198527409988392
31,166.62660256410257,1.643005739102544e-05,3.131918442307668e-05,2.2937318974358815e-05,4.7716155000000094e-05,0.00011610698365384604,0.004471844711538456
32,172.373417721519,1.7080388621835283e-05,3.248845568037973e-05,2.3740828132911204e-05,4.986355082278497e-05,0.00012034392832278423,0.004749791139240505
33,177.21212121212122,1.7688347559595684e-05,3.34394354949496e-05,2.4452830848485168e-05,5.223471727272735e-05,0.0001238610087272728,0.00499976888888889
34,182.75529865125242,1.8157438516377564e-05,3.4413634971098505e-05,2.5154901310212093e-05,5.427895265895953e-05,0.00012764894304431607,0.00527230809248555
35,188.1547619047619,1.8660020148809962e-05,3.5063004434523766e-05,2.5704926845238386e-05,5.6794359226190934e-05,0.00013208892199404685,0.005585836904761902
36,194.11764705882354,1.9175603417367155e-05,3.633766677871119e-05,2.6421919579832044e-05,5.921429338935605e-05,0.00013638510907562932,0.005890586834733873
37,199.28838951310863,1.9547467453183815e-05,3.6867016329587874e-05,2.710140655430696e-05,6.151351161048688e-05,0.00014004485655430597,0.006194485393258427
38,206.1228813559322,2.018445385593258e-05,3.89602250847457e-05,2.8103391101694743e-05,6.433129762711842e-05,0.00014550415885593215,0.006552610169491524
39,211.21513944223108,2.0754476892430624e-05,3.977819426294825e-05,2.893119681274887e-05,6.68084990438245e-05,0.0001497062540637457,0.006852909960159359
40,213.16901408450704,2.074856755868581e-05,3.88114116901409e-05,2.8666761079812396e-05,6.705797342723032e-05,0.00014876713234741846,0.006997045070422527
41,218.8095238095238,2.1145289251700616e-05,3.99803642857143e-05,2.9388743265306297e-05,7.010382462585035e-05,0.0001538631791836736,0.0073474823129251856
42,229.77941176470588,2.2668575686274754e-05,4.443923759803915e-05,3.131055220588243e-05,7.599814843137263e-05,0.0001631922877450985,0.008008273529411762
43,232.94776119402985,2.2577344552238795e-05,4.3930759701492444e-05,3.175237126865685e-05,7.854415626865675e-05,0.00016600855074626897,0.008190778358208958
44,236.66666666666666,2.2806458113207777e-05,4.386856742138354e-05,3.1923044465408934e-05,7.931287264150955e-05,0.00016583977169811338,0.008423218867924508
45,244.14285714285714,2.3561208952380982e-05,4.736627695238089e-05,3.353345666666675e-05,8.37916466666666e-05,0.00017664930476190473,0.008918802857142858
46,253.54545454545453,2.4794890909090953e-05,4.964395227272734e-05,3.501111918181818e-05,8.821140609090908e-05,0.00018053944363636353,0.00950021363636365
47,253.82882882882882,2.443748099099106e-05,4.7787246396396404e-05,3.441346576576571e-05,8.887428900900906e-05,0.00018273923513513547,0.00962647477477477
48,256.60377358490564,2.4530581509434004e-05,4.659351377358485e-05,3.41595336792453e-05,8.938200066037738e-05,0.0001805782179245285,0.00977306132075471
49,264.537037037037,2.517259314814809e-05,4.9227255370370386e-05,3.548198796296299e-05,9.370777944444455e-05,0.00018883237037037022,0.010329462962962955
50,269.3382352941176,2.5769196764705895e-05,4.978741044117649e-05,3.6077295000000014e-05,9.643224999999992e-05,0.0001913456235294117,0.010697930882352932
51,273.0,2.588113499999995e-05,4.93566221666667e-05,3.632386800000002e-05,9.797095883333338e-05,0.00019305981833333315,0.01097983
52,281.6393442622951,2.684632229508199e-05,5.165553311475419e-05,3.741100786885247e-05,0.00010314298459016384,0.00020250295409836075,0.01163619180327869
53,282.7118644067797,2.6648733559322003e-05,5.062515423728821e-05,3.674555762711867e-05,0.00010271193728813552,0.00020170453220338968,0.011713177966101697
54,289.7590361445783,2.7478743975903707e-05,5.286716759036133e-05,3.8026621686746975e-05,0.00010694366120481908,0.00020865073373494005,0.012253945783132525
55,294.7142857142857,2.788202985714289e-05,5.345412542857146e-05,3.845862371428571e-05,0.00010950667771428583,0.00021263837714285722,0.012656504285714293
56,297.3728813559322,2.745329067796604e-05,5.3011358813559415e-05,3.8191431525423685e-05,0.00010991297779661004,0.00021069536271186442,0.012854028813559317
57,302.72727272727275,2.8100443999999973e-05,5.374215272727279e-05,3.8900381454545424e-05,0.0001132241394545453,0.00021720150727272717,0.013297801818181814
58,310.76271186440675,2.9058378983050805e-05,5.5844500000000085e-05,4.003614338983056e-05,0.0001184471440677965,0.00022100516101694932,0.013937347457627118
59,318.95522388059703,3.0184152238805937e-05,5.9036356417910616e-05,4.18389070149254e-05,0.00012545335223880592,0.00023471063134328357,0.014700005970149263
60,321.44736842105266,3.0109134473684208e-05,5.613220236842117e-05,4.0359876578947366e-05,0.00012774247644736867,0.00023480245789473707,0.015082624999999995
61,333.6607142857143,3.1438903214285685e-05,6.312940875000009e-05,4.468134339285716e-05,0.00013480357124999993,0.00024767006428571436,0.01598353928571428
62,340.27027027027026,3.249323283783783e-05,6.513562391891904e-05,4.546416351351345e-05,0.00013921552162162126,0.0002531180445945948,0.0165991283783784
63,338.9,3.169918799999997e-05,6.121206760000004e-05,4.37598176e-05,0.00013829039880000008,0.00025064851000000004,0.016534163999999994
64,341.74418604651163,3.137921418604646e-05,6.0808940697674465e-05,4.3968819069767465e-05,0.00013914998325581396,0.00024711253255813975,0.016762248837209295
65,347.6,2.8311724799999987e-05,6.387137920000005e-05,4.516696799999992e-05,0.00014683059119999998,0.00025751784000000013,0.017339036000000006
66,369.61538461538464,3.196458999999998e-05,8.162168346153846e-05,5.0543816923076935e-05,0.0001543164234615385,0.00028768228846153855,0.018805761538461536
67,364.1666666666667,3.0035439166666594e-05,6.976392333333342e-05,4.874467194444451e-05,0.00015320514166666655,0.0002708554222222221,0.01874395833333333
68,364.19117647058823,3.1355547352941184e-05,6.265184544117667e-05,4.622304588235302e-05,0.00015413440147058803,0.0002696682441176472,0.019330330882352965
69,368.39285714285717,2.965245928571426e-05,6.467955642857143e-05,4.742230607142856e-05,0.00015772496785714275,0.0002679467321428569,0.019449600000000004
70,372.77777777777777,2.9831467777777792e-05,6.581942777777773e-05,4.794861777777779e-05,0.00015880001111111115,0.000271791888888889,0.019806399999999995
71,375.0,2.9700145714285724e-05,6.550380285714285e-05,4.842282285714286e-05,0.00016305104285714282,0.00028129302857142854,0.020115571428571417
72,383.0,2.956390300000002e-05,6.579160300000002e-05,4.9350262000000024e-05,0.00016703608999999998,0.0002807832099999999,0.020865880000000007
73,390.0,3.0457980000000008e-05,7.018644666666665e-05,5.1168594999999996e-05,0.00017005598333333336,0.00028844676666666677,0.02135476666666667
74,399.44444444444446,3.342265194444456e-05,6.567404972222225e-05,4.9894719305555644e-05,0.00018421338749999923,0.0003027158055555552,0.023018509722222226
75,390.0,3.036261166666667e-05,6.501277499999999e-05,4.912614166666669e-05,0.00017305615000000007,0.00027870336666666664,0.021661416666666666
76,402.72727272727275,3.1768201818181834e-05,6.992603636363638e-05,5.148975545454545e-05,0.0001795703363636364,0.00029349543636363653,0.022984700000000004
77,408.1818181818182,3.183105727272728e-05,7.014275545454546e-05,5.241524999999999e-05,0.00018631757272727264,0.00029845462727272733,0.023615072727272722
78,421.6666666666667,3.382165999999999e-05,7.411043499999999e-05,5.378325999999999e-05,0.00019580721666666683,0.00031456156666666676,0.02511500833333333
79,431.3636363636364,3.403750181818183e-05,7.912246727272724e-05,5.7034074545454516e-05,0.00020082214545454554,0.00032122784545454567,0.025917963636363634
80,433.57142857142856,3.4606458571428585e-05,7.726294142857142e-05,5.5725239999999975e-05,0.0002044439214285714,0.00032399550714285716,0.02632659285714285
81,428.0,3.3936494000000006e-05,7.062437000000002e-05,5.3558356e-05,0.00020140173999999998,0.00031575683999999994,0.02580364
82,444.2857142857143,3.54494342857143e-05,8.135183857142857e-05,5.789485571428574e-05,0.00021218574285714295,0.00033373831428571435,0.02748458571428572
83,452.0,3.627776800000002e-05,8.543489199999998e-05,6.054403599999999e-05,0.00022211076000000003,0.00035745614,0.02859062
84,447.9166666666667,3.556807833333331e-05,7.619460166666668e-05,5.650322916666664e-05,0.0002156178583333333,0.0003361066333333332,0.02822129166666666
85,447.5,3.512700833333334e-05,7.357202333333333e-05,5.707342833333332e-05,0.00021784705,0.00033322573333333333,0.028180733333333333
86,453.3333333333333,3.593763000000001e-05,7.357597333333331e-05,5.671183e-05,0.00021872516666666662,0.0003358681333333334,0.029093200000000003
87,472.5,3.8230425e-05,8.63909e-05,6.3490855e-05,0.00023509265000000004,0.00035775900000000003,0.030604149999999997
88,483.3333333333333,3.908474666666667e-05,9.253820666666666e-05,6.494522e-05,0.00024663606666666665,0.0003892898666666667,0.0322697
89,472.0,3.599167199999999e-05,8.2511914e-05,5.9585553999999995e-05,0.00022895812000000006,0.00035095692,0.03131921999999999
90,490.8333333333333,3.9394695000000004e-05,9.038051333333332e-05,6.351868333333334e-05,0.0002494454666666666,0.0003733556,0.033305
91,484.61538461538464,3.72996676923077e-05,8.503472999999998e-05,6.236110846153846e-05,0.00024493657692307687,0.0003585448692307692,0.03268074615384613
92,495.8333333333333,3.993908833333334e-05,9.332895666666666e-05,6.440878333333334e-05,0.0002622484666666666,0.0003978531333333335,0.034182566666666664
93,486.25,3.7097937500000016e-05,8.03470825e-05,6.132124749999998e-05,0.00025048854999999996,0.00035865904999999996,0.03311299999999999
94,505.0,3.938675e-05,9.040831000000001e-05,6.623273000000001e-05,0.0002632618,0.00037465089999999995,0.0351809
95,495.0,3.681977666666667e-05,8.499622666666666e-05,6.332398e-05,0.0002553782000000001,0.0003562132333333332,0.034254400000000004
96,506.0,3.867148799999999e-05,8.538723200000002e-05,6.3529046e-05,0.00026353357999999994,0.00038098334,0.035339960000000004
97,525.0,4.2819966666666667e-05,8.921223333333335e-05,6.525913833333333e-05,0.00029219393333333325,0.00042566456666666674,0.03900376666666668
98,515.0,4.031657e-05,8.730897e-05,6.542207e-05,0.0002738238,0.0003875018,0.0369908
99,525.0,3.8874145e-05,9.118319e-05,6.6256515e-05,0.0002768635000000001,0.0004047632,0.038319950000000005


==> results/competitors/old/barabasi_albert/edges_10/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0009368697186666669,0.00029309823346666537,0.0005849444717777786,0.00037350239191111045,0.004336559029777774,0.07195421333333334
200,1900.0,0.003911248476444445,0.0004983825354666667,0.002097737500533332,0.0013024282066666656,0.011054215995555549,0.2730034911111111
300,2900.0,0.009181063755111098,0.0009186782479999985,0.00466717940488889,0.002794374259111111,0.018889830817777786,0.5997580119999998
400,3900.0,0.016836713178222218,0.001188834936888889,0.008334038647555565,0.004844470031111113,0.0277233694533333,1.0487740831111108


==> results/competitors/old/barabasi_albert/edges_10/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0006720830619999997,0.00020661289433333325,0.00016602833566666724,0.00020449272253333307,0.002809160138000001,0.04105177733333335
200,1900.0,0.002799568621333331,0.00036399106119999985,0.0002865007841333318,0.0006768576100000001,0.007056755126666668,0.15134128866666657
300,2900.0,0.00658121951266667,0.0006638875993333323,0.0004957739206666676,0.0014306599419999998,0.012049328126666668,0.3272599046666669
400,3900.0,0.012051221573999975,0.0008545775359999995,0.0006761708779999999,0.0024612566333333317,0.017806285646666687,0.5644036979999991


==> results/competitors/old/barabasi_albert/edges_10/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0014664430319999999,0.0004660689117333341,0.001422776743999999,0.000711521730666666,0.007391356813333337,0.13375908533333342
200,1900.0,0.006134608186666667,0.0007671654840000006,0.0057202109333333315,0.0025535694000000035,0.01904913773333333,0.516327896
300,2900.0,0.014380752240000004,0.0014282595453333326,0.013009990373333334,0.0055218028933333345,0.03257083620000001,1.1447542266666662
400,3900.0,0.026407696386666662,0.0018573497386666655,0.02364977418666668,0.009610896826666661,0.0475575370666667,2.017514853333333


==> results/competitors/old/barabasi_albert/edges_10/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0009089685935111094,0.00027552571466666655,0.0005688318831999995,0.00035447608582222167,0.004245159302222226,0.07171737244444451
200,1900.0,0.003855733298666669,0.00046294627368888964,0.0020640227886666667,0.001265138261777776,0.010856428017777787,0.27249914
300,2900.0,0.00909632771066665,0.0008623700804444446,0.004612543585022224,0.002736244083999999,0.018573906640000033,0.5989703822222225
400,3900.0,0.01672501234355556,0.0011142661221777792,0.008260970194222223,0.004767795691555553,0.027283699408888893,1.0476968733333347


==> results/competitors/old/barabasi_albert/edges_10/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0006443462262666669,0.00018922900240000073,0.000150448016133333,0.00018550331073333338,0.002727611046666665,0.040818895333333306
200,1900.0,0.0027442675746666683,0.0003287669968666664,0.0002534648963333332,0.0006395042459999996,0.006880515553333343,0.1508412713333334
300,2900.0,0.006496752746000007,0.0006078669260000005,0.00044177901086666765,0.0013723481726666672,0.011768354280000002,0.3264735000000003
400,3900.0,0.011939844962000007,0.0007803244779333334,0.0006036863379999995,0.002384341443999998,0.017416423779999992,0.5633234560000001


==> results/competitors/old/barabasi_albert/edges_10/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,900.0,0.0014382133280000007,0.0004481191392000008,0.0014055996173333333,0.0006924216359999991,0.007280255813333342,0.13351432666666674
200,1900.0,0.006078664746666665,0.0007313048273333328,0.0056851385733333315,0.002516406293333337,0.01880825294666668,0.515814877333334
300,2900.0,0.014295477640000016,0.001371376389333334,0.012954072733333329,0.005464035906666665,0.032185011359999974,1.1439641466666668
400,3900.0,0.02629534710666668,0.0017821494106666665,0.023575537906666662,0.009534704186666668,0.04701825066666666,2.0164437080000006


==> results/competitors/old/barabasi_albert/edges_25/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0019186398906666658,0.00029112018377777806,0.0010308964048444439,0.0003321155917777786,0.011858406600000006,0.07401311866666668
200,4375.0,0.009154696455555552,0.0008613376835555551,0.0043555576435555556,0.0011420029724444431,0.035639060755555556,0.29480476622222207
300,6875.0,0.02169594405333335,0.0012400931586666656,0.00990152265244444,0.0024541122324444396,0.06196108437777774,0.6622186377777779
400,9375.0,0.03973927405333329,0.002008166449333335,0.01758509910755556,0.004224783455555549,0.08912681642666664,1.169025212000002


==> results/competitors/old/barabasi_albert/edges_25/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0013015973293333317,0.0002063414423333334,0.00020506829326666652,0.00018871227300000035,0.007175103500000013,0.04079960533333335
200,4375.0,0.006145141869999996,0.0006273425699999996,0.0004923019319999994,0.0006018964719999996,0.021476328000000013,0.1600192020000001
300,6875.0,0.014554238706666667,0.0009280657273333338,0.0007618219120000006,0.001267943668666667,0.03757083989999994,0.35871083066666687
400,9375.0,0.02663327681333335,0.0014804436193333339,0.001049421627999998,0.002148862110000002,0.05428131470666663,0.6284195826666674


==> results/competitors/old/barabasi_albert/edges_25/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.003152725013333336,0.00046067766666666853,0.002682552627999999,0.0006189222293333332,0.021225012799999998,0.14044014533333335
200,4375.0,0.015173805626666663,0.0013293279106666672,0.012082069066666675,0.002222215973333334,0.0639645262666667,0.564375894666667
300,6875.0,0.0359793547466667,0.0018641480213333326,0.028180924133333334,0.004826449360000007,0.11074157333333322,1.2692342520000006
400,9375.0,0.0659512685333334,0.003063612109333329,0.050656454066666676,0.008376626146666663,0.1588178198666666,2.2502364706666667


==> results/competitors/old/barabasi_albert/edges_25/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0018708819106666688,0.00026138850866666606,0.001002972906044445,0.000301276623377778,0.011723076555111124,0.07359909066666662
200,4375.0,0.009046295866222232,0.0007919417676000002,0.004287381763511113,0.001071355107555556,0.03526482020888891,0.2938674399999998
300,6875.0,0.021527385942666632,0.00112938682431111,0.009791464672888883,0.002342624723111108,0.061341248537777754,0.6607447088888888
400,9375.0,0.039512428857777795,0.0018574273145777781,0.017434265357777777,0.004073505263111107,0.08824306761777778,1.167007179555556


==> results/competitors/old/barabasi_albert/edges_25/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.0012540311193333339,0.00017671951213333356,0.00017780588173333382,0.0001578831610666664,0.007054114786000006,0.04039027333333335
200,4375.0,0.006036874285999995,0.0005580399795333327,0.0004245917052666667,0.0005311811666666683,0.02114371446666667,0.15909157333333346
300,6875.0,0.014385919247333323,0.0008175660624666689,0.0006519944226666668,0.0011565001313333337,0.0370211450733333,0.35723893133333356
400,9375.0,0.026406581153333344,0.0013301106485333334,0.0008989653299999982,0.0019978361946666654,0.05349748549333335,0.6263938819999993


==> results/competitors/old/barabasi_albert/edges_25/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,1875.0,0.003104583493333332,0.0004307265017333346,0.0026533069546666676,0.0005880635479999997,0.021061000093333334,0.14001672533333348
200,4375.0,0.01506513902666667,0.0012597453437333324,0.012012961880000008,0.0021517029893333315,0.06350703169333329,0.5634191733333332
300,6875.0,0.03581031933333333,0.0017530283480000012,0.028070405173333337,0.004714873906666663,0.1099814554666666,1.2677562639999993
400,9375.0,0.06572412426666671,0.0029120606466666696,0.05050486541333328,0.008224843400000003,0.1577342318666667,2.2482337746666667


==> results/competitors/old/barabasi_albert/edges_5/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00019463994377777775,0.00010116429066666684,0.00014400280382222217,0.00037510172671111183,0.001462815094666666,0.0631114662222222
200,975.0,0.0006709080404444442,0.00024405820955555616,0.00040316659693333295,0.0013112141577777772,0.004245555377777777,0.24374681511111118
300,1475.0,0.0014434940208888848,0.00046328913004444464,0.0008248785803111123,0.0028357553813333374,0.008093635902222224,0.5388975524444451
400,1975.0,0.002538022723111104,0.0004995446244444449,0.0012963320648888912,0.0049337147808888905,0.012905480684444451,0.948374271111111


==> results/competitors/old/barabasi_albert/edges_5/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.0001644563712000004,7.605632126666683e-05,8.59804171999999e-05,0.00021427393939999962,0.0010086975086666657,0.035148667333333355
200,975.0,0.0005701257026666662,0.00019063553566666647,0.00018341178406666736,0.0007195789366666657,0.002826993326666663,0.13114997999999992
300,1475.0,0.0012226023186666627,0.0003645686910666666,0.000331456651133332,0.001535304452000001,0.005324694513333337,0.2841536613333328
400,1975.0,0.0021557307539999924,0.0003896110353333343,0.0003989951066666653,0.002656907284666668,0.008463846499999993,0.4929091160000002


==> results/competitors/old/barabasi_albert/edges_5/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.000255007088933333,0.0001513802294666666,0.0002600475770666658,0.0006967573013333342,0.00237105026666667,0.11903706399999997
200,975.0,0.0008724727159999995,0.000350903557333333,0.0008426762226666665,0.0024944845999999997,0.007082679480000004,0.46894048533333316
300,1475.0,0.0018852774253333368,0.0006607300079999996,0.00181172243866667,0.005436657240000003,0.013631518680000012,1.0483853346666672
400,1975.0,0.0033026066613333345,0.0007194118026666665,0.003091005981333336,0.009487329773333329,0.021788749053333334,1.8593045813333327


==> results/competitors/old/barabasi_albert/edges_5/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00017460006942222298,8.839681097777801e-05,0.00013202594013333378,0.0003607422418666665,0.001394390795555557,0.06294301822222226
200,975.0,0.0006346526062222215,0.0002204725629777784,0.00038074723884444305,0.0012852444004444435,0.004103714650222223,0.24339598266666673
300,1475.0,0.001389665502666671,0.00042690298142222203,0.0007898443944000002,0.002796656599999996,0.007868530915555543,0.538361682666667
400,1975.0,0.0024680269159999984,0.0004519062408444448,0.0012499871811999979,0.004882898240444441,0.012594866044444434,0.947646794222223


==> results/competitors/old/barabasi_albert/edges_5/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.0001445802004666667,6.340233779999976e-05,7.426675340000049e-05,0.00019996434946666712,0.0009478291913333325,0.03498517400000001
200,975.0,0.0005340123053333341,0.0001672020018666664,0.00016140366960000133,0.000693607267333333,0.0027008696753333316,0.1308094266666668
300,1475.0,0.0011689735673333314,0.00032842459280000056,0.0002968847069333333,0.0014961904666666666,0.005124752926666668,0.2836309113333335
400,1975.0,0.002085986148666671,0.0003422611585999997,0.0003531166811333338,0.002606061380666669,0.00818883909333334,0.49219556066666686


==> results/competitors/old/barabasi_albert/edges_5/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,475.0,0.00023463980733333276,0.00013838575733333353,0.00024754431359999915,0.0006822980266666662,0.0022875140039999966,0.11885870666666648
200,975.0,0.0008359332079999997,0.00032701368520000033,0.0008194343773333326,0.0024685186666666688,0.006909404600000002,0.46856909466666674
300,1475.0,0.0018310493733333345,0.0006238597586666661,0.0017757637693333365,0.00539758886666667,0.013356086893333346,1.0478232253333324
400,1975.0,0.0032321084506666663,0.0006711964053333325,0.0030437281813333328,0.009436571959999997,0.021406919946666665,1.8585492613333354


==> results/competitors/old/barabasi_albert/edges_50/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.001729331602666668,0.00015922059653333375,0.0009267452259111088,0.00035788408288888954,0.013163374408888902,0.0733142688888888
200,7500.0,0.013130924366666668,0.0002678096546666669,0.005586358651999996,0.00104331546577778,0.0606630612044444,0.3078326386666669
300,12500.0,0.033609500413333285,0.00044602108400000043,0.013486822877333339,0.002233724342666666,0.12534877577777798,0.7081939097777792
400,17500.0,0.062349803519999934,0.0006587832573333324,0.024497111278222208,0.003890684764444444,0.2010188269777779,1.2704851275555558


==> results/competitors/old/barabasi_albert/edges_50/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.001159779383999998,0.0001150841960666671,0.0002095347942,0.0002202647643333333,0.008323304113333336,0.03973164066666672
200,7500.0,0.008740047316666655,0.0002067100166666668,0.0006534255446666675,0.0005673712086666675,0.03712700520666668,0.1622283866666665
300,12500.0,0.022386926553333335,0.0003487711006666671,0.0011569018226666675,0.0011780918606666654,0.07695160020000007,0.37354775799999995
400,17500.0,0.04154643621333338,0.000524233328666667,0.001785952583999998,0.002036765280000001,0.12333615966666646,0.6701905160000005


==> results/competitors/old/barabasi_albert/edges_50/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0028684360399999975,0.0002474933974666666,0.0023611660893333324,0.00063312272,0.022843515000000005,0.14047952533333338
200,7500.0,0.021912678466666682,0.0003900089306666672,0.015452224866666664,0.0019952039799999996,0.10773517319999991,0.5990411426666667
300,12500.0,0.05605464813333335,0.0006405210506666666,0.03814666498666667,0.004344989306666669,0.22214312693333332,1.3774862133333337
400,17500.0,0.10395653813333337,0.0009278831146666657,0.0699194286666667,0.007598523733333333,0.3563841615999997,2.4710743506666675


==> results/competitors/old/barabasi_albert/edges_50/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0016701992106666656,0.00012293584586666685,0.0008918053118666673,0.0003205513516888888,0.01300095696444444,0.0727984048888888
200,7500.0,0.012959154610666674,0.0001584485360444446,0.005477463779111117,0.0009330050555111112,0.06013079989333336,0.3063660764444445
300,12500.0,0.033314773493333345,0.0002487227136444441,0.013288451659111125,0.0020371587226666685,0.12439163266222227,0.7057854733333334
400,17500.0,0.061899805360000025,0.00034237470062222197,0.02417941565244448,0.0035756919382222167,0.19959630440000012,1.267115449777777


==> results/competitors/old/barabasi_albert/edges_50/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.0011008804160000001,7.888481386666654e-05,0.00017513513646666602,0.0001829957941999998,0.008178082593333327,0.039218231333333395
200,7500.0,0.00856848282266667,9.749587399999983e-05,0.0005448574886666654,0.00045722119793333347,0.036653546173333315,0.16078031333333329
300,12500.0,0.022092326440000008,0.0001519201611333332,0.0009588352619999992,0.0009824099706666636,0.07610063626000005,0.3711503273333332
400,17500.0,0.041096600706666604,0.00020830361759999996,0.0014684706786666697,0.0017229950273333315,0.12206841933333334,0.6668163006666677


==> results/competitors/old/barabasi_albert/edges_50/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,2500.0,0.002808836799999999,0.00021103790986666627,0.002325145662666668,0.0005956624666666665,0.022646705706666652,0.13995875200000005
200,7500.0,0.021740498186666665,0.00028035386013333294,0.015342676360000005,0.001884572770666666,0.10708530733333321,0.5975376026666661
300,12500.0,0.05575966760000002,0.0004423278186666674,0.03794768445333334,0.004146656226666669,0.22097362546666677,1.3750557653333335
400,17500.0,0.10350621466666665,0.0006105168666666666,0.06960130560000001,0.007281085759999998,0.35465207453333336,2.4677137480000013


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.05/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00023137810400000004,0.00018023173066666662,0.00020497402066666672,0.00038377921999999977,0.0023095608666666664,0.06115166999999997
200,1963.3,0.0029847972233333305,0.0002019993609999999,0.0018136930133333328,0.001213316916666667,0.030702845466666673,0.25684712000000004
300,4336.0,0.008907265999999999,0.00033411263333333317,0.005124352516666665,0.002501826133333333,0.08483708943333337,0.5774142100000001
400,7770.9,0.019522887566666657,0.0004804014966666667,0.010622841309999994,0.004161509533333332,0.1673640803333334,1.0328936466666667
500,12154.2,0.03596679683333332,0.0006531237633333333,0.018809214936666666,0.006240381800000004,0.2721639756666668,1.64839225


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.05/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00017499093250000018,0.00012922407350000008,0.000129874954,0.00022133709000000007,0.0016155973350000005,0.031184954999999993
200,1963.3,0.0019993782850000006,0.00013825655650000004,0.00021526577,0.0006258774249999998,0.018788492800000008,0.12832651999999997
300,4336.0,0.00586325075,0.00023366689500000002,0.00044198277500000037,0.0012422058499999998,0.05048808614999999,0.28016143499999985
400,7770.9,0.012826528300000003,0.0003397703249999999,0.0007512176650000004,0.0020279085999999995,0.09828027150000002,0.49378464999999994
500,12154.2,0.02369996374999999,0.0004703998600000001,0.0011832609049999999,0.0030268289499999993,0.158687408,0.7859649600000002


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.05/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.0003441524469999999,0.00028224704499999994,0.0003551721540000001,0.0007086634800000003,0.003697487930000001,0.12108509999999996
200,1963.3,0.0049556350999999995,0.00032948497,0.0050105475,0.0023881959,0.0545315508,0.51388832
300,4336.0,0.014995296499999998,0.00053500411,0.014489092000000004,0.005021066700000001,0.15353509599999993,1.1719197600000002
400,7770.9,0.0329156061,0.0007616638399999999,0.030366088599999994,0.008428711399999999,0.3055316979999999,2.1111116400000003
500,12154.2,0.06050046299999999,0.0010185715700000003,0.05406112299999998,0.012667487499999994,0.4991171109999998,3.3732468299999994


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.0002102335470000001,0.00016628823100000006,0.0001920064153333333,0.0003682056950000002,0.0022396053933333346,0.060982629999999996
200,1963.3,0.002927042806666666,0.0001638142396666667,0.0017770678123333334,0.0011735432166666664,0.030498423000000004,0.2563399300000001
300,4336.0,0.00879126350333333,0.0002564295160000001,0.0050476628966666685,0.0024230739166666683,0.084369838,0.576413363333333
400,7770.9,0.019330367770000006,0.00035156089766666686,0.01049395866333333,0.004031840500000002,0.1665711368666667,1.0312357699999997
500,12154.2,0.03566971903333332,0.00045097992333333346,0.01860604304,0.006038366833333331,0.27096929599999997,1.6459345033333335


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.00015388489700000018,0.00011548162900000002,0.00011723755249999999,0.0002058565375,0.0015532573550000003,0.031020225
200,1963.3,0.0019418335599999989,0.00010022402700000004,0.00017916081849999997,0.0005860877750000003,0.01860650415,0.12782710499999994
300,4336.0,0.005747470504999999,0.0001562034889999999,0.000365679245,0.0011633242250000003,0.050074561000000004,0.27917525
400,7770.9,0.012634319805,0.0002112507865,0.000622811345,0.0018983289499999987,0.09757620079999997,0.49214579499999983
500,12154.2,0.023403301550000002,0.0002688694000000001,0.00098060356,0.0028256214500000003,0.15762351250000003,0.7835298899999996


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,483.5,0.0003229308470000001,0.0002679014350000001,0.00034154414100000003,0.0006929040100000003,0.003612301469999999,0.12090744
200,1963.3,0.004897461299999999,0.00029099466499999993,0.0049728818000000004,0.0023484541,0.054282260699999973,0.5133655800000001
300,4336.0,0.0148788495,0.00045688156999999986,0.014411630200000003,0.004942573299999999,0.15296039200000006,1.17088959
400,7770.9,0.0327224637,0.00063218112,0.030236253299999988,0.008298863600000001,0.30456100899999994,2.1094157200000003
500,12154.2,0.060202554000000005,0.0008152009699999999,0.053856921999999995,0.0124638576,0.49766086300000006,3.3707437299999996


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.10/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0008206818833333338,9.718656033333334e-05,0.0005090664106666669,0.0003574514266666666,0.007927984063333332,0.06709793333333333
200,3771.1,0.005600658063333332,0.00022639193233333328,0.0030100636800000015,0.0011308685566666665,0.042847688366666685,0.26414128666666675
300,8548.6,0.0167914922,0.00038984461666666644,0.008168806450000001,0.0022991429166666685,0.1079112570333333,0.6108614100000002
400,15212.9,0.037554607299999994,0.00060853877,0.016774393073333345,0.0038792994333333333,0.19358888233333327,1.130020013333333
500,23715.4,0.0706603732666667,0.0009289924399999999,0.029415670633333335,0.005927571666666666,0.31704593966666667,1.8109138333333343


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.10/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.000560581675,6.761907849999998e-05,0.000100342036,0.00019658089499999997,0.004968856295000001,0.03525720999999998
200,3771.1,0.003737533195,0.00016229032850000006,0.00035622357000000024,0.0005854774350000002,0.02567279605000001,0.13076008499999994
300,8548.6,0.011185300399999995,0.00028865579499999993,0.0007813144750000005,0.0011659387250000002,0.06349356205000002,0.29632601000000003
400,15212.9,0.025169608450000002,0.00046801210000000016,0.0014802610100000005,0.0019604037999999997,0.113531271,0.5458901100000002
500,23715.4,0.04755535039999996,0.0007462276449999996,0.0026150834499999998,0.0030362773999999993,0.18540580349999997,0.8665543200000004


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.10/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0013408823000000006,0.00015632152399999998,0.00132651516,0.00067919249,0.013846239599999999,0.13077938
200,3771.1,0.0093269078,0.00035459513999999996,0.0083177439,0.0022216507999999998,0.077197473,0.5309036899999999
300,8548.6,0.028003875799999998,0.0005922222600000001,0.0229437904,0.0045655513,0.19674664700000005,1.2399322099999999
400,15212.9,0.062324605000000005,0.0008895921099999997,0.04736265720000002,0.0077170907,0.353704105,2.2982798200000003
500,23715.4,0.116870419,0.0012945220299999997,0.08301684500000002,0.0117101602,0.5803262119999999,3.6996328599999995


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0007914781643333329,7.852554866666665e-05,0.0004919512003333334,0.0003375490736666665,0.007833443629999999,0.0668581
200,3771.1,0.005504689556666667,0.0001647170056666666,0.0029495481579999996,0.0010679554799999996,0.042539749933333336,0.2633296633333336
300,8548.6,0.01658895007,0.000257194026,0.00803573200333333,0.0021657986133333325,0.10718932013333335,0.6091750700000002
400,15212.9,0.03718163343333333,0.000351859726,0.01651622676333334,0.0036238559666666678,0.19230600933333328,1.1271666333333337
500,23715.4,0.07000834756666663,0.0004558737413333334,0.028939169740000003,0.005455731899999998,0.31503963299999993,1.8065877466666662


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0005314433765000004,4.915118499999998e-05,8.374333049999998e-05,0.0001767313805,0.004884724995000001,0.035021510000000006
200,3771.1,0.0036417807350000004,0.00010075923799999999,0.0002961539869999998,0.00052254562,0.025399036399999998,0.12995782999999994
300,8548.6,0.01098295340500001,0.00015634414900000002,0.0006486844550000005,0.0010327816199999997,0.0628519387,0.294659065
400,15212.9,0.024796409150000018,0.00021175385400000007,0.0012222217450000002,0.0017058156500000003,0.11238753350000005,0.5430606900000001
500,23715.4,0.046903898349999994,0.00027383208199999995,0.002138257110000001,0.0025658547000000005,0.1836130895,0.8622532549999998


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,924.0,0.0013115477400000002,0.00013727427600000004,0.00130836694,0.0006591844600000001,0.013730880900000004,0.13053127999999997
200,3771.1,0.009230507200000005,0.0002926325410000001,0.0082563365,0.0021587752,0.07682117700000002,0.53007333
300,8548.6,0.02780094339999999,0.00045889377999999985,0.022809827099999996,0.0044318326,0.19586408300000002,1.2382070799999998
400,15212.9,0.061952082000000006,0.0006320714700000001,0.047104236800000004,0.007459936600000003,0.3521429609999999,2.2953785200000003
500,23715.4,0.11621724599999998,0.0008199570600000001,0.08254099499999999,0.0112354863,0.5778927200000002,3.6952567300000005


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.50/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.003284296249999999,0.00013373134866666674,0.0014872749100000007,0.00030111959199999994,0.014189530433333339,0.07591771000000003
200,14942.9,0.021455625500000006,0.0004091556933333334,0.007802982429999998,0.0010446634899999993,0.06400115313333332,0.33646057000000024
300,33659.6,0.06739814903333337,0.000980997886666667,0.021755471633333336,0.0023736801833333316,0.14671421866666665,0.8398012300000002
400,59892.2,0.14900327706666663,0.0018635256333333324,0.04461416833333334,0.004334890733333334,0.27359907666666655,1.6585923066666677
500,93584.6,0.2731051523333333,0.0029810040333333324,0.07761852380000003,0.006781495500000001,0.4245673986666669,2.85059281


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.50/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.0022295629749999996,0.00010394810299999998,0.00031306146499999993,0.00017828467800000013,0.009335424199999996,0.03978831000000001
200,14942.9,0.014422477749999997,0.0003441584299999998,0.0013856222450000005,0.0006108593849999998,0.041642371699999986,0.17029550000000007
300,33659.6,0.04543813654999998,0.0008796501450000002,0.003926108949999999,0.0014560878249999997,0.09589285999999995,0.41824122000000025
400,59892.2,0.10095584360000005,0.0017232465999999994,0.007993449999999992,0.0027308141000000007,0.18019169000000004,0.8205078300000003
500,93584.6,0.18452266350000004,0.0027980653,0.013251047700000003,0.00434171525,0.28146813299999995,1.4062598849999992


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.50/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.005393762799999999,0.00019329783999999997,0.0038357017999999994,0.0005467894200000001,0.023897742899999998,0.14817651
200,14942.9,0.03552192099999999,0.00053915022,0.0206377028,0.0019122716999999997,0.10871871600000002,0.66879071
300,33659.6,0.11131817399999999,0.00118369337,0.05741419699999997,0.0042088648999999995,0.24835693600000003,1.6829212500000004
400,59892.2,0.245098144,0.002144083699999999,0.117855605,0.007543044000000001,0.46041385000000007,3.334761260000001
500,93584.6,0.45027013000000005,0.0033468815,0.20635347600000004,0.011661056000000003,0.7107659299999995,5.739258659999999


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.0031977695033333334,7.975577533333334e-05,0.0014346399069999987,0.00024600580366666673,0.013959607999999995,0.07519417333333334
200,14942.9,0.021096385500000005,0.00016539496833333335,0.007558170593333333,0.0008017717496666659,0.063042801,0.33377327666666673
300,33659.6,0.06642361649999998,0.0002588955686666666,0.021031061950000006,0.0016549263166666661,0.14445559299999997,0.834025546666667
400,59892.2,0.14704998113333342,0.0003560145273333333,0.043107716966666654,0.002832620226666667,0.2693667393333334,1.6485462533333342
500,93584.6,0.26988925633333327,0.0004564173933333333,0.0750971541,0.004262773143333336,0.41771473266666653,2.8347491099999993


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.002143247555,5.0073863499999985e-05,0.0002609705604999998,0.00012322543049999996,0.0091291422,0.03906887999999999
200,14942.9,0.014064210750000002,0.00010185958250000002,0.00114201334,0.00036973595950000007,0.04078908999999999,0.16762800500000005
300,33659.6,0.044464186249999996,0.000158144243,0.0032023489249999996,0.0007396018250000002,0.09387281399999998,0.412502525
400,59892.2,0.09900320620000003,0.00021628021100000006,0.006487069450000001,0.0012320043400000007,0.17640079399999997,0.8105119300000001
500,93584.6,0.18130658950000003,0.00027347208499999996,0.01072941065,0.001826625915,0.2753262739999999,1.3904449150000004


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,3728.2,0.0053068134,0.000139119599,0.0037819786,0.0004915665500000001,0.0236205396,0.14744476000000004
200,14942.9,0.035160735,0.00029246574,0.020390485100000008,0.00166584333,0.10755022299999999,0.6660638199999996
300,33659.6,0.11034247700000004,0.0004603982199999999,0.056688488000000016,0.0034855752999999995,0.245621151,1.6770715899999993
400,59892.2,0.24314353099999997,0.00063548316,0.116349012,0.0060338519999999975,0.45529863000000015,3.3246149000000016
500,93584.6,0.4470545899999998,0.0008223080099999996,0.20383264099999998,0.009135067600000001,0.70249165,5.723357500000002


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.90/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.004413298496666669,0.00014846799800000005,0.0016563338266666662,0.000300827723,0.014405680600000003,0.08049405333333336
200,19704.3,0.02865782623333334,0.0005057795733333334,0.009027127693333333,0.00108664913,0.06214381366666663,0.3700227933333334
300,44396.3,0.08866804919999996,0.0012833769666666646,0.02532894876666666,0.0026273902666666678,0.14592751633333337,0.9417860133333337
400,79010.5,0.19479785633333344,0.0024251574333333335,0.0521739809,0.004821547999999998,0.2706117503333333,1.8864523499999992
500,123511.1,0.36299736166666646,0.003872521733333327,0.09033678759999998,0.00763357533333333,0.4371144266666666,3.2827168800000015


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.90/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.0029979713450000002,0.00011877891200000006,0.0004049539500000001,0.00017663354449999995,0.010225303649999996,0.04286816
200,19704.3,0.019283462849999995,0.0004409098700000003,0.0019161546400000007,0.0006267666950000002,0.044307719500000016,0.18997864999999986
300,44396.3,0.05991736329999999,0.0011861084499999999,0.005521508649999996,0.0016123032,0.10372242399999998,0.47244089499999975
400,79010.5,0.13150103100000002,0.0022858585000000006,0.010905844349999997,0.0030406998999999977,0.19279069549999994,0.9408061600000001
500,123511.1,0.24563981249999992,0.0036922049999999988,0.0178379049,0.0048861406500000015,0.31525247000000006,1.624800194999999


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.90/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.007243952799999996,0.00020784617000000003,0.004159093579999999,0.0005492160800000001,0.02276643450000001,0.15574584000000002
200,19704.3,0.047406553000000004,0.0006355189799999998,0.023249073799999992,0.0020064139999999998,0.097816002,0.7301110799999999
300,44396.3,0.14616942099999997,0.0014779139999999994,0.064943829,0.0046575644000000005,0.23033770099999987,1.880476250000001
400,79010.5,0.321391507,0.0027037552999999996,0.13471025399999997,0.0083832442,0.42625386000000004,3.777744729999999
500,123511.1,0.5977124600000001,0.004233155200000001,0.23533455299999997,0.013128444700000004,0.6808383400000001,6.5985502500000015


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.004302844786666666,7.958173533333332e-05,0.0015886336229999998,0.00023103788533333335,0.014109930333333326,0.07954402999999999
200,19704.3,0.028169714033333328,0.00016664189566666665,0.008686036786666667,0.0007495587516666666,0.060922263666666684,0.36650734666666646
300,44396.3,0.08731095586666665,0.00025755009099999996,0.024302801333333332,0.0016057682326666661,0.14297057466666663,0.9342239366666667
400,79010.5,0.1921447215333333,0.0003552468393333333,0.05010688059999999,0.0027584014010000007,0.26509555300000015,1.873075099999999
500,123511.1,0.3586662439999998,0.0004567877733333332,0.08692629806666669,0.004224356409666665,0.42813386666666664,3.26166081666667


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.002887649230000001,4.991650700000003e-05,0.0003377747594999999,0.00010691641800000006,0.0099610652,0.04192354000000001
200,19704.3,0.018795500549999993,0.00010236978850000002,0.0015755283800000003,0.00029148820250000007,0.0432131685,0.18648329000000005
300,44396.3,0.058558423299999995,0.0001586687565,0.004493662000000001,0.000591744299,0.101074392,0.46491783500000006
400,79010.5,0.1288468708,0.000215258609,0.008838080899999996,0.0009809042515000002,0.18784368450000005,0.9274408949999996
500,123511.1,0.24130838600000004,0.000276901725,0.014427532599999997,0.0014811503645000001,0.30720437499999986,1.6037847299999997


==> results/competitors/old/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,4901.8,0.0071332359000000015,0.00013891219199999998,0.004090351349999999,0.00047928082,0.02240766060000001,0.15478501
200,19704.3,0.04691814100000001,0.00029518611,0.022907053600000005,0.0016656998499999997,0.09634045400000002,0.7265554600000002
300,44396.3,0.144816021,0.0004553127600000001,0.06392108000000002,0.0036338161,0.22676294000000005,1.8728361400000002
400,79010.5,0.31874042299999994,0.0006352233,0.13264448000000004,0.006313395699999999,0.4195992899999998,3.7643435100000016
500,123511.1,0.59338196,0.0008165598699999997,0.23192382899999997,0.0097107685,0.6699928499999998,6.57741299


==> results/competitors/old/rigids/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,6.765005582222212e-05,7.108042319999957e-05,7.474666408888914e-05,0.00026075182071111163,0.000483315043111111,0.03022222533333333
197,693.9866666666667,0.0001422909685777774,0.00015740669839999999,0.00016352079102222185,0.0008676864862222236,0.001184625237777776,0.11356942088888887
302,1074.7333333333333,0.00023228783911111132,0.00026636038511111134,0.0002753200498222222,0.0019098064008888894,0.0021190981866666646,0.2625396279999999
400,1433.44,0.0003197087133333327,0.00037598980844444346,0.0003935793831111094,0.0032504206822222275,0.0032045690977777724,0.45699185111111135


==> results/competitors/old/rigids/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,6.108458959999983e-05,5.6632996399999655e-05,7.087771413333308e-05,0.00016432777706666666,0.0004333817186666661,0.015299849999999995
197,693.9866666666667,0.0001331124310666662,0.00013169701693333333,0.000161000714533334,0.0005249290353333337,0.0011061100099999978,0.0535024426666666
302,1074.7333333333333,0.00022426637400000058,0.00023385730966666684,0.0002812021520666675,0.0011376354546666684,0.0020362238866666674,0.1198818933333334
400,1433.44,0.0003145257653333326,0.0003420851946666658,0.000414481804666665,0.0019237365300000002,0.0031319444866666616,0.2047471733333331


==> results/competitors/old/rigids/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,8.078098826666674e-05,9.99752768e-05,8.248456400000007e-05,0.00045359990800000033,0.000583181692,0.06006697600000002
197,693.9866666666667,0.0001606480435999999,0.0002088260613333336,0.000168560944,0.0015532013879999997,0.0013416556933333339,0.23370337733333327
302,1074.7333333333333,0.0002483307693333335,0.00033136653599999974,0.0002635558453333323,0.0034541482933333344,0.0022848467866666677,0.5478550973333326
400,1433.44,0.0003300746093333334,0.00044379903599999995,0.00035177454000000067,0.005903788986666667,0.0033498183199999984,0.9614812066666659


==> results/competitors/old/rigids/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,4.968876373333331e-05,5.966356075555538e-05,6.382454675555579e-05,0.0002472616855111111,0.00042992327377777733,0.030083387111111075
197,693.9866666666667,0.00011010582795555575,0.00013604926400000004,0.00014299869942222267,0.0008432290911111098,0.0010781744497777787,0.11328641955555555
302,1074.7333333333333,0.00018410619604444466,0.0002327632972888893,0.00024287468924444374,0.001872743926666669,0.0019527558044444445,0.2620995306666665
400,1433.44,0.000257964668044444,0.00033273358573333313,0.0003516109319555569,0.0032031565920000045,0.0029808871777777745,0.45639684666666636


==> results/competitors/old/rigids/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,4.324929039999981e-05,4.5341652799999724e-05,6.0148079266666765e-05,0.00015083407759999983,0.0003856647860000004,0.015163831333333351
197,693.9866666666667,0.00010106484100000005,0.00011058028099999981,0.0001408613571333324,0.0005003851259999998,0.0010111447539999992,0.053224594666666715
302,1074.7333333333333,0.00017625617979999988,0.00020058409526666664,0.00024919368453333283,0.0011003926766666658,0.0018877731800000005,0.11944763600000002
400,1433.44,0.00025297833473333394,0.00029917034526666657,0.00037300794060000095,0.0018762371013333378,0.002932227706666664,0.2041606540000001


==> results/competitors/old/rigids/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,6.256771040000004e-05,8.830737666666674e-05,7.11774817333334e-05,0.0004401169013333335,0.0005184402493333333,0.05992249866666676
197,693.9866666666667,0.00012818780186666672,0.0001869872300000002,0.00014727338400000018,0.0015289170213333354,0.0012122338413333334,0.23341006933333308
302,1074.7333333333333,0.0001998062285333333,0.00029712170133333317,0.00023023669866666612,0.0034174464266666714,0.002082721053333334,0.5474033199999999
400,1433.44,0.00026793733466666704,0.00039986006666666577,0.0003088169146666665,0.005856995573333326,0.0030782061200000056,0.9608692320000003


==> results/competitors/old/tights/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,6.509536755555584e-05,4.91731447111112e-05,6.229602128888931e-05,0.00023579946844444477,0.0004922779128888887,0.02960979022222224
200,597.0,0.00014764458151111123,9.477478653333287e-05,0.00012982072666666648,0.0007720363724444417,0.0013234094995555601,0.11365518977777792
300,897.0,0.00025639876182222295,0.00014500213942222255,0.00021211933471110771,0.001612538124444443,0.0024794068933333305,0.25239981022222246
400,1197.0,0.00038924801466666575,0.00019371447644444392,0.0003080927378222233,0.0027580309186666673,0.004002676982222209,0.44577174444444484


==> results/competitors/old/tights/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,5.7986414933332705e-05,3.98790054e-05,5.317291119999975e-05,0.00013770786266666612,0.00042344830799999925,0.013962719333333349
200,597.0,0.00013373184973333358,7.65697222666662e-05,0.0001033318819999996,0.0004204320953333328,0.0011445970893333307,0.04980636800000002
300,897.0,0.00023426677140000093,0.00011765575646666669,0.00015997967340000184,0.0008524923000000004,0.0021507185333333274,0.10660415200000009
400,1197.0,0.00035820436866666543,0.00015557942800000039,0.00022242101339999942,0.0014330152913333309,0.0034829064066666674,0.18431777066666669


==> results/competitors/old/tights/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,7.93132727999999e-05,6.776142333333324e-05,8.054224146666662e-05,0.00043198267999999986,0.0006299371226666661,0.06090393200000011
200,597.0,0.00017547004506666676,0.00013118491506666666,0.0001827984160000002,0.0014752449266666663,0.0016810343199999966,0.2413528333333335
300,897.0,0.0003006627426666677,0.00019969490533333279,0.00031639865733333524,0.003132629773333332,0.003136783613333332,0.543991126666667
400,1197.0,0.00045133530666666664,0.0002699845733333336,0.0004794361866666673,0.005408062173333338,0.005042218133333329,0.9686796920000001


==> results/competitors/old/tights/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,4.7648861422221866e-05,3.807068133333386e-05,5.1702601644445006e-05,0.00022248172946666574,0.00043880428800000025,0.029479085777777792
200,597.0,0.00011688667311111087,7.44427524888882e-05,0.00011059507306666701,0.0007483088208888892,0.001215910997777774,0.11339138444444441
300,897.0,0.00021165466226666797,0.00011375501377777727,0.0001824254705333331,0.0015773434342222226,0.0023143056222222247,0.2520031808888893
400,1197.0,0.00033203567782222424,0.00015374724608888804,0.00026980105555555545,0.0027132412924444475,0.0037756436755555568,0.44523981911111155


==> results/competitors/old/tights/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,4.0659915000000326e-05,2.8872810999999965e-05,4.2725397466666806e-05,0.0001245099802000001,0.00037575942600000093,0.013836492666666658
200,597.0,0.0001031266905999998,5.642906566666685e-05,8.440956339999988e-05,0.0003968680739999997,0.001048801217333332,0.049551890666666654
300,897.0,0.00018963336306666677,8.668295159999925e-05,0.00013073106380000036,0.0008174879446666669,0.002003653293333329,0.10621949333333332
400,1197.0,0.0003011453825999997,0.00011595837380000079,0.00018463182266666741,0.0013884649720000007,0.0032807237466666644,0.18380096866666654


==> results/competitors/old/tights/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,6.16267542666665e-05,5.646642200000012e-05,6.965701000000007e-05,0.00041842522799999957,0.0005648940120000015,0.06076427199999996
200,597.0,0.00014440663813333467,0.00011047012613333383,0.00016296609240000007,0.0014511903146666662,0.0015501305586666666,0.24107037200000014
300,897.0,0.0002556972606666659,0.0001678991381333337,0.0002858142840000011,0.003097054413333334,0.0029356102799999923,0.5435705560000003
400,1197.0,0.00039381626826666795,0.00022932499066666683,0.0004401395213333346,0.0053627939333333345,0.004765483533333331,0.9681175199999984


==> results/competitors/proteins/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
535,2675.0,0.00032260411666666655,0.0004880549,0.00021191433333333332,0.004462845333333334,0.008214708833333334,0.7901317000000001
554,2780.0,0.0003187497,0.0004767259666666666,0.00022016370000000002,0.004961108666666667,0.006061006333333333,0.8298321000000002
571,2882.5,0.00038161669999999995,0.0005558968,0.00024322668333333336,0.005180450166666667,0.008418607666666664,0.8502037166666666
614,3075.0,0.00036279098888888884,0.0005342855333333335,0.00023589131111111117,0.0057318046666666655,0.009261051777777777,0.9075025222222222
634,3210.0,0.00037860873333333335,0.0005819002666666666,0.0002573649333333334,0.006118172,0.01330594266666667,0.9250103333333333
636,3215.0,0.0004033803666666667,0.0007186649,0.00031130316666666666,0.007204739000000002,0.012321560666666665,0.9104836333333334
639,3245.0,0.0003908793666666667,0.0006549918000000001,0.0002626816,0.006279116666666667,0.013869019666666666,0.9269582666666667
730,3690.0,0.0005179326666666667,0.0007164478333333334,0.0003011861666666667,0.00802862166666667,0.017915788000000002,0.9741499333333333
731,3680.0,0.00046108570000000004,0.0007375319666666667,0.00028556989999999993,0.008077224333333334,0.01495311666666666,0.9755319666666666
734,3725.0,0.0005446988333333334,0.0008804638666666665,0.0003387451333333333,0.008102499666666669,0.017782432333333334,0.9764020999999999
735,3670.0,0.00042927273333333326,0.0006477990666666666,0.00027918016666666665,0.008371626,0.012673992,0.9753569333333334
737,3755.0,0.0004894335500000001,0.0008361298333333336,0.00032808379999999996,0.008259324,0.017848146333333332,0.9774769666666666
755,3770.0,0.00043772856666666674,0.0007429204333333334,0.0002834558333333332,0.008847873,0.013536242,0.9824792
760,3820.0,0.00045169196666666663,0.0008151528333333331,0.00029350123333333317,0.008574668333333334,0.017292401000000002,0.9848776333333333
788,3995.0,0.0005188451666666667,0.0008399486388888888,0.000345566538888889,0.009601201611111117,0.01379040022222222,0.9883659
794,4040.0,0.0005746086833333332,0.0008907137499999997,0.00035204090000000006,0.009523042083333332,0.02181687866666667,0.98885435
795,4035.0,0.0004941065333333332,0.0008355135666666667,0.00032109426666666673,0.009446739666666667,0.01897686633333333,0.9894148
802,4050.0,0.0004982869333333334,0.0007758377666666667,0.0003193538,0.009675064333333334,0.02022273766666667,0.9901211666666666
816,4105.0,0.00048818583333333336,0.0008824905333333331,0.0003193060666666666,0.010038697333333334,0.019553602999999992,0.9927782333333333
819,4155.0,0.0006132207333333333,0.0009838100666666667,0.00037145613333333324,0.010075081333333335,0.020761798333333335,0.9920825000000001
831,4205.0,0.0005195219,0.0008803286666666665,0.0003319898666666667,0.01027918,0.020904126666666675,0.9924874
833,4215.0,0.0005261183999999999,0.0009490647666666668,0.00033098856666666666,0.010354694333333333,0.021987457666666665,0.9939842666666666
838,4240.0,0.0005336364666666666,0.0009294988,0.00033772783333333334,0.010530564,0.022458782333333337,0.9957515333333333
858,4320.0,0.0005030313333333334,0.0010226490666666666,0.0003346839666666667,0.010976721,0.023337774333333335,0.9968739333333333
861,4365.0,0.0005685726666666667,0.0009368027000000001,0.0003771702333333333,0.011098688666666667,0.024695687333333327,0.9969781666666667
874,4400.0,0.0005236543999999999,0.0010234275666666666,0.0003393014666666667,0.011455419333333335,0.02383651066666666,0.9986702
877,4415.0,0.0005188702,0.0009015395999999998,0.0003424087666666667,0.011388039999999999,0.023622728333333332,0.9990319
879,4420.0,0.0005136489999999999,0.0009551447,0.00035757223333333335,0.012386311666666667,0.014043309666666667,0.9978657666666667
886,4470.0,0.0006141106666666666,0.0009324386000000003,0.00036736333333333327,0.011699282000000002,0.022862863,0.9988666333333334
899,4510.0,0.0005446196000000001,0.0009854238666666666,0.0003431399666666668,0.011957064000000002,0.023069913,1.0
957,4805.0,0.0005546091666666669,0.0011748625333333333,0.00036537643333333335,0.013490561666666666,0.025492195999999998,1.0
982,4945.0,0.0005798500333333332,0.0010330356666666666,0.0003811677666666667,0.014136416333333334,0.030299049,1.0
995,5035.0,0.0006148816,0.0011108870333333333,0.0003911097666666666,0.014610618999999998,0.03145939300000001,1.0
1019,5120.0,0.0005983433333333333,0.0011557812999999997,0.0003964345,0.015230618666666668,0.029877549000000007,1.0
1022,5135.0,0.0005808511000000001,0.0010993082,0.0003903230000000001,0.01539895766666667,0.028408305999999994,1.0
1046,5300.0,0.0007823571444444443,0.0012275007222222224,0.0004651943777777776,0.016382447666666664,0.036529061333333314,1.0
1049,5310.0,0.0006643611,0.0013059852000000002,0.00042559313333333335,0.016149366000000002,0.03361195266666666,1.0
1060,5380.0,0.0006625758333333332,0.0013155034000000001,0.0004340569444444444,0.01667490411111111,0.03613491744444445,1.0
1073,5455.0,0.0007691142666666667,0.0013829471666666664,0.0004952748,0.01736138066666667,0.03653499433333333,1.0
1076,5450.0,0.0006704170999999998,0.0013410328333333331,0.0004355669333333334,0.01717741533333333,0.03347532566666667,1.0
1097,5520.0,0.0006799378666666667,0.0012019954666666667,0.0004322290666666666,0.018013809999999998,0.036337962333333335,1.0
1140,5720.0,0.0006789999333333334,0.0014020360666666671,0.00044556449999999997,0.019170604333333334,0.04146723333333334,1.0
1156,5860.0,0.0007271605999999999,0.0015498163,0.0004692951666666666,0.019823794999999998,0.04130220666666667,1.0
1183,5950.0,0.0007133565666666666,0.0014807063666666665,0.00046101406666666664,0.020470588333333328,0.04249967666666667,1.0
1192,6020.0,0.0007280428,0.001415698333333333,0.00048651703333333333,0.02274244533333333,0.023717839999999997,1.0
1202,6080.0,0.0007672230666666664,0.0013911045666666665,0.00048029423333333327,0.0210635705,0.047520671666666674,1.0
1227,6230.0,0.0007774669333333333,0.0014930013333333328,0.0004978657333333333,0.022292140000000002,0.04564510333333332,1.0
1271,6375.0,0.0007375640333333333,0.0015782517666666667,0.00048794743333333316,0.023408733333333334,0.05141688333333334,1.0
1300,6560.0,0.0007811415777777779,0.0017995251555555558,0.0005111800000000001,0.024861342222222218,0.05095727111111109,1.0
1304,6580.0,0.0008080477666666667,0.0017882111999999997,0.0005143324333333332,0.024754709999999996,0.052396493333333335,1.0
1312,6640.0,0.0008898493999999999,0.0018257227000000001,0.0005842845000000002,0.025413993333333336,0.052058690000000005,1.0
1356,6830.0,0.0007921533666666667,0.0017771328666666669,0.0005323331,0.026821706666666664,0.05826941666666667,1.0
1494,7600.0,0.0009295067666666668,0.0022458948999999995,0.0006053049999999999,0.032594486666666665,0.06746602,1.0
1502,7590.0,0.0009229619666666668,0.0020796649999999996,0.0005918025666666666,0.03307964999999998,0.06746038499999998,1.0
1559,7860.0,0.0009440107666666668,0.0023082175,0.0006118138333333333,0.035523766666666665,0.07631730666666664,1.0
1568,7905.0,0.0009222028999999999,0.0023915536,0.0006136416666666665,0.03595665333333333,0.07691023333333336,1.0
1576,7945.0,0.0009893655,0.0024544559,0.0006142616,0.03621346666666667,0.07566175333333332,1.0
1605,8045.0,0.0009140174,0.0021823253999999994,0.0006066958666666668,0.03732927,0.07341068333333332,1.0
1608,8065.0,0.0009473881666666669,0.002298251333333333,0.0006099461999999998,0.03768759666666667,0.07397586999999999,1.0
1625,8190.0,0.0009640931000000001,0.0020639977000000004,0.0006342887666666667,0.03820002666666666,0.08350882666666665,1.0
1632,8235.0,0.001023093866666667,0.0024473195666666666,0.0006371100666666666,0.03900893999999999,0.08160463,1.0
1635,8250.0,0.0010875301333333335,0.0021898514333333332,0.0006790956666666669,0.038855583333333346,0.08364025333333337,1.0
1648,8335.0,0.0010156233555555555,0.0024816806444444453,0.0006525543,0.039652151111111124,0.08765577888888888,1.0
1674,8455.0,0.0009937928666666667,0.002552819266666666,0.0006591320333333334,0.040843826666666666,0.09341168333333334,1.0
1684,8505.0,0.001013491066666666,0.0023551886777777777,0.0006618260888888889,0.04131227555555556,0.09130295888888891,1.0
1732,8730.0,0.0010714137666666668,0.0026882014,0.0006831725999999999,0.043399819999999985,0.10171099333333333,1.0
1744,8795.0,0.0010643402333333333,0.002545961566666666,0.0006835222666666667,0.04414600666666666,0.08934620333333335,1.0
1750,8795.0,0.0010014370666666667,0.0026628821,0.0006690900666666666,0.04449944333333333,0.0922157366666667,1.0
1754,8860.0,0.0011326943666666667,0.00270946,0.0007333675666666666,0.04473680666666666,0.09610919,1.0
1764,8935.0,0.0010851221,0.002954347833333333,0.0007023334333333335,0.04533812333333333,0.09372695999999998,1.0
1775,8940.0,0.0010672247666666666,0.0026678325333333334,0.0006871303333333333,0.04557400666666667,0.09165967000000001,1.0
1826,9205.0,0.0011003335000000002,0.0029421098333333334,0.0007123471,0.04867991333333334,0.11333259,1.0
1844,9365.0,0.001291234966666667,0.002844087033333333,0.0008137465,0.04996495666666667,0.1069652433333333,1.0
1886,9510.0,0.0011592309333333334,0.003004153333333334,0.000736173,0.05127953666666667,0.11117304666666665,1.0
1930,9745.0,0.0011760076333333332,0.003308948966666667,0.0007576148666666668,0.05453319333333333,0.11706785666666668,1.0
1938,9790.0,0.0012075026666666668,0.003191710666666667,0.0007632413333333334,0.05439486,0.12459939333333334,1.0
1948,9820.0,0.0011766434333333332,0.003255264333333334,0.0007578374,0.05495903333333334,0.11464825333333332,1.0
1995,10085.0,0.0011881755333333335,0.0031893177,0.0007869642666666667,0.05749829000000002,0.12878115999999998,1.0
2000,10175.0,0.0014214356,0.003313118333333333,0.0008956435333333333,0.058075213333333334,0.13153977333333333,1.0
2020,10210.0,0.0012067079333333332,0.0035889050666666673,0.0007945934333333335,0.05926805666666666,0.12809941333333336,1.0
2044,10330.0,0.0012313685666666663,0.0033988313333333325,0.0008037646999999999,0.06031959,0.13386493000000002,1.0
2086,10531.666666666666,0.001314386022222222,0.0036482069333333336,0.0008398452444444438,0.06497576,0.14006790777777775,1.0
2115,10695.0,0.0013340277000000002,0.003868309666666668,0.0008542696833333336,0.06564727833333335,0.14263649166666664,1.0
2123,10755.0,0.0013783381000000005,0.0037222606666666674,0.0008778572000000002,0.0677904,0.1334976866666667,1.0
2126,10775.0,0.0014735621999999995,0.003635440166666667,0.0009289182333333334,0.06626177666666667,0.14943802333333334,1.0
2138,10825.0,0.0013372657666666664,0.0037944928333333338,0.0008635440333333335,0.06769340333333333,0.13994210333333332,1.0
2168,11030.0,0.0016551812333333335,0.0040315255333333334,0.0010283474666666667,0.07276255999999999,0.13216901000000003,1.0
2190,11045.0,0.0013348579666666665,0.0037391987333333346,0.0008725086999999999,0.07049359666666667,0.14823908,1.0
2222,11215.0,0.0013499504666666666,0.003737822766666667,0.0008893010666666668,0.07220697666666666,0.15506073,1.0
2250,11400.0,0.0013969224666666661,0.004029678083333333,0.0009143747500000001,0.07512918833333336,0.16470275500000006,1.0
2298,11620.0,0.0013919593333333333,0.004003057133333334,0.0009257952666666666,0.07711216666666666,0.1619042533333333,1.0
2314,11630.0,0.0013716775666666667,0.003848307133333333,0.0009137472666666667,0.07870709999999999,0.16156210666666668,1.0
2316,11640.0,0.0013518811999999997,0.0041129031,0.0009142399666666669,0.07863795000000001,0.16237821,1.0
2325,11745.0,0.0015128209333333332,0.0041421796,0.0009347436,0.07913959333333334,0.1617216333333333,1.0
2327,11765.0,0.0014273562666666667,0.004348860933333332,0.0009382647666666667,0.07979904833333333,0.1626353716666667,1.0
2329,11760.0,0.0014875411000000005,0.004605566233333335,0.0009343786333333332,0.07975365999999999,0.1775037433333333,1.0
2344,11850.0,0.0014810322000000002,0.004281036933333334,0.0009434936666666666,0.07979050333333332,0.16405395,1.0
2348,11905.0,0.00147841065,0.004595449266666667,0.0009540321166666663,0.08159674333333333,0.16288732166666658,1.0
2355,11905.0,0.0015386984666666667,0.004299488933333332,0.0009545885333333334,0.08079852666666665,0.16752236999999998,1.0
2379,11955.0,0.0014362410000000002,0.004384114,0.0009376363666666669,0.08233271333333332,0.17068247666666667,1.0
2383,12050.0,0.0014576989333333337,0.004231605266666668,0.0009621538666666668,0.08316285333333333,0.17887753000000003,1.0
2413,12180.0,0.0015533836000000002,0.004442499266666666,0.0009671924333333334,0.08659698,0.17567603,1.0
2423,12250.0,0.0014777653666666669,0.004518607166666667,0.0009773810666666666,0.08662795333333334,0.1814231766666667,1.0
2464,12385.0,0.0015094436,0.0033175533333333336,0.0009784536333333335,0.0948494333333333,0.11597333666666666,1.0
2466,12455.0,0.0015019736666666665,0.004614559266666667,0.0009963193,0.08997052333333334,0.1950643533333333,1.0
2512,12675.0,0.0015173189999999998,0.004601259566666668,0.0010064290666666669,0.09286082,0.18839914333333335,1.0
2546,12865.0,0.0016132276666666666,0.005153469566666666,0.0010549944333333335,0.09427663333333335,0.22092114333333335,1.0
2553,12875.0,0.0015113349999999997,0.004922244566666666,0.0010215122666666669,0.09528101666666666,0.20236507,1.0
2593,13110.0,0.0016255059999999999,0.005332122933333332,0.0010415629000000003,0.09807882666666666,0.20917781,1.0
2604,13120.0,0.0016372603333333338,0.004970749166666667,0.0010394021,0.09804383333333334,0.2107983833333334,1.0
2605,13175.0,0.0016182423333333334,0.0051102013000000005,0.0010503053,0.09950964333333334,0.21332806333333332,1.0
2607,13155.0,0.0015970948333333336,0.005192964316666664,0.0010420956666666666,0.09980414666666666,0.21160953999999998,1.0
2610,13145.0,0.0016074860000000002,0.004881040050000001,0.0010368230166666666,0.09828739999999998,0.2118521866666666,1.0
2611,13155.0,0.0015687706666666665,0.004838887899999999,0.0010411340000000002,0.09993348666666665,0.2125722566666667,1.0
2612,13205.0,0.0015757403333333333,0.005018751966666667,0.0010527531333333335,0.09938683666666667,0.21152983333333336,1.0
2613,13165.0,0.0016124816666666666,0.0050957445999999995,0.0010414916000000003,0.09990600666666667,0.21258750000000004,1.0
2616,13300.0,0.0016811929999999999,0.0057657585,0.0010757120666666667,0.09977853999999999,0.2183032,1.0
2620,13200.0,0.0015939153333333334,0.005249354266666667,0.0010440033666666668,0.10022097666666668,0.21282905666666666,1.0
2622,13210.0,0.001607609333333333,0.005423454166666666,0.0010462046666666668,0.09967547999999998,0.21371650333333334,1.0
2625,13230.0,0.0015905853333333332,0.0051169804,0.0010493595,0.10013699000000001,0.21463260999999995,1.0
2648,13355.0,0.001599669666666667,0.005534539266666666,0.001059420933333333,0.10206205666666666,0.20494334999999994,1.0
2651,13345.0,0.001588663333333333,0.005180866233333333,0.0010489305333333332,0.10267434666666668,0.2181847366666666,1.0
2716,13730.0,0.001682202,0.0054687518,0.0010977742999999998,0.10696758666666668,0.22565969666666671,1.0
2733,13810.0,0.0017191648333333331,0.005657078366666667,0.001118310466666667,0.11022936000000003,0.22765176833333325,1.0
2775,14045.0,0.0017937983333333335,0.006082136933333334,0.0011279823333333332,0.11241537666666666,0.24736102666666665,1.0
2812,14240.0,0.0017547456666666664,0.0058454926,0.0011412070333333335,0.11524914,0.23692524666666667,1.0
2838,14295.0,0.0017606023333333334,0.005135080066666667,0.0011317887,0.11711396666666665,0.2528511933333333,1.0
2857,14390.0,0.001817369333333333,0.006386469399999999,0.0011380922999999997,0.11788077000000001,0.2684762866666667,1.0
2872,14555.0,0.001763448333333333,0.005210709833333333,0.0011695063333333332,0.1195392966666667,0.24854870999999995,1.0
2887,14495.0,0.0017127989999999999,0.006176995566666665,0.0011373447999999996,0.12103468666666665,0.2661168966666667,1.0
2916,14740.0,0.0017653703333333339,0.006103963566666667,0.0011789566666666662,0.12308111,0.26905283333333335,1.0
2920,14765.0,0.0018228523333333336,0.006313471633333333,0.0011816270000000002,0.12437801999999998,0.2693161533333333,1.0
2928,14850.0,0.0019639813333333337,0.006696170333333333,0.0011960986666666668,0.12595936666666668,0.26636847666666663,1.0
2949,14860.0,0.0018326436666666669,0.006520399799999999,0.001176087,0.12625538999999997,0.2640965933333333,1.0
2966,14985.0,0.0018161856666666669,0.005847800900000001,0.0012026153333333334,0.12969111666666663,0.27705644333333335,1.0
2977,15040.0,0.001854857,0.006458489433333334,0.0012045703333333332,0.12929414333333333,0.2858489566666666,1.0
2991,15210.0,0.0019700210000000006,0.005852687533333334,0.0012870713333333332,0.13073027333333329,0.28082027666666665,1.0
3104,15695.0,0.0019440308888888879,0.0065522718,0.001254057888888889,0.14170792444444447,0.29235728888888884,1.0
3130,15895.0,0.0019910966666666667,0.0066905931666666665,0.0012879683333333332,0.14366616,0.3053013599999999,1.0
3131,15890.0,0.0018975023333333329,0.007445169400000002,0.0012842173333333336,0.14468386000000003,0.30156835,1.0
3134,15885.0,0.002065468,0.006900700733333334,0.0013359860000000002,0.14486797999999995,0.30831001333333324,1.0
3135,15795.0,0.0020224013333333337,0.0066669294666666665,0.0012521513333333336,0.14248529333333332,0.28920013333333333,1.0
3172,16057.5,0.0020186903333333332,0.0076151539,0.0012883899999999997,0.14767715166666667,0.3149570133333335,1.0
3182,16030.0,0.0020226956666666665,0.006610323666666665,0.0012973546666666667,0.14816292,0.32370479666666657,1.0
3209,16220.0,0.0020307223333333336,0.007004838600000001,0.001362229,0.15429743999999998,0.3182330300000001,1.0
3243,16510.0,0.0022090673333333335,0.007566371099999998,0.001455577,0.15415732999999998,0.3259433833333333,1.0
3255,16475.0,0.002500654,0.007744719533333333,0.0014672759999999998,0.1579038933333333,0.35457102,1.0
3310,16680.0,0.002075434,0.007562321233333331,0.0013218330000000003,0.16514830666666666,0.34571333000000004,1.0
3366,17065.0,0.002199392,0.007384552866666666,0.0014321129999999998,0.17502363666666668,0.3603791166666666,1.0
3429,17390.0,0.002164189666666667,0.0087109996,0.001403745,0.17994218666666667,0.3711414666666667,1.0
3459,17410.0,0.0021378359999999997,0.008528282833333335,0.001380252666666667,0.17822627333333335,0.37854440000000006,1.0
3469,17525.0,0.0021589350000000003,0.008380592999999999,0.0014102773333333335,0.18927339333333335,0.3760986933333334,1.0
3483,17665.0,0.002199310666666667,0.008187117311111113,0.0014294596666666664,0.1870662933333333,0.3627112011111111,1.0
3497,17700.0,0.002312717,0.008542525399999999,0.001432084333333333,0.18650207,0.27555477,1.0
3502,17725.0,0.002202169,0.0091055606,0.0014308136666666667,0.18426362999999998,0.27685215999999996,1.0
3505,17735.0,0.0021219410000000005,0.008774362266666665,0.0014283813333333332,0.19944393666666665,0.2772327366666667,1.0
3515,17790.0,0.0021476519999999995,0.0088286004,0.0014334993333333333,0.19517563999999998,0.27852443,1.0
3517,17810.0,0.0022413256666666665,0.008421347400000001,0.0014307493333333336,0.18231176999999998,0.39005782666666655,1.0
3522,17810.0,0.002180783,0.0085451269,0.001439659333333333,0.18414795333333336,0.3906663366666666,1.0
3523,17830.0,0.0022025186666666664,0.008886278033333334,0.0014297719999999997,0.19119641333333337,0.2808434633333333,1.0
3526,17845.0,0.0021897483333333336,0.008533799166666666,0.0014320366666666668,0.1928582666666667,0.2807411933333333,1.0
3529,17860.0,0.002249098,0.008927677333333333,0.0014298596666666669,0.19551766666666667,0.28141033333333343,1.0
3560,18010.0,0.002241445,0.009632828066666663,0.0014419556666666667,0.18490979666666665,0.40443383,1.0
3563,18035.0,0.002204100333333333,0.007834045733333333,0.0014879149999999998,0.19087076999999997,0.3935620233333334,1.0
3566,18050.0,0.0022093529999999994,0.008980425833333333,0.0014595589999999996,0.20233032,0.26386870333333334,1.0
3574,18090.0,0.0022399543333333338,0.00898472096666667,0.001480877166666667,0.19243849666666674,0.39946552666666674,1.0
3582,18120.0,0.002250932333333333,0.008476029400000001,0.0014487109999999999,0.19046510333333336,0.4101544633333333,1.0
3584,18130.0,0.002180806333333333,0.009220161366666667,0.0014504439999999997,0.18728403,0.40733458666666666,1.0
3618,18225.0,0.0024537566666666664,0.009087992866666667,0.001444204333333333,0.19477482333333335,0.4165576,1.0
3619,18330.0,0.0023502586666666672,0.008849015966666669,0.0015013386666666664,0.18910411,0.4151606966666666,1.0
3623,18305.0,0.002214192333333333,0.00931481276666667,0.0014565706666666669,0.19000450000000002,0.41357866000000004,1.0
3703,18735.0,0.0024109596666666675,0.009286781766666667,0.0015183450000000002,0.20521732,0.43969040333333337,1.0
3711,18765.0,0.002256401333333333,0.008105192466666666,0.0015153010000000001,0.21896570000000004,0.27520122333333336,1.0
3819,19220.0,0.0024033466666666674,0.009659740433333331,0.0015201889999999997,0.21894800333333336,0.46966179999999985,1.0
3829,19342.5,0.0024344723333333336,0.009799834116666671,0.0015685241666666668,0.21985525000000006,0.4749051833333332,1.0
3839,19385.0,0.0024240740000000005,0.011460556833333331,0.0015458503333333335,0.2170733333333333,0.5128271333333332,1.0
3870,19665.0,0.0024078846666666658,0.010335327233333334,0.0016213500000000001,0.23105079666666664,0.48522653333333327,1.0
3906,19715.0,0.0024434883333333333,0.011162783166666666,0.0015951626666666665,0.23118166666666665,0.5064657,1.0
4025,20325.0,0.0025213473333333333,0.011531667800000003,0.0016647103333333334,0.26658666666666664,0.3236730666666666,1.0
4083,20695.0,0.002658923333333333,0.009972595066666668,0.0016959510000000002,0.2566907666666667,0.4844761333333334,1.0
4156,20900.0,0.0026864679999999996,0.011309972333333333,0.0016889259999999999,0.25546620000000003,0.5366437333333333,1.0
4194,21130.0,0.002675688666666667,0.011184533,0.0017153776666666665,0.2766422166666668,0.54767115,1.0
4220,21315.0,0.0027017833333333333,0.011584409500000002,0.0017420008333333336,0.27023661666666665,0.5549393833333335,1.0
4244,21400.0,0.0027041193333333336,0.012712667833333333,0.0017442270000000008,0.27607825,0.5655512833333334,1.0
4283,21630.0,0.0026846608333333326,0.012499317500000004,0.0017665146666666675,0.2782709833333333,0.5888656000000001,1.0
4353,21970.0,0.0027278110000000006,0.012410510333333334,0.001802762,0.28013343333333335,0.6128389333333332,1.0
4382,22205.0,0.002824863,0.014042291000000002,0.0018473783333333334,0.2874006666666667,0.6142397666666668,1.0
4389,22145.0,0.002918141,0.013766031333333336,0.0018735969999999998,0.2840416666666667,0.5904622,1.0
4421,22445.0,0.0031097489999999998,0.011227716000000004,0.0019407186666666664,0.2911334666666667,0.6174851333333332,1.0
4446,22475.0,0.0028111290000000003,0.014298794666666668,0.0018456693333333332,0.29383076666666663,0.5962802666666666,1.0
4521,22815.0,0.0031973746666666665,0.012783676666666664,0.001931087666666667,0.3056765333333333,0.6684864,1.0
4531,22930.0,0.0030391370000000003,0.00997109,0.001957376333333333,0.3139065666666667,0.5024749666666666,1.0
4532,22935.0,0.0029834611111111127,0.00998177811111111,0.0019561026666666675,0.3095180888888888,0.5012147444444446,1.0
4568,23045.0,0.002871664,0.012967174333333335,0.0018854776666666667,0.312159,0.6803171000000001,1.0
4573,23210.0,0.0029823143333333334,0.010716391000000002,0.0019752353333333337,0.32998886666666666,0.4665480333333333,1.0
4582,23235.0,0.00311145,0.01346793133333333,0.001931429666666667,0.3192853,0.6737685666666667,1.0
4604,23260.0,0.0029397173333333333,0.011893772,0.001993671333333334,0.34442350000000005,0.48963013333333333,1.0
4629,23480.0,0.0030221850555555542,0.014385068388888882,0.0019535698888888896,0.3199455444444442,0.6886151777777776,1.0
4710,23890.0,0.0030051950000000004,0.015473019666666669,0.001991630666666666,0.3333010666666666,0.7111920333333333,1.0
4713,23900.0,0.003101042833333333,0.015400756500000003,0.0019939821666666666,0.3328268,0.7161224666666667,1.0
4797,24120.0,0.003129124666666666,0.014780662666666668,0.0019551443333333334,0.3433031999999999,0.7008992333333333,1.0
4879,24560.0,0.003057686333333334,0.014600022,0.001997534,0.35896036666666664,0.7275535333333333,1.0
4970,25060.0,0.003155939000000001,0.015851413333333335,0.0020637280000000004,0.3699131,0.7994621666666667,1.0
5059,25605.0,0.0032311680000000004,0.016537328166666664,0.002109404833333334,0.39243510000000004,0.7942981000000001,1.0
5126,25925.0,0.003213835333333333,0.016982195333333335,0.0021303806666666666,0.40410660000000004,0.8384387999999999,1.0
5241,26390.0,0.0033033696666666663,0.017755687666666665,0.0021488750000000006,0.4242317333333333,0.8583845666666667,1.0
5254,26640.0,0.0035934929999999993,0.011302622333333333,0.0023040843333333332,0.4614885333333332,0.6088511,1.0
5271,26725.0,0.003488945666666667,0.016869966666666666,0.0022162753333333338,0.44977333333333347,0.8760605333333337,1.0
5318,27000.0,0.0035385853333333326,0.013994712333333329,0.002303933333333333,0.48053683333333336,0.5674979,1.0
5346,26965.0,0.003346904000000001,0.017392054333333327,0.002204812,0.4388736666666668,0.8826504500000001,1.0
5455,27615.0,0.0034179930000000007,0.019394397333333334,0.0022751330000000004,0.4733287666666667,0.9059825333333332,1.0
5492,27730.0,0.003827461333333333,0.022144090000000005,0.002291019666666666,0.48242373333333327,0.9742336333333333,1.0
5608,28395.0,0.0036804443333333333,0.01909881866666667,0.002408949666666667,0.5055670999999999,0.9410092333333332,1.0
5735,29020.0,0.0037171683333333335,0.021643688999999997,0.002398244666666666,0.5151917333333333,1.0500476333333333,1.0
5775,29250.0,0.003748957333333333,0.020572195,0.002437925333333333,0.5183226666666667,1.0697218666666666,1.0
5777,29255.0,0.0036904263333333324,0.021358645,0.002414655333333334,0.5199478000000001,1.0690693999999998,1.0
5795,29310.0,0.003793748,0.020686122333333334,0.0024081943333333334,0.5308865666666667,1.0540304,1.0
5845,29540.0,0.0036430549999999996,0.02020131016666667,0.0024310111666666664,0.5343142666666666,1.08305715,1.0
5859,29585.0,0.0038785936666666677,0.022645271000000005,0.0024868493333333338,0.5301949,1.1519426000000001,1.0
5877,29840.0,0.003919551333333333,0.019108461333333333,0.0025321056666666665,0.5454633000000001,1.0913924999999998,1.0
5945,30085.0,0.003942832,0.020825153666666665,0.002483742333333333,0.5445702333333332,1.1534343666666667,1.0
5974,30240.0,0.003970486055555552,0.022357141333333323,0.0025040934444444454,0.575247477777778,1.1712933666666665,1.0
5976,30240.0,0.003929487333333333,0.021998270333333327,0.002498452,0.5664377666666668,1.1593667333333333,1.0
5983,30275.0,0.003885269333333334,0.02350849466666666,0.0024995876666666665,0.5760106333333334,1.1650461666666667,1.0
6261,31770.0,0.004036483166666668,0.025511657166666663,0.0026428426666666675,0.6155629000000001,1.2377488166666668,1.0
6606,33425.0,0.0042205813333333324,0.02851723866666666,0.0027656630000000002,0.6903201333333333,1.423896333333333,1.0
6713,33850.0,0.004731209333333333,0.027461440666666666,0.002962580666666666,0.7648256,1.3651345333333333,1.0
6778,34270.0,0.004433941333333333,0.028579418333333332,0.0028212706666666657,0.7242173333333334,1.5478565000000002,1.0
6883,34775.0,0.004513025000000001,0.028762312333333335,0.0028637963333333336,0.7684779333333334,1.5465382666666665,1.0
7349,37195.0,0.0048829185,0.03284509449999999,0.0030795016666666664,0.8524510166666666,1.7418260666666667,1.0
7453,37645.0,0.004936449333333333,0.033928558000000004,0.0031153599999999997,0.8746053999999998,1.7691791666666667,1.0
9114,46160.0,0.005890439333333332,0.05284625733333334,0.004001919666666668,1.3296892333333334,2.628173566666667,1.0
9174,46130.0,0.0059856173333333335,0.05143710966666666,0.0038779413333333342,1.2955777333333336,2.769452233333333,1.0
10081,50840.0,0.0066141989999999986,0.051677677666666665,0.0043148280000000015,1.6719748333333335,2.134571166666667,1.0


==> results/competitors/proteins/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
535,2675.0,0.00035315147499999995,0.0005520643999999999,0.0002991914750000001,0.0036255242500000005,0.01044156625,0.6977999500000001
554,2780.0,0.00034440755,0.0005299927,0.0003032207,0.0041760085,0.007115139499999999,0.74474815
571,2882.5,0.00043355224999999995,0.0006350279499999999,0.00031352627500000005,0.0042767460000000005,0.010536104249999999,0.7753055749999997
614,3075.0,0.00039804383333333327,0.0005968969666666666,0.00033280848333333335,0.0045998735,0.011586101833333327,0.8612537833333334
634,3210.0,0.00041376354999999996,0.0006450892,0.0003491045,0.004884444999999999,0.017501855,0.8875154999999999
636,3215.0,0.0004478454000000001,0.0008412833999999999,0.00036442274999999997,0.006426085,0.0160032415,0.86572545
639,3245.0,0.00043090589999999996,0.00075275945,0.00035277610000000005,0.005005383499999999,0.018298286000000004,0.8904374
730,3690.0,0.0005997659000000001,0.0008147715999999999,0.00040024529999999997,0.0063654795,0.023794148499999997,0.9612249
731,3680.0,0.00051690345,0.0008603573,0.0003947377,0.006401978,0.019368535499999995,0.96329795
734,3725.0,0.0006402966,0.0010599493499999998,0.0004052282,0.0064140415,0.023554382000000002,0.96460315
735,3670.0,0.0004715205499999999,0.00072928645,0.00040150889999999995,0.006866800500000001,0.015946832999999997,0.9630354000000001
737,3755.0,0.0005550204750000002,0.000991386,0.000406473775,0.006489158,0.0236181685,0.96621545
755,3770.0,0.00048035384999999995,0.0008678319,0.00041298875,0.007272207,0.017103546000000004,0.9737188
760,3820.0,0.0004988312499999999,0.0009718890499999999,0.0004054427,0.00675745,0.0226837825,0.97731645
788,3995.0,0.0005893369416666668,0.0009833832250000002,0.0004300415500000001,0.007845777666666668,0.017189041,0.98254885
794,4040.0,0.0006698191625,0.0010529902624999998,0.00043717619999999996,0.007548118374999998,0.02917171875000001,0.983281525
795,4035.0,0.0005493163,0.0009704224499999999,0.0004334569,0.0074719765,0.024921457,0.9841222000000001
802,4050.0,0.0005570293,0.0008842944,0.00043298015000000007,0.007688177,0.026721324,0.98518175
816,4105.0,0.0005401850000000001,0.0010521769999999998,0.0004384278500000001,0.008047242500000001,0.0255822135,0.98916735
819,4155.0,0.0007232788,0.0011880630999999999,0.00044684415,0.0079376225,0.0273510215,0.9881237500000001
831,4205.0,0.00057997685,0.0010295031000000002,0.0004546881,0.008099525000000002,0.027490493999999997,0.9887311000000001
833,4215.0,0.0005920412,0.0011336682,0.00044947864999999985,0.008137156499999998,0.029087408,0.9909763999999999
838,4240.0,0.0006005765499999998,0.0011061193000000001,0.0004536390500000001,0.008321101000000001,0.029766152,0.9936273
858,4320.0,0.0005519031000000001,0.00124403275,0.00046082735000000004,0.008694226499999999,0.030953842999999998,0.9953109
861,4365.0,0.0006471991,0.00110712125,0.00047036405,0.008766727999999998,0.0329234795,0.9954672500000001
874,4400.0,0.0005798218,0.0012440680500000003,0.00046851635,0.009080084000000002,0.0315191025,0.9980053
877,4415.0,0.00057293145,0.0010568969,0.00047345159999999994,0.008958155,0.031215191999999996,0.9985478499999999
879,4420.0,0.0005623221499999998,0.0011347534,0.0004755616000000001,0.0103949075,0.0168324645,0.99679865
886,4470.0,0.0007123112999999999,0.00109885845,0.00048577790000000004,0.009209968,0.029995345,0.99829995
899,4510.0,0.0006075145,0.0011843922500000001,0.00048159355,0.009450791,0.030246933500000007,1.0
957,4805.0,0.0006096480500000002,0.0014462341999999999,0.0005092501500000001,0.0106403325,0.03339243,1.0
982,4945.0,0.00064028525,0.00121750795,0.0005249501500000001,0.011077694499999999,0.0403584955,1.0
995,5035.0,0.0006884575499999999,0.0013288491,0.0005326748,0.011454443499999998,0.041963405,1.0
1019,5120.0,0.00065901295,0.0013941162499999998,0.0005444765500000001,0.012077142999999999,0.0394072425,1.0
1022,5135.0,0.0006334542,0.0013116953499999998,0.0005426764499999999,0.012101646500000002,0.0371967575,1.0
1046,5300.0,0.0009220597666666667,0.001476538133333333,0.0005770007500000003,0.012895434833333332,0.049072701166666656,1.0
1049,5310.0,0.0007430908499999999,0.00159230215,0.00057418345,0.012675003999999998,0.0446817355,1.0
1060,5380.0,0.0007384459499999998,0.001600503466666667,0.0005816857500000001,0.013057207833333332,0.04833149216666666,1.0
1073,5455.0,0.00089197125,0.0016947986999999998,0.0005957840499999999,0.013704835999999998,0.04878645949999999,1.0
1076,5450.0,0.0007467865499999999,0.00163660045,0.0005908130999999999,0.013459478000000002,0.04421781799999999,1.0
1097,5520.0,0.0007588504,0.0014311915499999998,0.00060174465,0.01420028,0.04834262,1.0
1140,5720.0,0.0007512207500000001,0.00172550645,0.0006231545999999999,0.0151385765,0.055556745000000005,1.0
1156,5860.0,0.0008147594499999999,0.00192441955,0.00063017615,0.015571667500000002,0.055143544999999995,1.0
1183,5950.0,0.0007930521000000001,0.0018208626,0.0006426334499999998,0.016113052500000002,0.056738710000000005,1.0
1192,6020.0,0.0008080123,0.0017169604500000002,0.0006510137999999999,0.019230238000000004,0.028384365,1.0
1202,6080.0,0.0008651972499999999,0.001673590975,0.0006588816499999998,0.016453953249999997,0.06401081000000002,1.0
1227,6230.0,0.00087261175,0.0018074399500000002,0.00067366355,0.017327875,0.06089439,1.0
1271,6375.0,0.00081036125,0.0019461156,0.0006961346,0.018243025,0.06920919499999999,1.0
1300,6560.0,0.0008662544666666665,0.0022623576666666667,0.0006982047666666667,0.01944977166666666,0.06812425666666666,1.0
1304,6580.0,0.0009051077,0.0022315623999999996,0.0007089377,0.019363164999999998,0.070219005,1.0
1312,6640.0,0.00102574785,0.00229003505,0.0007150052999999999,0.019883475000000005,0.06962183,1.0
1356,6830.0,0.0008703943,0.0022099261000000005,0.0007287620999999999,0.0210324,0.07847906999999998,1.0
1494,7600.0,0.00104028015,0.0028432838500000003,0.0008133052500000001,0.025341074999999998,0.09045944,1.0
1502,7590.0,0.00103288885,0.0026075531249999994,0.0008118154,0.025838619999999996,0.0904064225,1.0
1559,7860.0,0.0010536080000000001,0.0029472466000000004,0.0008355023499999999,0.027865789999999994,0.10299594999999999,1.0
1568,7905.0,0.0010198948,0.003061772,0.00083913785,0.028236285,0.10375509499999999,1.0
1576,7945.0,0.0011176704,0.00315400405,0.00084594505,0.028281895,0.10178831499999999,1.0
1605,8045.0,0.00100402835,0.0027498372,0.0008532883,0.02929272,0.09813607,1.0
1608,8065.0,0.001050401,0.00292388125,0.0008555768999999999,0.02970289,0.09888483499999998,1.0
1625,8190.0,0.0010674952000000002,0.0025479076000000005,0.0008724925,0.029844324999999998,0.112918695,1.0
1632,8235.0,0.0011545539,0.0031205780999999998,0.0008785597499999999,0.030454954999999995,0.109902965,1.0
1635,8250.0,0.0012508030500000002,0.0027267696499999996,0.0008808376999999999,0.030189869999999997,0.11293163000000002,1.0
1648,8335.0,0.0011373558833333336,0.003160155166666667,0.0008979677833333336,0.030948013333333337,0.11872463999999999,1.0
1674,8455.0,0.0011002431,0.00326067195,0.0009027954499999999,0.03179682999999999,0.12703719,1.0
1684,8505.0,0.0011283241666666666,0.002962879133333334,0.0009128685333333327,0.03239857666666665,0.12369381333333339,1.0
1732,8730.0,0.0012066487500000003,0.00345280205,0.0009351367999999999,0.03388088499999999,0.13865009,1.0
1744,8795.0,0.0011924626,0.0032318478499999996,0.00094478145,0.034532839999999995,0.11994329,1.0
1750,8795.0,0.0010994308999999999,0.0034163126500000003,0.0009487269,0.034577265,0.12420109000000001,1.0
1754,8860.0,0.0012900586,0.0034731624999999994,0.0009583596,0.034949445,0.12990974,1.0
1764,8935.0,0.0012151833500000002,0.0038194058499999997,0.00095937265,0.035383374999999995,0.126168985,1.0
1775,8940.0,0.0011903876999999998,0.00340480815,0.0009536377500000002,0.03547996,0.12285735999999998,1.0
1826,9205.0,0.00122854695,0.0038012752999999995,0.0009838698999999997,0.03805836,0.154729795,1.0
1844,9365.0,0.0015022631000000002,0.0036264775500000008,0.00101745065,0.038654064999999994,0.1447255,1.0
1886,9510.0,0.0013022903,0.0038722275,0.0010166048000000002,0.039791360000000005,0.15058045,1.0
1930,9745.0,0.0013162021,0.004312873949999999,0.0010424253000000001,0.042886675,0.15867282000000005,1.0
1938,9790.0,0.0013619188,0.0041338930000000005,0.0010529046000000001,0.04211416500000001,0.169794955,1.0
1948,9820.0,0.00131579665,0.004230356,0.0010513651000000003,0.04275844999999999,0.15478410999999997,1.0
1995,10085.0,0.0013202672500000003,0.004102016049999999,0.0010857112000000001,0.044609750000000004,0.17516739499999995,1.0
2000,10175.0,0.0016624570499999998,0.0042672015,0.0011050104500000002,0.04527888000000001,0.179073765,1.0
2020,10210.0,0.0013425703499999999,0.0046997401000000005,0.0010971069,0.046096695,0.17373897,1.0
2044,10330.0,0.0013718130499999997,0.004402958499999999,0.0011150956500000002,0.046593539999999996,0.18201550500000002,1.0
2086,10531.666666666666,0.001478306766666667,0.004752449233333333,0.001156489516666667,0.05178587166666666,0.19055001999999996,1.0
2115,10695.0,0.0014983893999999998,0.005070525000000001,0.00117691755,0.05107576500000001,0.193856785,1.0
2123,10755.0,0.0015590550500000002,0.004838,0.00119026855,0.053700645000000005,0.17987916500000004,1.0
2126,10775.0,0.0017029048000000001,0.004706265749999999,0.0011974214000000003,0.05217762,0.203842415,1.0
2138,10825.0,0.0014975068499999997,0.00495397725,0.0011941429,0.053320959999999994,0.18933645,1.0
2168,11030.0,0.0019620899,0.005272142800000001,0.00125184045,0.05961893,0.17695948500000003,1.0
2190,11045.0,0.0014879938499999998,0.004862226600000001,0.0012114762999999998,0.055330035,0.20098341,1.0
2222,11215.0,0.0015022647,0.004852640649999999,0.0012308484999999998,0.05631106,0.2106316,1.0
2250,11400.0,0.001561987775,0.005264190875,0.0012567338,0.05898490500000002,0.2244408575,1.0
2298,11620.0,0.0015466212999999999,0.005213537700000001,0.00128896175,0.060201534999999994,0.2193628,1.0
2314,11630.0,0.00151937005,0.005006290200000001,0.0012786507500000001,0.060962954999999985,0.2185672,1.0
2316,11640.0,0.0014873859999999996,0.0053994056499999995,0.0012776963500000004,0.05997823,0.21992574,1.0
2325,11745.0,0.00172134575,0.0054111104,0.00129259865,0.061843985000000004,0.218576235,1.0
2327,11765.0,0.0015921232,0.0057235099,0.001293909825,0.062327969999999996,0.21991589500000003,1.0
2329,11760.0,0.0016840098,0.00612049535,0.00129954815,0.06221499500000001,0.24223195999999997,1.0
2344,11850.0,0.0016681903500000005,0.0056166784,0.0013035775500000002,0.06215801,0.22168918999999998,1.0
2348,11905.0,0.0016604256249999998,0.0060766258999999994,0.0013136620749999999,0.06383073000000002,0.21984295749999996,1.0
2355,11905.0,0.0017537717000000001,0.0056386939,0.0013115056,0.06226532,0.22669188999999998,1.0
2379,11955.0,0.0016004671500000002,0.005781985999999999,0.0013159634,0.06377047,0.23108635,1.0
2383,12050.0,0.0016237019000000003,0.005524112400000001,0.0013355980500000004,0.06487869,0.24318829000000006,1.0
2413,12180.0,0.0017640339999999994,0.0058361024,0.0013503667,0.06790901,0.23784276500000004,1.0
2423,12250.0,0.0016443130000000001,0.00594194425,0.0013557436499999998,0.0668053,0.24621115500000004,1.0
2464,12385.0,0.0016920444999999995,0.004151604,0.0013743149999999997,0.07919578499999999,0.14733290500000001,1.0
2466,12455.0,0.0016727685000000002,0.006078993899999999,0.0013840680500000003,0.06876368,0.26574461,1.0
2512,12675.0,0.0016881699999999997,0.006043403850000001,0.00141265375,0.072837825,0.25472737999999995,1.0
2546,12865.0,0.0018190984999999996,0.006850236849999999,0.0014430765,0.07279345499999999,0.30273275000000005,1.0
2553,12875.0,0.00166887,0.00651273435,0.0014360185500000002,0.07366492,0.27489499500000003,1.0
2593,13110.0,0.0018266434999999997,0.007104507900000001,0.00146079075,0.07603259000000002,0.283968895,1.0
2604,13120.0,0.001846099,0.00657323675,0.0014568917500000001,0.075955955,0.286304805,1.0
2605,13175.0,0.0018143175000000004,0.00676682145,0.0014656065500000003,0.07707881500000001,0.289867105,1.0
2607,13155.0,0.0017836155000000003,0.006900383724999998,0.0014633361750000001,0.07754316250000001,0.2873953525,1.0
2610,13145.0,0.0018016340000000003,0.006441760075,0.0014578873,0.07626887,0.2878933824999999,1.0
2611,13155.0,0.001742745,0.00637493135,0.0014615056500000003,0.07653467499999997,0.28881938500000004,1.0
2612,13205.0,0.0017487039999999998,0.0066246399499999995,0.00147278315,0.077166365,0.287069945,1.0
2613,13165.0,0.0018089065000000005,0.0067619569,0.0014618281000000001,0.07730516000000001,0.288708395,1.0
2616,13300.0,0.0018983965000000003,0.007721844750000001,0.0014834993999999998,0.07695010499999999,0.2969917650000001,1.0
2620,13200.0,0.0017783635000000002,0.0069864829,0.0014645939000000002,0.07804307,0.28903915499999994,1.0
2622,13210.0,0.0018002279999999999,0.00724491475,0.0014657496,0.07721987,0.29031955,1.0
2625,13230.0,0.0017709140000000002,0.0067898531,0.0014676099,0.07679202999999998,0.291614895,1.0
2648,13355.0,0.0017781375000000001,0.007397987399999998,0.00149055725,0.07866383499999999,0.276349185,1.0
2651,13345.0,0.0017636664999999996,0.00688156885,0.0014835244499999999,0.07982526999999998,0.29627324999999993,1.0
2716,13730.0,0.0018821005000000004,0.0072626022,0.0015444874499999997,0.08331438000000001,0.30588820000000005,1.0
2733,13810.0,0.0019330139999999998,0.007537886049999998,0.0015569265249999998,0.08669269000000002,0.30847393249999994,1.0
2775,14045.0,0.0020356424999999996,0.008158325400000003,0.0015753372,0.08605036500000002,0.337010905,1.0
2812,14240.0,0.0019665844999999997,0.007789112400000001,0.0015992881,0.08858310999999999,0.32031449,1.0
2838,14295.0,0.0019775989999999996,0.006733401600000001,0.0016077048500000002,0.08965379999999999,0.34391538499999996,1.0
2857,14390.0,0.0020588394999999995,0.0086106756,0.00161386875,0.09062980500000001,0.36681523000000005,1.0
2872,14555.0,0.0019668704999999996,0.006809366749999999,0.0016375059500000001,0.092137395,0.336209355,1.0
2887,14495.0,0.0018989324999999994,0.00830677685,0.0016201491500000002,0.09360823,0.362738255,1.0
2916,14740.0,0.0019604915,0.00814454985,0.0016686087499999998,0.095142465,0.365998,1.0
2920,14765.0,0.0020486945,0.00845622495,0.0016630176499999997,0.09540773,0.366253945,1.0
2928,14850.0,0.002249885,0.009010352999999997,0.0016806005,0.09680284999999998,0.361700705,1.0
2949,14860.0,0.002061879,0.008775999199999999,0.0016784425999999998,0.098182635,0.358046345,1.0
2966,14985.0,0.0020249605000000003,0.007752509350000001,0.0016925109,0.10150747499999999,0.376794905,1.0
2977,15040.0,0.0020835645,0.00866639665,0.0016953699999999999,0.100015915,0.38974744499999997,1.0
2991,15210.0,0.0022443059999999997,0.0077273433,0.0017413616499999999,0.10118511,0.38158039,1.0
3104,15695.0,0.0021850111666666663,0.008748646199999998,0.0017740849166666668,0.11103340333333335,0.39601450666666665,1.0
3130,15895.0,0.0022430775,0.008914284750000001,0.0018156641,0.10951923999999999,0.4145652,1.0
3131,15890.0,0.0021035914999999994,0.010062207100000001,0.0018101332500000005,0.11129974000000001,0.40892874500000004,1.0
3134,15885.0,0.0023605114999999998,0.009255946600000002,0.0018106939500000003,0.11325716999999999,0.4192258,1.0
3135,15795.0,0.002300215,0.0089316472,0.0017856944,0.11037524000000001,0.39067620000000003,1.0
3172,16057.5,0.002280397,0.010310603849999999,0.0018238369250000003,0.11402805249999999,0.42784905249999994,1.0
3182,16030.0,0.002293742,0.008844794999999999,0.0018273711499999998,0.11403743,0.4410890599999999,1.0
3209,16220.0,0.0022899275,0.0093994939,0.0018762823999999994,0.12047110999999999,0.43163296000000007,1.0
3243,16510.0,0.002536510999999999,0.010186205149999999,0.0018979079,0.118167245,0.44186651499999996,1.0
3255,16475.0,0.0029822945,0.010477093299999999,0.0019178509000000003,0.12102444000000001,0.48498356000000004,1.0
3310,16680.0,0.0023382665,0.01022472685,0.0019086117,0.12966841,0.4701101,1.0
3366,17065.0,0.0025020605,0.009893116799999999,0.0019734204750000003,0.13360107999999998,0.49003049499999995,1.0
3429,17390.0,0.002428067,0.011860207900000001,0.0020024300000000004,0.13698638000000002,0.5043166,1.0
3459,17410.0,0.0023990515,0.01162085925,0.0019983069,0.13761241000000002,0.51498405,1.0
3469,17525.0,0.0024238105000000004,0.011375208499999998,0.002019059,0.13914944,0.5107387000000001,1.0
3483,17665.0,0.0024723883333333334,0.011055700966666668,0.002035852666666667,0.13725360666666664,0.4899820333333333,1.0
3497,17700.0,0.0026418344999999998,0.0115905936,0.002046394,0.141129305,0.35899754,1.0
3502,17725.0,0.0024743675,0.0124312364,0.0020525934999999994,0.141197945,0.36066814499999994,1.0
3505,17735.0,0.0023558495000000007,0.011944559399999997,0.0020490524999999997,0.16053400499999998,0.36121845,1.0
3515,17790.0,0.0023896229999999996,0.012010860600000001,0.002053809,0.15864296,0.36301495000000006,1.0
3517,17810.0,0.0025301334999999997,0.011406096099999999,0.002056837,0.140150155,0.529999995,1.0
3522,17810.0,0.0024405595,0.011593958849999999,0.0020618085,0.14501148000000003,0.53071375,1.0
3523,17830.0,0.00247122,0.01209663755,0.0020603060000000005,0.15532097,0.36615014500000004,1.0
3526,17845.0,0.002454186,0.011567824749999997,0.00205971,0.15541909999999998,0.36566715,1.0
3529,17860.0,0.002541769,0.012163887000000002,0.002062405,0.15874595,0.36675705000000003,1.0
3560,18010.0,0.0025211695000000004,0.0132125891,0.002079582,0.14328929499999998,0.55037525,1.0
3563,18035.0,0.0024602054999999998,0.010492361599999998,0.002106381,0.15056715499999998,0.5337176,1.0
3566,18050.0,0.002470731,0.012223816250000002,0.002073252,0.16593988,0.339355905,1.0
3574,18090.0,0.0025128959999999997,0.012214863950000002,0.002106350499999999,0.152524295,0.5423622899999999,1.0
3582,18120.0,0.0025309544999999995,0.011471239599999999,0.0020914795,0.149445255,0.5581838499999999,1.0
3584,18130.0,0.0024277084999999995,0.012577483549999999,0.0020976309999999995,0.145832095,0.5538700900000001,1.0
3618,18225.0,0.0028381835000000004,0.0124073038,0.0021003605,0.150557885,0.5672549,1.0
3619,18330.0,0.0026698945,0.01200383845,0.0021351104999999997,0.14543441499999998,0.564737695,1.0
3623,18305.0,0.0024686685,0.01271698115,0.0021152255000000003,0.1463317,0.562238295,1.0
3703,18735.0,0.0027393575,0.01263623915,0.002183258,0.15830298000000004,0.5986211,1.0
3711,18765.0,0.002513468,0.0108743937,0.0022085180000000005,0.177127,0.35202369499999997,1.0
3819,19220.0,0.0027167199999999997,0.013190205649999998,0.002232051,0.174321505,0.6405328,1.0
3829,19342.5,0.0027480244999999997,0.013365572675000001,0.0022661867500000004,0.171270225,0.647795225,1.0
3839,19385.0,0.0027325405,0.01585620375,0.002261412,0.16955304999999998,0.7042159499999999,1.0
3870,19665.0,0.0026888605,0.01411549035,0.0023150205000000003,0.17251314500000003,0.6614333,1.0
3906,19715.0,0.0027465705,0.015399887249999999,0.0022991535000000006,0.1756818,0.6927188499999999,1.0
4025,20325.0,0.002833366,0.015899403200000002,0.0024021965,0.22436499999999998,0.41425980000000007,1.0
4083,20695.0,0.0030173895000000003,0.013520977600000001,0.002439034,0.20784085000000002,0.6528524000000001,1.0
4156,20900.0,0.0030424944999999995,0.015528617499999998,0.002483642,0.19451705,0.7292129499999999,1.0
4194,21130.0,0.003012144749999999,0.015314965749999998,0.0025178432499999995,0.22501629999999997,0.74402855,1.0
4220,21315.0,0.0030415599999999996,0.015896684499999997,0.0025327510000000006,0.2028213,0.7536478499999999,1.0
4244,21400.0,0.0030422977500000003,0.017589400000000005,0.0025506502500000005,0.21838297499999998,0.7688913500000001,1.0
4283,21630.0,0.00299751175,0.017246009750000003,0.002586097,0.214338,0.8019568749999999,1.0
4353,21970.0,0.003045047,0.017082984000000002,0.002629495,0.21584845000000003,0.83563035,1.0
4382,22205.0,0.003176618,0.0195011625,0.002670288,0.22021039999999997,0.8355276,1.0
4389,22145.0,0.0033234609999999998,0.0191090185,0.002677964,0.2199572,0.8006428,1.0
4421,22445.0,0.0035896654999999994,0.015240427,0.0027355440000000003,0.22094209999999995,0.8389688,1.0
4446,22475.0,0.0031434285,0.019890090500000002,0.002709711,0.22738574999999991,0.8066770999999999,1.0
4521,22815.0,0.003710662,0.017591712,0.0027802229999999996,0.23455010000000004,0.9120722000000001,1.0
4531,22930.0,0.0034656039999999997,0.0133369975,0.0027993685,0.24547335,0.6625177999999999,1.0
4532,22935.0,0.003383020333333334,0.013362646833333333,0.002799952500000001,0.24101359999999997,0.6605674999999999,1.0
4568,23045.0,0.0032109975000000008,0.017841579000000003,0.0027851595,0.24055254999999995,0.9279707500000001,1.0
4573,23210.0,0.0033590075000000004,0.014414633000000001,0.002819275,0.2674919,0.60647545,1.0
4582,23235.0,0.0035538685000000006,0.018549774999999998,0.0028100725,0.24523204999999998,0.9168025999999998,1.0
4604,23260.0,0.0032974715000000003,0.016191207,0.002842939,0.28213809999999995,0.6398358,1.0
4629,23480.0,0.003406982333333333,0.019901859916666664,0.0028440634999999993,0.24558893333333348,0.937162283333333,1.0
4710,23890.0,0.0033643244999999994,0.021517460000000002,0.002903962,0.25596915,0.967624,1.0
4713,23900.0,0.0035094620000000005,0.021404231749999995,0.0028995880000000007,0.25516015,0.9748592000000003,1.0
4797,24120.0,0.003551078,0.020510432000000002,0.0029136064999999997,0.26264585,0.949001,1.0
4879,24560.0,0.0034193040000000006,0.0202103245,0.0029863955,0.2774367,0.9852636499999999,1.0
4970,25060.0,0.0035400989999999992,0.022032504,0.0030615455,0.28858585000000003,1.0886527000000001,1.0
5059,25605.0,0.0036258337500000002,0.023003606999999995,0.0031222579999999997,0.296320775,1.0763891500000002,1.0
5126,25925.0,0.0035830739999999995,0.023647138,0.0031708954999999997,0.2993587999999999,1.1393899,1.0
5241,26390.0,0.0037024024999999993,0.024816150000000002,0.0032213924999999997,0.31831055,1.1638717499999998,1.0
5254,26640.0,0.0041165595,0.0150542975,0.0033299925,0.37393555,0.7883746,1.0
5271,26725.0,0.00395242,0.023406174,0.0032884005,0.3223503499999999,1.1883818000000002,1.0
5318,27000.0,0.004011965500000001,0.019055156,0.0033589959999999995,0.38673225,0.7227182000000001,1.0
5346,26965.0,0.0037353989999999995,0.024210093999999995,0.0033146195,0.33530925,1.1951468,1.0
5455,27615.0,0.0038062455000000004,0.027145265499999998,0.0034035669999999997,0.3536769,1.2232428499999999,1.0
5492,27730.0,0.0044194115,0.0312786265,0.0034157994999999995,0.3782956999999999,1.3246166499999998,1.0
5608,28395.0,0.004152942,0.026619799,0.0035495525,0.3899278500000001,1.2679366,1.0
5735,29020.0,0.004187751000000001,0.0304162665,0.003614581,0.38163155,1.4245250500000002,1.0
5775,29250.0,0.0042272215,0.028787472999999997,0.003635645,0.3919777,1.45176355,1.0
5777,29255.0,0.0041347515,0.0299696145,0.0036257745,0.38796244999999996,1.4507301999999997,1.0
5795,29310.0,0.0042868735,0.028959424000000004,0.0036451935,0.39367484999999997,1.4275254000000002,1.0
5845,29540.0,0.00404794725,0.028220935000000003,0.0036830419999999997,0.40028669999999994,1.4684713249999999,1.0
5859,29585.0,0.0044064410000000005,0.0318948695,0.0036823749999999995,0.4071135,1.5706016500000002,1.0
5877,29840.0,0.004443113333333332,0.02652400166666667,0.0037451985000000005,0.41075528333333333,1.477807766666667,1.0
5945,30085.0,0.004477561,0.029121443500000004,0.0037463064999999998,0.41863704999999996,1.5675916500000002,1.0
5974,30240.0,0.004504439833333333,0.031393833083333336,0.0037821966666666683,0.44334815000000016,1.5928560749999994,1.0
5976,30240.0,0.0044472934999999995,0.030863845499999994,0.0037832615,0.42507459999999997,1.5751520999999997,1.0
5983,30275.0,0.004378485999999999,0.033111336,0.0037815335,0.4293488,1.5829959500000002,1.0
6261,31770.0,0.004527296000000001,0.03599403350000001,0.0039913775000000005,0.4584797000000001,1.67525425,1.0
6606,33425.0,0.004729868,0.040409827999999995,0.004236113,0.52325485,1.9333075999999998,1.0
6713,33850.0,0.0054835075,0.0388252245,0.004386842,0.6322297000000001,1.8388566999999998,1.0
6778,34270.0,0.0050088155,0.040439463499999995,0.004350459499999999,0.54954435,2.1087713999999997,1.0
6883,34775.0,0.0051077005,0.040692263000000006,0.0044077165,0.5753228499999998,2.09952755,1.0
7349,37195.0,0.0055340812500000005,0.04661594424999999,0.004738373249999999,0.6348781499999998,2.3608034499999997,1.0
7453,37645.0,0.005600798999999999,0.04823276550000001,0.00482136,0.6672249000000001,2.39540405,1.0
9114,46160.0,0.006560632499999999,0.075911511,0.006127881999999999,1.0429203500000002,3.54638745,1.0
9174,46130.0,0.006739580499999999,0.073893407,0.006080520999999999,1.0047361,3.757578399999999,1.0
10081,50840.0,0.007441935499999999,0.073926362,0.006831491,1.40235925,2.7209130000000004,1.0


==> results/competitors/proteins/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
535,2675.0,0.0002615094,0.00036003589999999996,0.00031263829999999995,0.0061374874999999985,0.003760994,0.9747952
554,2780.0,0.000267434,0.00037019250000000004,0.00032451140000000007,0.006531309000000001,0.003952740000000001,1.0
571,2882.5,0.0002777456000000001,0.0003976345,0.00034055715,0.006987858499999999,0.0041836145,1.0
614,3075.0,0.00029228530000000003,0.00040906266666666645,0.0003516672666666667,0.007995667000000001,0.0046109516666666675,1.0
634,3210.0,0.0003082991,0.0004555224,0.000378728,0.008585626,0.004914118,1.0
636,3215.0,0.00031445029999999997,0.00047342789999999993,0.0004009008,0.008762047,0.004958199,1.0
639,3245.0,0.0003108263,0.0004594565,0.0003822804,0.008826583,0.005010487000000001,1.0
730,3690.0,0.00035426619999999996,0.0005198003,0.0004422188,0.011354906000000001,0.006159066999999999,1.0
731,3680.0,0.0003494502,0.0004918813,0.0004245043,0.011427717,0.006122279,1.0
734,3725.0,0.0003535033,0.0005214929000000001,0.0004433868999999999,0.011479416,0.006238533,1.0
735,3670.0,0.0003447771,0.0004848243000000001,0.0004173519,0.011381277,0.0061283100000000005,1.0
737,3755.0,0.0003582597,0.0005256174999999999,0.0004477145,0.011799655999999999,0.006308101999999999,1.0
755,3770.0,0.000352478,0.0004930975,0.0004285097,0.011999204999999999,0.006401634000000001,1.0
760,3820.0,0.00035741340000000003,0.0005016803999999999,0.00043518540000000007,0.012209104999999998,0.006509638000000001,1.0
788,3995.0,0.0003778616166666666,0.0005530794666666667,0.0004686672833333334,0.013112049499999997,0.0069931186666666685,1.0
794,4040.0,0.00038418772500000006,0.0005661607249999999,0.0004804135000000001,0.013472889500000005,0.007107198499999999,1.0
795,4035.0,0.00038368699999999996,0.0005656957999999999,0.00047540669999999996,0.013396266,0.007087685000000001,1.0
802,4050.0,0.0003808022,0.0005589245,0.0004722596,0.013648839,0.007225564999999999,1.0
816,4105.0,0.0003841875,0.0005431176,0.0004701853000000001,0.014021607,0.0074963819999999985,1.0
819,4155.0,0.00039310459999999996,0.0005753039999999999,0.0004888771999999999,0.014349998999999999,0.007583352,1.0
831,4205.0,0.000398612,0.0005819798,0.0004903554,0.01463849,0.007731392000000001,1.0
833,4215.0,0.00039427279999999993,0.0005798579,0.0004849671,0.014789769999999999,0.0077875570000000005,1.0
838,4240.0,0.0003997563,0.0005762578000000001,0.0004927874,0.01494949,0.007844043,1.0
858,4320.0,0.00040528779999999995,0.0005798817,0.0004957915,0.015541709999999997,0.008105636999999999,1.0
861,4365.0,0.0004113198,0.0005961656,0.0005102156,0.01576261,0.008240103,1.0
874,4400.0,0.00041131960000000004,0.0005821466000000001,0.0005032301,0.01620609,0.008471326999999999,1.0
877,4415.0,0.00041074770000000007,0.0005908249999999999,0.0005076885,0.01624781,0.008437801,1.0
879,4420.0,0.00041630270000000004,0.0005959272999999999,0.0005181313,0.016369119999999997,0.008464999999999999,1.0
886,4470.0,0.0004177094,0.0005995989000000001,0.0005189896,0.01667791,0.008597898999999999,1.0
899,4510.0,0.0004188298,0.0005874871,0.0005125522,0.01696961,0.008715871999999998,1.0
957,4805.0,0.00044453140000000015,0.0006321192,0.0005449294999999999,0.01919102,0.009691728,1.0
982,4945.0,0.0004589796,0.0006640910999999999,0.0005635025,0.020253860000000002,0.010180156000000001,1.0
995,5035.0,0.0004677297,0.0006749629,0.0005769492,0.020922970000000003,0.010451368999999999,1.0
1019,5120.0,0.00047700409999999993,0.0006791114,0.0005876065,0.02153757,0.010818162000000001,1.0
1022,5135.0,0.00047564489999999993,0.0006745338999999999,0.0005866289000000002,0.02199358,0.010831403,1.0
1046,5300.0,0.0005029518999999999,0.0007294259,0.0006273586333333333,0.02335647333333334,0.01144178166666667,1.0
1049,5310.0,0.0005069016,0.0007333513,0.0006217479999999999,0.023098089999999998,0.011472386999999999,1.0
1060,5380.0,0.0005108355999999999,0.0007455032666666667,0.0006302198000000001,0.023910296666666664,0.011741768000000001,1.0
1073,5455.0,0.0005234003000000001,0.0007592440999999999,0.0006518364999999999,0.02467447,0.012032064,1.0
1076,5450.0,0.0005176782,0.0007498976000000001,0.0006348133,0.024613290000000003,0.011990340999999998,1.0
1097,5520.0,0.0005221128,0.0007436033,0.0006397011,0.02564087,0.012328647000000002,1.0
1140,5720.0,0.0005345583,0.0007550953,0.0006515264000000001,0.02723466,0.013288209999999998,1.0
1156,5860.0,0.0005519629,0.0008006097999999999,0.0006823539000000001,0.028328050000000004,0.01361953,1.0
1183,5950.0,0.0005539655000000001,0.0008003939,0.0006812096,0.029185660000000002,0.01402161,1.0
1192,6020.0,0.0005681038,0.0008131741,0.0007094861,0.02976686,0.014384789999999998,1.0
1202,6080.0,0.0005712747000000001,0.0008261317499999998,0.0007043124,0.030282804999999996,0.014540395000000001,1.0
1227,6230.0,0.0005871773,0.0008641240999999999,0.0007276775999999999,0.03222067,0.01514653,1.0
1271,6375.0,0.0005919696,0.0008425241,0.0007281306,0.033740150000000003,0.01583226,1.0
1300,6560.0,0.0006109157999999999,0.0008738601333333334,0.0007533473,0.035684483333333336,0.016623300000000004,1.0
1304,6580.0,0.0006139278999999999,0.0009015087999999999,0.0007635831999999999,0.0355378,0.016751469999999997,1.0
1312,6640.0,0.0006180525,0.0008970979999999998,0.0007801535,0.036475030000000006,0.016932410000000002,1.0
1356,6830.0,0.0006356714999999999,0.0009115464,0.0007845873,0.03840032,0.01785011,1.0
1494,7600.0,0.0007079599999999999,0.0010511170000000003,0.0008844141999999999,0.04710130999999999,0.02147918,1.0
1502,7590.0,0.0007031082000000001,0.0010238887499999997,0.0008751868999999999,0.04756171000000001,0.02156831,1.0
1559,7860.0,0.0007248163,0.0010301593,0.0008981945,0.05083972,0.02296002,1.0
1568,7905.0,0.0007268191,0.0010511168,0.0008993627,0.05139739,0.02322051,1.0
1576,7945.0,0.0007327557,0.0010553596,0.0009102575999999999,0.05207661,0.02340863,1.0
1605,8045.0,0.0007339955,0.0010473017999999999,0.0009089226,0.05340237000000001,0.02395991,1.0
1608,8065.0,0.0007413625,0.0010469914999999999,0.0009138111000000001,0.053657010000000005,0.024157940000000003,1.0
1625,8190.0,0.0007572889,0.0010961779,0.0009384637,0.054911430000000004,0.024689090000000004,1.0
1632,8235.0,0.0007601737999999999,0.0011008025,0.0009459971999999999,0.056116910000000006,0.025007960000000003,1.0
1635,8250.0,0.0007609843,0.001116015,0.0009574418999999999,0.05618701,0.0250575,1.0
1648,8335.0,0.0007721583,0.0011247316000000003,0.0009606362666666667,0.05706042666666668,0.025518056666666667,1.0
1674,8455.0,0.0007808924,0.0011371138999999998,0.0009823082,0.058937819999999995,0.026160669999999997,1.0
1684,8505.0,0.0007838248666666666,0.0011398077666666668,0.0009777862666666666,0.05913967333333334,0.026521249999999996,1.0
1732,8730.0,0.0008009438000000001,0.0011590001,0.000998712,0.06243769000000001,0.0278328,1.0
1744,8795.0,0.0008080955,0.001174189,0.0010137322000000001,0.06337234,0.02815203,1.0
1750,8795.0,0.0008054494000000001,0.001156021,0.0010000947000000002,0.06434379999999999,0.028245029999999997,1.0
1754,8860.0,0.0008179659,0.001182055,0.0010385757000000002,0.06431152999999999,0.028508090000000003,1.0
1764,8935.0,0.0008249995999999999,0.0012242318,0.0010378127,0.06524761999999999,0.028842910000000006,1.0
1775,8940.0,0.0008208988999999998,0.0011938812999999998,0.0010242224000000001,0.0657621,0.02926429,1.0
1826,9205.0,0.0008439066,0.0012237789000000001,0.0010569805,0.06992301999999999,0.030538179999999998,1.0
1844,9365.0,0.0008691787,0.001279306,0.0011078107999999997,0.07258674000000001,0.03144472999999999,1.0
1886,9510.0,0.0008731122000000001,0.001268005,0.0010918857000000001,0.07425588999999999,0.032358239999999996,1.0
1930,9745.0,0.0008956187,0.001301099,0.0011209722999999997,0.07782623000000001,0.033857929999999994,1.0
1938,9790.0,0.0008986704,0.0013073459999999998,0.0011295329999999998,0.07895625000000002,0.03420827,1.0
1948,9820.0,0.0008983369999999999,0.001305081,0.001125931,0.0793602,0.034376540000000004,1.0
1995,10085.0,0.0009239920999999998,0.001363921,0.0011697070000000003,0.08327537,0.036008689999999996,1.0
2000,10175.0,0.0009393927,0.0014049520000000001,0.0012096891999999998,0.08366788,0.036471790000000004,1.0
2020,10210.0,0.0009349830999999999,0.001367235,0.0011778837,0.08561077999999998,0.0368203,1.0
2044,10330.0,0.0009504796000000002,0.001390577,0.0011976956000000001,0.08777168999999999,0.037563780000000005,1.0
2086,10531.666666666666,0.000986544533333333,0.0014397223333333332,0.0012414058000000002,0.09135553666666667,0.03910368333333333,1.0
2115,10695.0,0.0010053043000000002,0.001463879,0.00126259285,0.09479030499999999,0.040195905,1.0
2123,10755.0,0.0010169041999999997,0.001490782,0.0012842420000000001,0.09596991000000002,0.04073473,1.0
2126,10775.0,0.0010148770000000002,0.0014937890000000001,0.0012909414,0.09443009000000002,0.04062924,1.0
2138,10825.0,0.0010167836,0.0014755239999999998,0.0012819042,0.09643829000000001,0.04115341,1.0
2168,11030.0,0.0010413638999999999,0.001550291,0.001351308,0.09904982,0.04258806,1.0
2190,11045.0,0.0010285862,0.001493143,0.001293589,0.10082072000000002,0.042750420000000004,1.0
2222,11215.0,0.001045322,0.0015081870000000002,0.001313114,0.10399881,0.043918990000000005,1.0
2250,11400.0,0.0010667918500000002,0.0015606525000000002,0.0013469094999999998,0.10741775500000002,0.04522655,1.0
2298,11620.0,0.0010826354,0.0015820959999999998,0.0013701439999999998,0.11093343,0.04698716,1.0
2314,11630.0,0.0010762926,0.001532341,0.001360512,0.11419539000000001,0.04755192,1.0
2316,11640.0,0.0010808716000000002,0.001539898,0.0013585090000000001,0.11595738999999998,0.04728315,1.0
2325,11745.0,0.0010957712999999998,0.001604318,0.001383829,0.11373081000000003,0.04801243,1.0
2327,11765.0,0.0010978224,0.001599563,0.001387512,0.11474120500000003,0.048074325,1.0
2329,11760.0,0.0010946036999999998,0.0015757079999999999,0.001373793,0.11483099,0.04804731000000001,1.0
2344,11850.0,0.0011067159,0.0016097540000000001,0.0013957980000000002,0.11505549,0.04878347000000001,1.0
2348,11905.0,0.0011143807,0.001633096,0.0014092334999999997,0.11712877000000002,0.04897605000000001,1.0
2355,11905.0,0.001108552,0.0016210789999999999,0.0013966809999999999,0.11786494,0.04918332999999999,1.0
2379,11955.0,0.0011077887000000002,0.00158837,0.00142567,0.1194572,0.04987473,1.0
2383,12050.0,0.0011256929999999999,0.001646591,0.00144849,0.11973118,0.05025601,1.0
2413,12180.0,0.0011320828000000002,0.001655293,0.001431226,0.12397292000000001,0.05134256,1.0
2423,12250.0,0.0011446701000000002,0.0016719329999999998,0.001451064,0.12627326,0.05184721999999999,1.0
2464,12385.0,0.0011442418,0.0016494519999999998,0.0014518240000000002,0.12615673,0.05325420000000001,1.0
2466,12455.0,0.001160384,0.00168569,0.001473953,0.13238421,0.05370384,1.0
2512,12675.0,0.001175617,0.001716971,0.0014960770000000002,0.13290681,0.055742669999999994,1.0
2546,12865.0,0.001201486,0.001759935,0.0015377759999999998,0.13724299,0.05729793,1.0
2553,12875.0,0.001196265,0.0017412649999999999,0.001520539,0.13851321,0.057305220000000004,1.0
2593,13110.0,0.001223231,0.0017873529999999998,0.001554179,0.14217130000000003,0.05959563999999999,1.0
2604,13120.0,0.0012195830000000002,0.001765774,0.0015507930000000002,0.14221959,0.059785540000000005,1.0
2605,13175.0,0.001226092,0.0017969609999999997,0.0015649080000000003,0.1443713,0.06024998,1.0
2607,13155.0,0.0012240534999999999,0.0017781255000000004,0.001558661,0.14432611499999998,0.060037915,1.0
2610,13145.0,0.0012191899999999998,0.0017596000000000005,0.0015466209999999998,0.14232445999999999,0.059769795,1.0
2611,13155.0,0.0012208219999999999,0.0017668009999999997,0.0015520089999999998,0.14673111,0.060078,1.0
2612,13205.0,0.0012298130000000002,0.0018069759999999996,0.0015741580000000002,0.14382778000000002,0.06044961,1.0
2613,13165.0,0.001219632,0.00176332,0.0015511260000000001,0.14510769999999998,0.06034571000000001,1.0
2616,13300.0,0.0012467860000000002,0.0018535860000000002,0.0015944,0.14543541,0.06092607,1.0
2620,13200.0,0.0012250190000000002,0.0017750970000000002,0.001556659,0.14457678999999996,0.060408859999999995,1.0
2622,13210.0,0.0012223719999999998,0.0017805330000000002,0.0015576839999999997,0.1445867,0.06051041,1.0
2625,13230.0,0.0012299280000000001,0.001771235,0.001562167,0.14682691,0.06066803999999999,1.0
2648,13355.0,0.0012427340000000001,0.001807643,0.001583886,0.14885849999999998,0.06213168000000001,1.0
2651,13345.0,0.001238657,0.0017794610000000002,0.00158739,0.14837249999999996,0.062007709999999994,1.0
2716,13730.0,0.001282405,0.001881051,0.0016472349999999997,0.15427399999999997,0.06520268999999998,1.0
2733,13810.0,0.0012914665,0.0018954629999999996,0.0016563170000000002,0.15730269999999996,0.06600744,1.0
2775,14045.0,0.00131011,0.0019297599999999998,0.0016865729999999998,0.16514540000000003,0.06806127000000001,1.0
2812,14240.0,0.0013310680000000001,0.0019582529999999996,0.0017139440000000002,0.1685812,0.07014676,1.0
2838,14295.0,0.001326609,0.0019384369999999999,0.0016987789999999999,0.1720343,0.07072281,1.0
2857,14390.0,0.0013344289999999998,0.001938057,0.0017077200000000005,0.17238270000000003,0.0717984,1.0
2872,14555.0,0.0013566040000000002,0.0020133959999999998,0.001750494,0.17434310000000003,0.07322742,1.0
2887,14495.0,0.001340532,0.001917433,0.001711798,0.1758876,0.07287418,1.0
2916,14740.0,0.001375128,0.0020227910000000003,0.00176971,0.1789584,0.0751625,1.0
2920,14765.0,0.0013711679999999999,0.0020279650000000005,0.00176108,0.1823186,0.07544057,1.0
2928,14850.0,0.0013921740000000001,0.0020678050000000003,0.0017931700000000002,0.1842724,0.07570402000000001,1.0
2949,14860.0,0.0013741729999999998,0.0020092009999999995,0.001765537,0.1824009,0.07619709,1.0
2966,14985.0,0.001398636,0.002038384,0.001793789,0.1860584,0.07757951999999999,1.0
2977,15040.0,0.001397442,0.002042675,0.0017968419999999999,0.1878506,0.07805197999999999,1.0
2991,15210.0,0.0014214509999999998,0.0021033759999999997,0.001869488,0.1898206,0.07930005,1.0
3104,15695.0,0.0014620703333333332,0.0021595230000000004,0.00189023,0.2030569666666667,0.08504285333333336,1.0
3130,15895.0,0.001487135,0.00224321,0.0019272090000000003,0.21195999999999998,0.08677367999999999,1.0
3131,15890.0,0.001485324,0.0022110940000000007,0.0019213440000000002,0.21145210000000003,0.08684756000000002,1.0
3134,15885.0,0.0014753809999999998,0.002190209,0.001930333,0.20808959999999996,0.08647844,1.0
3135,15795.0,0.0014667740000000001,0.002137494,0.001889468,0.2067054,0.08624799999999999,1.0
3172,16057.5,0.0014952769999999997,0.002224254,0.0019338970000000004,0.21497534999999995,0.08917293500000002,1.0
3182,16030.0,0.001480603,0.002141381,0.0019220599999999997,0.21641389999999996,0.08893627000000001,1.0
3209,16220.0,0.001512312,0.0022155280000000005,0.001994563,0.2219501,0.09143317000000002,1.0
3243,16510.0,0.00155418,0.0023267030000000003,0.0020526640000000005,0.22613750000000002,0.09409712,1.0
3255,16475.0,0.0015373730000000003,0.0022799719999999995,0.0020447729999999997,0.23166279999999997,0.09374594,1.0
3310,16680.0,0.0015497689999999999,0.0022375100000000003,0.002009272,0.23610809999999996,0.09691979,1.0
3366,17065.0,0.0015940549999999998,0.002367425,0.0020969020000000003,0.2578687500000001,0.10107636,1.0
3429,17390.0,0.0016364349999999999,0.0024125830000000003,0.00212574,0.26585380000000003,0.1047912,1.0
3459,17410.0,0.0016154049999999999,0.00234313,0.002091931,0.259454,0.1056651,1.0
3469,17525.0,0.0016291839999999999,0.002391362,0.002117896,0.28952130000000004,0.10681868000000001,1.0
3483,17665.0,0.0016531553333333335,0.0024499500000000002,0.0021569249999999996,0.2866916666666667,0.10816953666666666,1.0
3497,17700.0,0.001654482,0.0024463889999999998,0.0021590250000000006,0.27724760000000004,0.10866923000000002,1.0
3502,17725.0,0.0016577719999999996,0.0024542089999999997,0.002164103,0.27039500000000005,0.10922019000000001,1.0
3505,17735.0,0.0016541240000000003,0.002433968,0.002165556,0.27726379999999995,0.10926130999999999,1.0
3515,17790.0,0.0016637099999999999,0.00246408,0.0021688919999999995,0.268241,0.10954338999999999,1.0
3517,17810.0,0.00166371,0.00245185,0.002170968,0.26663499999999996,0.11017348999999999,1.0
3522,17810.0,0.00166123,0.0024474629999999995,0.0021752599999999996,0.26242089999999996,0.11057151000000001,1.0
3523,17830.0,0.0016651160000000001,0.002465559,0.002166461,0.2629473,0.1102301,1.0
3526,17845.0,0.0016608729999999998,0.0024657479999999994,0.00217128,0.2677366,0.11088928,1.0
3529,17860.0,0.001663756,0.0024552579999999997,0.0021780249999999997,0.2690611,0.11071689999999998,1.0
3560,18010.0,0.0016819960000000003,0.002473306,0.0021963110000000003,0.2681508,0.11255098999999999,1.0
3563,18035.0,0.0016918900000000001,0.002517414,0.002228856,0.271478,0.11325087,1.0
3566,18050.0,0.0016865970000000002,0.002493645,0.0022289980000000003,0.2751112,0.11289429999999998,1.0
3574,18090.0,0.0016940709999999997,0.002524435,0.0022240144999999996,0.2722669,0.11367200000000002,1.0
3582,18120.0,0.0016908880000000002,0.002485609,0.0022033929999999997,0.2725048,0.11409569000000001,1.0
3584,18130.0,0.001687002,0.0025055169999999996,0.00220473,0.2701879,0.11426358,1.0
3618,18225.0,0.0016849030000000002,0.002449371,0.002195357,0.2832087,0.11516300000000002,1.0
3619,18330.0,0.001710987,0.0025393710000000003,0.002250028,0.2764435,0.11600669999999999,1.0
3623,18305.0,0.0017052399999999998,0.002510476,0.002222467,0.2773501,0.11625939,1.0
3703,18735.0,0.0017541640000000001,0.0025878669999999998,0.0022954450000000006,0.29904600000000003,0.12182901000000002,1.0
3711,18765.0,0.001742268,0.0025667900000000002,0.0023224120000000003,0.30264309999999994,0.12155627999999999,1.0
3819,19220.0,0.0017765999999999997,0.0025988099999999996,0.0023185740000000003,0.30820100000000006,0.12791979999999997,1.0
3829,19342.5,0.0018073680000000002,0.0026683570000000005,0.002379262,0.31702530000000007,0.1291251,1.0
3839,19385.0,0.001807141,0.0026692630000000007,0.0023639690000000005,0.31211390000000006,0.13004949999999998,1.0
3870,19665.0,0.001845933,0.0027750009999999996,0.0024494869999999993,0.3481261,0.13281300000000001,1.0
3906,19715.0,0.001837324,0.0026885750000000003,0.002396273,0.34218139999999997,0.1339594,1.0
4025,20325.0,0.00189731,0.0027961969999999994,0.0025475979999999994,0.35103,0.1424996,1.0
4083,20695.0,0.001941991,0.0028758300000000002,0.002575111,0.3543906,0.1477236,1.0
4156,20900.0,0.001974415,0.002872682,0.002583862,0.3773645,0.1515053,1.0
4194,21130.0,0.0020027765,0.0029236675,0.0026249295,0.37989405000000004,0.15495635000000002,1.0
4220,21315.0,0.0020222300000000007,0.0029598595000000006,0.0026576289999999995,0.40506725,0.15752244999999998,1.0
4244,21400.0,0.0020277625,0.0029592035000000003,0.002665281,0.39146880000000006,0.15887115000000002,1.0
4283,21630.0,0.002058959,0.0030059329999999997,0.002702522,0.40613695000000005,0.16268305,1.0
4353,21970.0,0.002093339,0.0030655629999999994,0.002750588,0.4087034,0.1672561,1.0
4382,22205.0,0.0021213530000000003,0.0031245480000000004,0.0028091440000000004,0.42178119999999997,0.1716641,1.0
4389,22145.0,0.002107501,0.0030800570000000006,0.002808046,0.4122106,0.170101,1.0
4421,22445.0,0.002149916,0.003202294,0.0028860330000000005,0.4315162,0.1745178,1.0
4446,22475.0,0.00214653,0.003116203,0.0028339380000000003,0.4267208,0.1754866,1.0
4521,22815.0,0.0021707999999999996,0.003167606,0.002902437,0.4479293999999999,0.1813148,1.0
4531,22930.0,0.002186203,0.003239275,0.00292611,0.450773,0.1823893,1.0
4532,22935.0,0.0021843426666666665,0.0032200406666666663,0.0029228689999999994,0.44652706666666664,0.1825092333333333,1.0
4568,23045.0,0.002192997,0.003218365,0.002894925,0.4553719,0.18500980000000003,1.0
4573,23210.0,0.002228928,0.0033199069999999995,0.0030012610000000007,0.4549828000000001,0.18669319999999998,1.0
4582,23235.0,0.002226613,0.0033042440000000005,0.002949095,0.46739179999999997,0.1877005,1.0
4604,23260.0,0.002224209,0.0032989020000000003,0.00298817,0.46899430000000014,0.1892188,1.0
4629,23480.0,0.0022525905000000002,0.0033514853333333327,0.002986601666666667,0.4686587666666667,0.19152096666666665,1.0
4710,23890.0,0.002286936,0.003384139,0.00302701,0.4879649,0.19832810000000003,1.0
4713,23900.0,0.0022842045,0.0033938060000000005,0.003028954000000001,0.4881601,0.19864900000000002,1.0
4797,24120.0,0.002285218,0.0033211240000000004,0.003023839,0.5046179000000001,0.20469569999999998,1.0
4879,24560.0,0.002334451,0.003379417,0.003084351,0.5220077000000001,0.2121333,1.0
4970,25060.0,0.002387619,0.0034892320000000005,0.0031640540000000003,0.5325675999999999,0.2210811,1.0
5059,25605.0,0.0024418365,0.0036047705,0.0032471774999999993,0.5846637499999999,0.230116,1.0
5126,25925.0,0.002475358,0.00365231,0.0032896040000000002,0.6136022000000001,0.23653659999999999,1.0
5241,26390.0,0.002505304,0.003634762999999999,0.0033207199999999992,0.6360741000000001,0.24741020000000002,1.0
5254,26640.0,0.0025473600000000002,0.0037992720000000002,0.0034520869999999995,0.6365945000000001,0.24980409999999997,1.0
5271,26725.0,0.002561997,0.003797552,0.0034243819999999993,0.7046192999999998,0.251418,1.0
5318,27000.0,0.002591825,0.003873825,0.003535819,0.668146,0.25705730000000004,1.0
5346,26965.0,0.0025699139999999995,0.0037559749999999995,0.0034168720000000005,0.6460025,0.25765774999999996,1.0
5455,27615.0,0.002641488,0.003892661,0.003523588,0.7126325,0.2714618999999999,1.0
5492,27730.0,0.0026435610000000004,0.003875017,0.0035250900000000003,0.6906798,0.2734676,1.0
5608,28395.0,0.002735449,0.004056857999999999,0.003676343,0.7368455999999999,0.28715450000000003,1.0
5735,29020.0,0.0027760029999999995,0.004098534,0.003715205,0.7823121000000001,0.3010928,1.0
5775,29250.0,0.002792429,0.004141639,0.0037446970000000004,0.7710125999999999,0.30563850000000004,1.0
5777,29255.0,0.002801776,0.004136706,0.003748202,0.7839185,0.3057478,1.0
5795,29310.0,0.0028074970000000004,0.004139519,0.0037606719999999996,0.8053100000000001,0.3070404,1.0
5845,29540.0,0.002833270499999999,0.0041620605,0.0037806635,0.8023694000000001,0.31222880000000003,1.0
5859,29585.0,0.002822899,0.004146074,0.003770589,0.7763576999999999,0.3146245,1.0
5877,29840.0,0.0028724273333333326,0.004277380666666667,0.0038908799999999993,0.8148793333333334,0.31856196666666664,1.0
5945,30085.0,0.002873374,0.004232574,0.0038578039999999994,0.7964366,0.32511979999999996,1.0
5974,30240.0,0.0029025785000000004,0.004283757833333334,0.003900309666666667,0.8390461333333334,0.32816795000000015,1.0
5976,30240.0,0.0028938749999999997,0.00426712,0.0038846489999999996,0.8491641000000001,0.327796,1.0
5983,30275.0,0.0028988359999999997,0.004302812,0.0039058669999999995,0.8693343,0.3291466,1.0
6261,31770.0,0.0030548575000000004,0.0045469045,0.004114712000000001,0.9297293,0.36273795000000003,1.0
6606,33425.0,0.0032020080000000005,0.004732060000000001,0.004357195999999999,1.0244506999999998,0.4050738,1.0
6713,33850.0,0.0032266130000000006,0.0047338729999999996,0.004438996,1.0300174000000002,0.4176902,1.0
6778,34270.0,0.0032841930000000004,0.0048593279999999996,0.004416799000000001,1.0735633,0.4260267000000001,1.0
6883,34775.0,0.003323674,0.004902411,0.004471350000000001,1.1547881,0.44055969999999994,1.0
7349,37195.0,0.003580593000000001,0.005303395,0.0048343555,1.28759675,0.5038713000000001,1.0
7453,37645.0,0.00360775,0.005320142999999999,0.00487411,1.2893664,0.5167294,1.0
9114,46160.0,0.004550053000000001,0.0067157499999999995,0.006186843,1.9032270000000004,0.7917457999999999,1.0
9174,46130.0,0.004477691000000001,0.006524515,0.006059457,1.877261,0.7931999,1.0
10081,50840.0,0.004958726,0.007180309,0.006804419000000001,2.211206,0.9618874999999999,1.0


==> results/competitors/proteins/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
535,2675.0,0.00023388856666666668,0.00042870056833333326,0.0002452096216666667,0.004399605666666666,0.007846819166666665,0.7896251166666668
554,2780.0,0.00022845263333333337,0.00041561130333333336,0.0002495845866666667,0.00489641,0.005711039333333333,0.8294159999999999
571,2882.5,0.0002882481666666667,0.0004928111916666667,0.00026004315166666675,0.005113220333333335,0.008055009,0.8497924000000001
614,3075.0,0.00026434530000000013,0.0004677771411111113,0.0002734952222222222,0.005661066999999999,0.008873091222222218,0.9071859444444442
634,3210.0,0.0002754847333333334,0.0005121628600000001,0.00028978176666666664,0.006043899,0.012899238333333334,0.9247329666666666
636,3215.0,0.0002957105666666667,0.0006445404966666668,0.0003041505333333334,0.00712554333333333,0.011910882666666667,0.9102053666666666
639,3245.0,0.0002871355,0.0005847059166666668,0.0002928892666666667,0.006204493333333334,0.013459499333333335,0.9266778333333333
730,3690.0,0.0004001458666666667,0.0006360055666666665,0.0003348111333333333,0.007943556999999999,0.017439820666666665,0.9740133333333334
731,3680.0,0.00034507900000000003,0.0006592671233333334,0.00032711033333333335,0.007993997000000001,0.014480136,0.9753957
734,3725.0,0.0004273814,0.0008007286333333333,0.0003391027,0.008017412333333335,0.017304123000000005,0.976264
735,3670.0,0.0003137509,0.0005695499000000001,0.00032929579999999996,0.008287900666666665,0.012199640999999999,0.9752199333333333
737,3755.0,0.00037091570000000006,0.0007561045466666663,0.0003411134166666667,0.008173932166666663,0.017365955166666665,0.9773406333333333
755,3770.0,0.00031955233333333334,0.0006628275,0.000339214,0.00876217233333333,0.013049098333333335,0.9823791666666667
760,3820.0,0.0003324905,0.0007349407666666669,0.00033588410000000003,0.008488496666666666,0.016800861,0.9847698
788,3995.0,0.00039392712222222233,0.0007553113611111115,0.00035921465555555565,0.009511123055555555,0.013277336888888887,0.9882943999999999
794,4040.0,0.0004477738999999999,0.0008046072166666667,0.0003665427,0.009431289499999995,0.021296398833333324,0.9887833833333333
795,4035.0,0.0003671884,0.0007498425000000001,0.0003627697666666667,0.009355271000000002,0.01845782366666666,0.9893439
802,4050.0,0.0003719647333333333,0.0006904764666666666,0.0003616650666666667,0.009584212666666666,0.019697924999999998,0.9900496666666666
816,4105.0,0.0003592093666666668,0.0007959841666666666,0.00036360416666666675,0.009946897666666668,0.01888814666666666,0.9926980000000001
819,4155.0,0.00048315513333333323,0.0008962715666666667,0.0003738165,0.009981287666666666,0.020089109666666667,0.9920015333333333
831,4205.0,0.0003881216000000001,0.0007909218333333332,0.00037825110000000006,0.010183982666666667,0.020222991666666666,0.9924048333333334
833,4215.0,0.00039509140000000006,0.0008604448333333334,0.00037351456666666664,0.010260314666666666,0.021303707333333335,0.9939018
838,4240.0,0.00040131400000000005,0.0008400681333333333,0.0003780365,0.010434964666666668,0.021771706000000002,0.9956682666666666
858,4320.0,0.0003686269666666666,0.0009320657999999997,0.0003827810666666667,0.010879729333333336,0.022636228666666668,0.9968272
861,4365.0,0.0004332622000000001,0.0008454404333333333,0.0003929138,0.011001459,0.023986630000000002,0.9969311
874,4400.0,0.0003876845333333333,0.0009315095666666668,0.0003889243,0.011357678333333336,0.023118407333333334,0.9986225333333334
877,4415.0,0.00038202596666666677,0.0008091528,0.00039347803333333333,0.011289351000000001,0.022903771,0.998984
879,4420.0,0.00037600193333333325,0.0008617718999999999,0.00039714169999999997,0.012286918666666669,0.013318537666666666,0.9978174000000001
886,4470.0,0.00047611386666666667,0.0008393205999999998,0.00040417506666666665,0.011600009333333335,0.02213708233333334,0.9988179
899,4510.0,0.0004057885333333333,0.0008915656,0.00039898550000000004,0.011857184,0.02233545533333333,1.0
957,4805.0,0.0004068295666666667,0.0010752436333333335,0.00042235066666666674,0.01338427966666667,0.02470505833333334,1.0
982,4945.0,0.00042792156666666655,0.0009307224333333333,0.00043612319999999997,0.014026439333333335,0.029492434333333335,1.0
995,5035.0,0.00046080733333333336,0.0010066592333333334,0.0004445235333333332,0.01449992833333333,0.030639848000000004,1.0
1019,5120.0,0.00044081219999999997,0.0010493672666666667,0.0004535833,0.015117816666666666,0.029038993000000003,1.0
1022,5135.0,0.0004240592,0.0009931881000000001,0.0004516999,0.015284869333333336,0.027572792999999998,1.0
1046,5300.0,0.0006156206111111113,0.0011131262666666667,0.0004803074444444444,0.016260123555555554,0.035666923555555556,1.0
1049,5310.0,0.0004975953999999999,0.0011915691333333333,0.0004761854,0.016026748000000004,0.03274805233333334,1.0
1060,5380.0,0.0004933145333333333,0.0011995794333333335,0.00048289303333333335,0.01655089444444444,0.03526033722222222,1.0
1073,5455.0,0.0005972705666666666,0.0012647944333333333,0.0004970471666666666,0.017234883333333336,0.035640917999999994,1.0
1076,5450.0,0.0004997093333333334,0.0012238980333333334,0.0004886866333333334,0.017052178666666664,0.03258908666666667,1.0
1097,5520.0,0.0005062420666666667,0.0010828890333333333,0.0004956007,0.017886452333333337,0.03543517300000001,1.0
1140,5720.0,0.0005002101999999999,0.0012805224333333333,0.0005112171333333333,0.019040590000000003,0.040530372666666675,1.0
1156,5860.0,0.0005441986000000001,0.0014260129999999998,0.0005232651666666667,0.019690469999999998,0.040342296333333326,1.0
1183,5950.0,0.0005292814,0.0013550914666666666,0.0005300600666666666,0.020335951333333328,0.04152438333333334,1.0
1192,6020.0,0.0005409399666666665,0.0012872702333333332,0.0005419095,0.022605279333333336,0.0227283,1.0
1202,6080.0,0.0005780617000000001,0.00126206495,0.0005455135999999998,0.020925756000000004,0.046524244999999985,1.0
1227,6230.0,0.0005841013666666666,0.0013606787666666667,0.0005602757000000001,0.02215083333333333,0.04462675666666668,1.0
1271,6375.0,0.0005406142000000002,0.0014441085333333338,0.0005730866666666665,0.023265450000000003,0.05036552666666667,1.0
1300,6560.0,0.0005793624333333338,0.0016619391111111104,0.0005793174555555555,0.024714204444444433,0.04987879000000001,1.0
1304,6580.0,0.0006045180333333332,0.0016492993999999998,0.0005884329666666666,0.02460566333333333,0.051316753333333326,1.0
1312,6640.0,0.0006858668666666665,0.0016864613,0.0005977392333333334,0.025264943333333335,0.05096695666666666,1.0
1356,6830.0,0.0005824407333333332,0.0016340491,0.0006042559999999997,0.026668300000000002,0.05714532333333334,1.0
1494,7600.0,0.0006982801666666667,0.0020875537666666666,0.0006788491,0.03242528333333334,0.06621677,1.0
1502,7590.0,0.0006918988166666669,0.0019216971333333337,0.0006746967333333332,0.03291130666666666,0.06620631666666667,1.0
1559,7860.0,0.0007058937000000001,0.0021448846999999995,0.0006932974333333334,0.03535028333333333,0.07500976666666666,1.0
1568,7905.0,0.0006828230666666666,0.002228483233333333,0.0006957055666666667,0.03578216,0.07559962333333335,1.0
1576,7945.0,0.0007482924333333334,0.002289826733333333,0.0007027627,0.036036646666666665,0.07434738666666667,1.0
1605,8045.0,0.0006710767333333332,0.0020166552,0.0007062197666666667,0.03715261,0.07207202,1.0
1608,8065.0,0.0007037801,0.0021321066,0.0007088026999999999,0.03751012333333334,0.07263896666666668,1.0
1625,8190.0,0.0007155018000000001,0.0018946656666666663,0.0007249036666666666,0.03801888666666667,0.08215713,1.0
1632,8235.0,0.0007739861666666666,0.0022770249,0.0007305463999999999,0.03882621,0.08023616333333333,1.0
1635,8250.0,0.0008380495666666665,0.0020188967,0.0007355291333333336,0.038673046666666676,0.08226888,1.0
1648,8335.0,0.0007632785333333335,0.002308623088888888,0.0007459243888888885,0.03946749555555553,0.08627246,1.0
1674,8455.0,0.0007386844333333333,0.002377899933333333,0.0007538715333333334,0.04065725666666667,0.09200512333333336,1.0
1684,8505.0,0.0007570159999999997,0.002179028877777778,0.0007583750777777776,0.04112461444444444,0.08988987111111114,1.0
1732,8730.0,0.0008091294333333335,0.002508338633333334,0.0007758061666666667,0.043207670000000004,0.10025664333333334,1.0
1744,8795.0,0.0007991075333333332,0.0023637930000000003,0.0007857238000000001,0.04395177666666667,0.08788621,1.0
1750,8795.0,0.0007371184666666668,0.0024822228000000003,0.0007849855999999999,0.044305886666666676,0.09075233,1.0
1754,8860.0,0.0008649907666666666,0.0025260129999999997,0.0008007606666666668,0.04454094666666667,0.09463640333333335,1.0
1764,8935.0,0.0008159083999999998,0.0027698436666666664,0.0007997831333333334,0.04514118333333333,0.09224136666666666,1.0
1775,8940.0,0.0007990917666666667,0.0024841069333333336,0.0007933775333333334,0.045377383333333327,0.09016800666666665,1.0
1826,9205.0,0.0008233308333333335,0.0027523437,0.0008185304333333333,0.04847763666666668,0.1117986,1.0
1844,9365.0,0.0010096629,0.0026505866999999997,0.0008536260999999999,0.04975828999999999,0.10540874000000001,1.0
1886,9510.0,0.0008745039999999999,0.0028093578333333326,0.0008458138666666667,0.05107159666666667,0.10958912000000001,1.0
1930,9745.0,0.0008842545333333335,0.0031093205666666668,0.0008682014666666664,0.05431996333333334,0.11544350666666664,1.0
1938,9790.0,0.0009143829666666666,0.0029912226999999998,0.0008774681333333335,0.05418140333333334,0.12296547666666667,1.0
1948,9820.0,0.0008834838666666667,0.003054411066666667,0.000874797466666667,0.05474447333333332,0.11300903,1.0
1995,10085.0,0.0008869729333333333,0.0029819176000000004,0.0009063008666666668,0.057277626666666664,0.12710375,1.0
2000,10175.0,0.0011166966333333332,0.0031037732,0.0009299990666666667,0.05785222000000001,0.12984688333333333,1.0
2020,10210.0,0.0009016676,0.003380209966666667,0.0009139300333333335,0.05904569,0.12639259333333333,1.0
2044,10330.0,0.0009223623999999998,0.0031868461333333328,0.0009293159,0.06009152666666668,0.13214622999999998,1.0
2086,10531.666666666666,0.0009907774222222222,0.003422244422222222,0.0009585118888888893,0.06473453222222221,0.1383212633333333,1.0
2115,10695.0,0.0010056180499999996,0.0036390413999999997,0.0009759188499999995,0.06540266666666664,0.14086402166666667,1.0
2123,10755.0,0.0010462274333333335,0.0034905895333333333,0.0009893826,0.06754205666666667,0.13171232333333333,1.0
2126,10775.0,0.0011423184666666667,0.0034027255000000003,0.0009970357333333334,0.06601501000000001,0.14765536,1.0
2138,10825.0,0.001004179466666667,0.003562578266666666,0.0009918689666666666,0.06744608,0.13814453,1.0
2168,11030.0,0.0013146880333333333,0.0037923173,0.0010462843666666668,0.07250742,0.13033228,1.0
2190,11045.0,0.0009968433999999998,0.003504333366666667,0.0010034156666666664,0.07024278666666665,0.1464047,1.0
2222,11215.0,0.0010077159666666666,0.003499142966666667,0.0010188096000000003,0.07195237333333335,0.15319629999999998,1.0
2250,11400.0,0.0010490064833333335,0.003786506300000001,0.0010433553166666666,0.07486973000000001,0.1628121683333333,1.0
2298,11620.0,0.0010375658666666667,0.0037557304333333333,0.0010668677333333335,0.07684825333333332,0.15997628,1.0
2314,11630.0,0.0010166644333333334,0.0036020033666666665,0.0010582363,0.07844401333333334,0.15962304333333333,1.0
2316,11640.0,0.0009953575,0.0038658987000000007,0.0010558515666666663,0.07837324333333333,0.1604406066666667,1.0
2325,11745.0,0.0011548915000000005,0.003892889733333333,0.0010728043333333335,0.07887301666666667,0.15976852666666666,1.0
2327,11765.0,0.0010684927833333334,0.00409905005,0.0010746156333333334,0.07953254333333334,0.16068141666666666,1.0
2329,11760.0,0.0011294993666666668,0.004356748733333332,0.001074162566666667,0.07948802666666666,0.1755406833333333,1.0
2344,11850.0,0.0011203282,0.0040301235,0.0010819750666666668,0.07952137666666667,0.16208163,1.0
2348,11905.0,0.0011155250166666668,0.004341965016666665,0.0010916900500000002,0.08132543666666668,0.1609066266666667,1.0
2355,11905.0,0.0011749346666666666,0.004047115233333333,0.0010865687333333335,0.08052857666666666,0.16554287,1.0
2379,11955.0,0.0010724068333333335,0.004130643300000001,0.0010975601333333336,0.08206119666666667,0.16867979333333333,1.0
2383,12050.0,0.0010905902666666666,0.003974359633333334,0.0011142813999999999,0.08288786333333334,0.17687343666666663,1.0
2413,12180.0,0.0011825087666666667,0.004183752533333334,0.0011167766666666666,0.08632078666666668,0.17364535666666667,1.0
2423,12250.0,0.0011047294333333334,0.004259277033333332,0.0011262416666666668,0.08634982333333334,0.17938405666666662,1.0
2464,12385.0,0.0011342921333333332,0.0030563116666666667,0.0011367952999999998,0.09457015666666664,0.11390183999999999,1.0
2466,12455.0,0.0011228092333333333,0.004350215500000002,0.0011470884333333333,0.08968771,0.19298643666666668,1.0
2512,12675.0,0.0011324886333333333,0.004333060866666667,0.0011707782666666665,0.09257411,0.18628503666666668,1.0
2546,12865.0,0.001220401933333333,0.0048796717333333345,0.0011986331666666667,0.09398218333333334,0.21876378666666665,1.0
2553,12875.0,0.0011205198666666665,0.004649799033333332,0.0011900264333333333,0.09498912333333334,0.20021252666666667,1.0
2593,13110.0,0.0012277446000000002,0.005055072999999999,0.0012122871333333336,0.09778134999999999,0.20698917333333336,1.0
2604,13120.0,0.0012392924666666668,0.004692949333333332,0.0012085038666666667,0.09774554666666667,0.20859814000000002,1.0
2605,13175.0,0.0012181045000000004,0.0048309883,0.0012169757,0.09921044333333333,0.2111336633333333,1.0
2607,13155.0,0.0011972228666666666,0.0049141144333333334,0.0012138523500000002,0.09950569000000002,0.20940659333333328,1.0
2610,13145.0,0.0012086031333333337,0.004602487650000001,0.0012075900333333332,0.09798993833333335,0.20965582,1.0
2611,13155.0,0.0011697446000000001,0.0045606839,0.0012108005666666667,0.09963528333333332,0.21036900000000008,1.0
2612,13205.0,0.001174704233333333,0.004738896366666666,0.0012244221333333333,0.09908784666666669,0.20931948999999997,1.0
2613,13165.0,0.0012130663,0.0048167592666666665,0.0012104509333333334,0.09960706,0.2103855833333333,1.0
2616,13300.0,0.0012768826,0.005482862633333334,0.0012360418333333333,0.09947631333333334,0.21608618666666668,1.0
2620,13200.0,0.0011933017,0.004970014133333333,0.0012137969333333332,0.09992239000000004,0.21061882666666662,1.0
2622,13210.0,0.0012068034666666665,0.0051438876333333335,0.0012149728666666667,0.09937636666666666,0.21150878999999995,1.0
2625,13230.0,0.0011890729,0.004836507966666666,0.0012170231333333331,0.09983671666666666,0.21242093666666664,1.0
2648,13355.0,0.0011940721,0.005251646333333332,0.0012361606,0.10175947666666668,0.20271259666666666,1.0
2651,13345.0,0.0011844950333333335,0.004899041166666668,0.0012343003333333334,0.10237256666666668,0.21594978333333334,1.0
2716,13730.0,0.0012649056666666667,0.005177201633333334,0.0012841382999999999,0.10665500000000001,0.22336009666666665,1.0
2733,13810.0,0.0012997108166666665,0.005362235283333334,0.0012939575499999996,0.10991447166666665,0.22533382000000005,1.0
2775,14045.0,0.0013670606,0.0057824111333333325,0.0013116997,0.11209598333333333,0.2450037,1.0
2812,14240.0,0.0013237081000000003,0.0055436202,0.0013328869,0.11492611333333333,0.23454856333333338,1.0
2838,14295.0,0.0013280549,0.004831565633333335,0.0013327036666666667,0.11678952,0.25045691333333336,1.0
2857,14390.0,0.0013833674666666668,0.006081294833333334,0.0013388953333333328,0.11755560333333334,0.2660579766666666,1.0
2872,14555.0,0.001322801133333333,0.004901426099999998,0.0013643421666666667,0.11920844666666666,0.24610846333333333,1.0
2887,14495.0,0.0012753318999999999,0.0058700284,0.0013416127,0.12070684666666663,0.2636866,1.0
2916,14740.0,0.0013189233000000002,0.005789995100000001,0.0013867134666666664,0.12274683666666666,0.26658629,1.0
2920,14765.0,0.0013772565333333329,0.006001878333333334,0.0013828194333333336,0.12404348666666666,0.2668358966666667,1.0
2928,14850.0,0.0015130838999999998,0.006378990500000002,0.0013996600999999999,0.12562127,0.26388959666666667,1.0
2949,14860.0,0.0013836223,0.0062064305666666665,0.0013910448333333332,0.12591926666666667,0.26160340000000004,1.0
2966,14985.0,0.0013633249999999999,0.0055297082666666665,0.0014069958666666665,0.12935033333333334,0.2745358533333333,1.0
2977,15040.0,0.001400335733333333,0.0061399866,0.0014082349333333333,0.12895401,0.28332524,1.0
2991,15210.0,0.0015094514333333334,0.005528577466666667,0.0014588508666666666,0.13038512666666666,0.2782788866666667,1.0
3104,15695.0,0.0014687430555555556,0.006218241922222224,0.0014763566666666666,0.14135095333333336,0.2897201344444444,1.0
3130,15895.0,0.0015089502666666666,0.006350305266666666,0.0015107554999999996,0.14330367,0.30263350333333344,1.0
3131,15890.0,0.0014157849666666669,0.007107814533333331,0.0015074408333333332,0.14432250333333335,0.2989074133333334,1.0
3134,15885.0,0.0015855548666666671,0.0065637346,0.0015099685333333334,0.14450634,0.3056361666666666,1.0
3135,15795.0,0.0015457635333333334,0.006332886766666668,0.0014834556000000003,0.14212707333333335,0.2865376800000001,1.0
3172,16057.5,0.0015332578333333334,0.007273601116666667,0.0015174823166666665,0.14731217500000002,0.31225474833333333,1.0
3182,16030.0,0.0015399058,0.006271290199999999,0.0015187822333333331,0.14780062333333335,0.3210074599999999,1.0
3209,16220.0,0.0015390238000000003,0.006658477366666666,0.0015665615333333334,0.15392687,0.31548930333333325,1.0
3243,16510.0,0.0017069424666666664,0.007211114933333335,0.0015928736666666666,0.1537786,0.32316456999999993,1.0
3255,16475.0,0.0020021207333333333,0.007392956,0.0016075373333333334,0.15752793,0.35178136666666665,1.0
3310,16680.0,0.0015708843333333334,0.007207025733333332,0.0015860085666666668,0.1647667733333333,0.3428885466666666,1.0
3366,17065.0,0.0016831557833333329,0.007020232500000001,0.0016490302666666667,0.1746347083333333,0.3574983183333333,1.0
3429,17390.0,0.0016357027333333332,0.008339983799999999,0.0016709564666666668,0.17954466666666669,0.36819463666666674,1.0
3459,17410.0,0.0016118689333333334,0.008158787233333334,0.0016578995000000002,0.17783103,0.3755938266666667,1.0
3469,17525.0,0.0016300435666666664,0.008008067966666666,0.0016781719,0.18887489666666665,0.3731220533333332,1.0
3483,17665.0,0.0016656424,0.007810671022222223,0.0016980383888888888,0.18666315222222213,0.35972142333333346,1.0
3497,17700.0,0.0017770845333333334,0.008165190933333333,0.0017029927333333341,0.18609807,0.2725577366666666,1.0
3502,17725.0,0.0016659886666666663,0.008727676133333334,0.0017100094666666669,0.18385935999999997,0.27385059333333334,1.0
3505,17735.0,0.001585015133333333,0.008396579233333333,0.0017081740333333335,0.1990395933333333,0.2742308333333333,1.0
3515,17790.0,0.001606503866666667,0.008449759700000002,0.0017109871333333335,0.19476956666666662,0.27550840333333326,1.0
3517,17810.0,0.0017022614666666672,0.008042486566666666,0.0017130936000000004,0.18190622999999997,0.38704468000000003,1.0
3522,17810.0,0.0016419880333333337,0.008165767066666664,0.001718623366666667,0.18374142333333332,0.38764160000000003,1.0
3523,17830.0,0.0016640986333333334,0.008506909966666665,0.0017144515666666668,0.19078976666666667,0.2778168366666666,1.0
3526,17845.0,0.0016494667999999997,0.0081547835,0.0017142927333333334,0.19245099000000002,0.27771903,1.0
3529,17860.0,0.0017103997333333335,0.008547929733333336,0.0017189502333333332,0.19511075666666666,0.27838462666666663,1.0
3560,18010.0,0.0016967454666666668,0.009247476566666666,0.0017324278999999998,0.18449837,0.40138038666666664,1.0
3563,18035.0,0.0016553241666666665,0.007446514400000001,0.0017580261,0.19045592333333336,0.3904884699999999,1.0
3566,18050.0,0.0016637881666666666,0.0085949663,0.0017381190000000002,0.20191731000000004,0.26080999,1.0
3574,18090.0,0.0016904315166666654,0.008596590450000004,0.0017555190500000003,0.19202239000000002,0.3963938966666668,1.0
3582,18120.0,0.001703453066666667,0.008090962966666667,0.001741784,0.1900519333333333,0.4070933666666667,1.0
3584,18130.0,0.0016327778333333333,0.008833846933333334,0.0017455902000000003,0.18687060666666663,0.4042630133333333,1.0
3618,18225.0,0.0019049962666666668,0.008702390633333335,0.001743690133333333,0.19436094000000004,0.4134756766666666,1.0
3619,18330.0,0.0017946484333333334,0.008459010066666666,0.0017810340666666667,0.1886850233333333,0.4120623300000001,1.0
3623,18305.0,0.0016616417666666665,0.008925937500000002,0.0017580986999999996,0.18958712666666663,0.41048920999999994,1.0
3703,18735.0,0.0018423800666666668,0.008886981833333332,0.0018186172000000007,0.20478890333333333,0.43650107,1.0
3711,18765.0,0.0016906427333333337,0.007707755133333336,0.001846544,0.21853922333333328,0.27201792666666674,1.0
3819,19220.0,0.0018227420000000002,0.009251227366666665,0.0018512731333333336,0.2185110333333333,0.46639770333333325,1.0
3829,19342.5,0.0018479743999999998,0.009385843016666668,0.0018882873166666668,0.219411515,0.4716249133333334,1.0
3839,19385.0,0.0018373565333333329,0.01104845156666667,0.0018805745000000003,0.21663176666666664,0.5095398266666666,1.0
3870,19665.0,0.0018092153333333337,0.0099124247,0.0019342429666666665,0.2305963266666666,0.4818989666666666,1.0
3906,19715.0,0.0018459716666666668,0.0107426811,0.0019090962666666667,0.2307305633333333,0.5031228999999999,1.0
4025,20325.0,0.0018998060000000002,0.011093604,0.0020115379333333337,0.2661169666666667,0.32021570000000005,1.0
4083,20695.0,0.0020272889999999994,0.009527629,0.0020383039666666664,0.2562130333333334,0.48095456666666664,1.0
4156,20900.0,0.002035134,0.010844205466666668,0.0020509166666666666,0.25496956666666665,0.5330983333333335,1.0
4194,21130.0,0.0020177841666666665,0.010712851983333332,0.0020823718833333335,0.2761401833333333,0.5440803,1.0
4220,21315.0,0.002037799166666667,0.011109021900000005,0.0020993549666666676,0.2697298000000001,0.5513256833333333,1.0
4244,21400.0,0.0020367316666666667,0.012234388733333334,0.0021109898500000003,0.2755679166666666,0.56191125,1.0
4283,21630.0,0.0020094108333333334,0.012016376216666663,0.0021418811333333335,0.2777561,0.5851803666666667,1.0
4353,21970.0,0.0020411810000000004,0.011919431900000003,0.0021774934333333327,0.27960956666666664,0.6091025666666667,1.0
4382,22205.0,0.0021287926666666668,0.013543689233333338,0.002217603399999999,0.28686933333333337,0.6104580333333334,1.0
4389,22145.0,0.0022246039999999994,0.013270109233333336,0.0022258685666666665,0.28351323333333334,0.5866947333333333,1.0
4421,22445.0,0.002404762,0.010721594700000002,0.0022798052333333333,0.2905948666666666,0.6136638666666665,1.0
4446,22475.0,0.002105998333333333,0.013794944800000004,0.002245601033333333,0.29329253333333327,0.5924572666666666,1.0
4521,22815.0,0.002483312333333333,0.012273804466666668,0.0023102205,0.30513263333333335,0.6645925666666666,1.0
4531,22930.0,0.002321894,0.009456620133333333,0.0023270286999999995,0.31335766666666665,0.4985677666666666,1.0
4532,22935.0,0.0022656073333333342,0.00946808728888889,0.0023271721777777792,0.3089713555555555,0.4973000222222223,1.0
4568,23045.0,0.002148969,0.012450748933333334,0.0023048171666666664,0.3116070000000001,0.6763954333333334,1.0
4573,23210.0,0.0022525786666666666,0.010193578900000002,0.0023557754333333332,0.3294322,0.46258850000000007,1.0
4582,23235.0,0.0023823426666666676,0.012946658800000005,0.002335000333333333,0.31872793333333327,0.6697997333333333,1.0
4604,23260.0,0.002207597333333333,0.011366581499999999,0.0023647308000000005,0.3438631666666667,0.4856371666666666,1.0
4629,23480.0,0.0022847761666666667,0.013857233694444443,0.002362636444444445,0.3193820999999999,0.6846189111111108,1.0
4710,23890.0,0.002254493666666667,0.014936542266666668,0.0024068745,0.33272853333333335,0.7071303000000001,1.0
4713,23900.0,0.0023497696666666657,0.014863918100000007,0.0024050192166666672,0.33225406666666674,0.7120607500000002,1.0
4797,24120.0,0.002374044,0.014240773833333333,0.0024094267,0.34272679999999994,0.6967846666666666,1.0
4879,24560.0,0.0022881183333333336,0.014050749266666667,0.0024671555666666667,0.3583740333333333,0.7233594666666667,1.0
4970,25060.0,0.0023681170000000003,0.0152883867,0.0025328237333333333,0.3693129,0.7951469999999998,1.0
5059,25605.0,0.002428146333333334,0.015963638949999998,0.0025888245999999998,0.39182255000000005,0.7899059333333334,1.0
5126,25925.0,0.002397172666666667,0.0163993367,0.002627731033333333,0.4034832,0.8339819666666667,1.0
5241,26390.0,0.002476136666666667,0.017165606866666665,0.0026635499999999998,0.4236016000000001,0.8538346666666665,1.0
5254,26640.0,0.002753162666666666,0.010701419766666666,0.002768946,0.4608478,0.6042723666666666,1.0
5271,26725.0,0.0026447140000000003,0.0162658079,0.0027279776666666667,0.44912773333333333,0.8714891999999999,1.0
5318,27000.0,0.002683114666666667,0.013382188133333328,0.0028046766666666666,0.47988333333333333,0.5628568,1.0
5346,26965.0,0.002497291333333334,0.016785066199999997,0.0027406808333333343,0.43822493333333334,0.8780297833333335,1.0
5455,27615.0,0.0025475986666666666,0.01877208336666666,0.002819371666666667,0.4726641,0.9012304,1.0
5492,27730.0,0.0029550793333333325,0.021519946699999997,0.002826301666666667,0.48175776666666664,0.9694775666666668,1.0
5608,28395.0,0.0027781563333333327,0.018450567833333334,0.002943389333333333,0.5048749999999999,0.9360856666666669,1.0
5735,29020.0,0.0027987879999999995,0.02098649266666667,0.002990460333333334,0.5144904333333333,1.0450263000000002,1.0
5775,29250.0,0.002827644333333333,0.019912841966666664,0.003012983,0.5176187333333332,1.0646492333333335,1.0
5777,29255.0,0.0027671573333333333,0.020698813966666663,0.0030062676666666663,0.5192427000000002,1.0639982,1.0
5795,29310.0,0.0028663390000000003,0.020020792100000007,0.0030189910000000004,0.5301787666666669,1.0489614666666662,1.0
5845,29540.0,0.0027100688333333337,0.0195335484,0.0030477721666666664,0.5336010333333334,1.0779484666666665,1.0
5859,29585.0,0.0029452003333333334,0.021976847666666667,0.0030440406666666668,0.5294829,1.1468235666666664,1.0
5877,29840.0,0.0029727938888888883,0.018428842400000003,0.003115042,0.5447397999999999,1.086240977777778,1.0
5945,30085.0,0.002991969666666666,0.020144562766666665,0.0031021523333333327,0.5438434,1.1482081000000002,1.0
5974,30240.0,0.0030110848888888907,0.021670362688888892,0.0031342442222222224,0.5745140666666664,1.1660300944444442,1.0
5976,30240.0,0.002970107,0.021311650633333335,0.0031302923333333334,0.5657038666666667,1.1541077666666668,1.0
5983,30275.0,0.0029246963333333332,0.022821083266666667,0.003135704666666667,0.5752773000000001,1.1597806666666668,1.0
6261,31770.0,0.003026307166666667,0.024787963666666666,0.003307600333333334,0.6147906166666667,1.2321956000000005,1.0
6606,33425.0,0.003159380333333334,0.027756125899999998,0.0035176753333333336,0.6895092666666667,1.4179879666666664,1.0
6713,33850.0,0.003659447000000001,0.026693211966666668,0.0036371946666666675,0.7640066999999998,1.3591410333333334,1.0
6778,34270.0,0.003344122666666666,0.027798558466666668,0.0035918003333333328,0.7233838000000001,1.5417848333333337,1.0
6883,34775.0,0.0034083376666666667,0.027971961233333332,0.003638116666666667,0.7676360999999997,1.540358233333333,1.0
7349,37195.0,0.003697129,0.03199415928333333,0.0039202095,0.8515430833333332,1.735175716666667,1.0
7453,37645.0,0.0037375610000000004,0.033067913233333336,0.003978777,0.8736866666666666,1.7624237,1.0
9114,46160.0,0.0043688143333333335,0.05173938933333334,0.005042234666666668,1.3285122333333332,2.6193379999999995,1.0
9174,46130.0,0.004477422999999999,0.050345710333333335,0.004982527999999999,1.2944169666666667,2.7606190000000006,1.0
10081,50840.0,0.004951509999999998,0.050471346333333326,0.005617253333333335,1.6706929333333338,2.1244799999999997,1.0


==> results/competitors/proteins/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
535,2675.0,0.00026465055,0.0004926742775,0.00024082075750000005,0.00356305825,0.010087797749999999,0.6971929999999998
554,2780.0,0.00025417805,0.000468885905,0.00024241213000000006,0.004111958,0.006780851499999999,0.744124
571,2882.5,0.0003400804250000001,0.0005719185124999999,0.00025094747750000005,0.004210275750000002,0.010188879500000001,0.7746886
614,3075.0,0.00029973583333333336,0.0005303858283333334,0.00026724343333333337,0.0045298215000000005,0.01121470433333333,0.8607789166666665
634,3210.0,0.00031056404999999995,0.0005754113400000001,0.00027990324999999994,0.004810942,0.0171142195,0.88709945
636,3215.0,0.00033994915000000003,0.000766896795,0.00029191964999999997,0.006347679,0.015612064,0.86530805
639,3245.0,0.00032715805000000004,0.0006825688249999999,0.0002828837,0.004931557500000001,0.017907654500000002,0.8900167499999998
730,3690.0,0.0004816890000000001,0.00073404335,0.00032111395000000004,0.006281576,0.023339965999999997,0.9610200000000001
731,3680.0,0.00040111525000000004,0.0007822513850000001,0.0003169776,0.0063200615,0.018917248000000005,0.96309355
734,3725.0,0.00052300715,0.0009800788499999998,0.00032620425,0.006330383,0.023098022500000003,0.964396
735,3670.0,0.00035623315,0.00065095375,0.00032393940000000006,0.006784841500000001,0.015492857499999999,0.9628299
737,3755.0,0.00043634172499999995,0.00091139042,0.0003274441249999999,0.006405109250000001,0.023158196750000005,0.9660109499999999
755,3770.0,0.00036221745,0.0007881998999999999,0.00033395284999999995,0.00718756,0.016637749,0.9735687500000001
760,3820.0,0.00037944300000000003,0.0008917206000000002,0.0003257513,0.0066727285,0.022214586,0.9771547
788,3995.0,0.00046431226666666665,0.0008988281000000002,0.0003462353833333334,0.007757019916666667,0.01669936508333333,0.9824415999999999
794,4040.0,0.000543010175,0.0009669424874999995,0.00035212035000000005,0.007457755000000001,0.02867508099999999,0.9831750749999999
795,4035.0,0.0004223584999999999,0.0008848073500000002,0.00034885405,0.007382023,0.024425801499999997,0.9840158500000001
802,4050.0,0.00043056004999999993,0.0007989054499999996,0.000348556,0.007598709499999999,0.0262204355,0.9850745
816,4105.0,0.0004108548,0.0009656905999999998,0.00035293095,0.0079568755,0.02494124,0.989047
819,4155.0,0.0005932925,0.00110043355,0.00036013129999999996,0.0078456135,0.026703252499999997,0.9880023
831,4205.0,0.0004487276,0.0009400844500000001,0.0003662944000000001,0.008005573999999998,0.0268347165,0.98860725
833,4215.0,0.0004613519,0.00104497685,0.00036157374999999995,0.008044136999999998,0.0284290855,0.9908526999999999
838,4240.0,0.00046809894999999996,0.00101664105,0.0003651023,0.008226842,0.0291032495,0.9935024
858,4320.0,0.0004171967500000001,0.00115351705,0.00037120585,0.008598534000000001,0.0302770125,0.9952408
861,4365.0,0.0005119562,0.00101563965,0.00037958619999999997,0.008670878500000001,0.0322408395,0.99539665
874,4400.0,0.00044395929999999995,0.0011521462,0.00037721395000000005,0.008983722500000001,0.030827927999999997,0.9979338
877,4415.0,0.00043605565,0.0009645222000000001,0.00038191079999999996,0.008861236500000001,0.030523092,0.9984759999999999
879,4420.0,0.00042489765000000004,0.00104140035,0.00038270945000000006,0.010296848,0.016134176,0.9967261000000001
886,4470.0,0.000574243,0.0010057566,0.00039283035,0.009112143999999999,0.029296956000000002,0.99822685
899,4510.0,0.00046881455,0.00109068055,0.00038868189999999997,0.009352600999999999,0.029539820500000008,1.0
957,4805.0,0.00046169754999999987,0.0013466949000000001,0.0004102947000000001,0.010535689499999999,0.032634815,1.0
982,4945.0,0.0004881381999999999,0.00111513125,0.00042308569999999993,0.010969368999999996,0.039582297,1.0
995,5035.0,0.00053416465,0.00122458985,0.00042969000000000004,0.0113457875,0.041175857,1.0
1019,5120.0,0.000501156,0.0012874479,0.0004391789,0.011965924999999999,0.03860028750000001,1.0
1022,5135.0,0.0004766821999999999,0.0012056707,0.0004373789,0.011989859,0.036391748,1.0
1046,5300.0,0.0007552265833333336,0.0013620102000000002,0.0004633625333333334,0.012775425333333335,0.048242942,1.0
1049,5310.0,0.0005765675,0.0014781487,0.00046025505000000003,0.012554797000000001,0.043851361500000005,1.0
1060,5380.0,0.0005691726833333336,0.0014847361166666667,0.00046648986666666665,0.012936246666666663,0.04748979516666666,1.0
1073,5455.0,0.0007201435999999999,0.00157662595,0.00047813654999999996,0.013580735,0.04792644349999999,1.0
1076,5450.0,0.0005761621500000001,0.00151951325,0.00047383315,0.013336968000000001,0.04336419200000001,1.0
1097,5520.0,0.00058510295,0.0013120766500000001,0.00048260690000000004,0.0140759785,0.0474728755,1.0
1140,5720.0,0.0005725623000000001,0.0016039849499999998,0.0005015373499999999,0.015011459999999999,0.05465460200000001,1.0
1156,5860.0,0.0006313326500000002,0.0018006081499999996,0.00050560235,0.015440809999999996,0.054220632000000005,1.0
1183,5950.0,0.00060894505,0.0016951438500000002,0.00051699865,0.015981096999999996,0.05579820499999999,1.0
1192,6020.0,0.00062094935,0.0015884289499999995,0.0005220172999999999,0.019096139000000005,0.027430955,1.0
1202,6080.0,0.000676423225,0.0015448155500000001,0.0005302667249999999,0.0163191415,0.06305221999999999,1.0
1227,6230.0,0.0006794449,0.0016749500000000001,0.0005419730500000001,0.017189505,0.05991594,1.0
1271,6375.0,0.0006132126500000001,0.0018119205000000002,0.0005622386,0.018102724999999997,0.068196235,1.0
1300,6560.0,0.0006645361166666669,0.0021247346833333323,0.0005605578833333333,0.019305925000000005,0.06708724833333334,1.0
1304,6580.0,0.00070151055,0.0020923364499999997,0.0005703926,0.019217035,0.06918048,1.0
1312,6640.0,0.0008217456,0.0021506182999999996,0.0005755305500000001,0.01973787,0.06857307,1.0
1356,6830.0,0.0006608605499999998,0.0020668382500000004,0.0005854010999999999,0.020882355000000002,0.07739765000000001,1.0
1494,7600.0,0.00080918055,0.0026846056,0.0006548524,0.025175629999999997,0.089261365,1.0
1502,7590.0,0.0008018138250000001,0.00244950585,0.0006529271250000001,0.02567393,0.08920009250000002,1.0
1559,7860.0,0.0008152959500000001,0.00278393005,0.0006726861499999999,0.02769589,0.10173754499999998,1.0
1568,7905.0,0.00078067805,0.0028985632,0.0006753564499999999,0.028065535000000003,0.10249699500000002,1.0
1576,7945.0,0.0008764264500000001,0.0029891835999999996,0.0006807923500000001,0.028108859999999996,0.10052437,1.0
1605,8045.0,0.0007607340999999999,0.0025842662500000003,0.0006870388999999999,0.029119925,0.09684795,1.0
1608,8065.0,0.00080668965,0.0027575738,0.0006889821000000001,0.02952953,0.097598075,1.0
1625,8190.0,0.0008193012000000001,0.0023783335500000002,0.0007022858,0.029667320000000004,0.11162150500000001,1.0
1632,8235.0,0.0009056210999999998,0.0029503822500000004,0.00070769785,0.030276969999999993,0.10858919,1.0
1635,8250.0,0.0010016803499999995,0.00255548955,0.00070935485,0.030011134999999994,0.11161439499999999,1.0
1648,8335.0,0.0008849501833333336,0.0029866617666666666,0.0007243673000000001,0.030767369999999995,0.11739492166666667,1.0
1674,8455.0,0.0008451701500000001,0.0030853395,0.0007268072000000002,0.031614055,0.12568830000000003,1.0
1684,8505.0,0.0008719086,0.002786349516666667,0.0007361610666666666,0.03221486666666666,0.12233693000000002,1.0
1732,8730.0,0.0009443407500000003,0.0032725580999999997,0.0007542614500000001,0.033692444999999994,0.137251465,1.0
1744,8795.0,0.0009274363999999998,0.00304923045,0.00076205705,0.03434298,0.118539255,1.0
1750,8795.0,0.000835311,0.0032355890500000003,0.00076729095,0.034388329999999995,0.12279574000000001,1.0
1754,8860.0,0.0010223034,0.00328912705,0.0007733826,0.034757775000000005,0.12849403,1.0
1764,8935.0,0.0009456401,0.0036345482999999997,0.0007728697500000001,0.035190945,0.12474373999999999,1.0
1775,8940.0,0.0009222747000000003,0.00322123765,0.0007692456500000001,0.035287335,0.12142925499999997,1.0
1826,9205.0,0.0009515284,0.0036112664000000003,0.0007935757500000002,0.03786073,0.15325531,1.0
1844,9365.0,0.0012207507,0.0034326074,0.0008230331000000001,0.038452354999999994,0.14323072,1.0
1886,9510.0,0.0010175475,0.0036770698500000003,0.0008204343000000001,0.039588335,0.149057845,1.0
1930,9745.0,0.0010247941,0.00411274485,0.0008416178,0.042678074999999996,0.15711428,1.0
1938,9790.0,0.00106877085,0.0039327856000000005,0.00085128585,0.04190522,0.16822555499999997,1.0
1948,9820.0,0.0010224461500000003,0.004028915249999999,0.0008492349,0.04254864,0.15320799000000002,1.0
1995,10085.0,0.00101903705,0.0038946747499999995,0.0008777502999999999,0.04439360499999999,0.17355479999999998,1.0
2000,10175.0,0.0013579244499999999,0.0040576469499999995,0.0008941292,0.04506091999999999,0.17744912499999999,1.0
2020,10210.0,0.00103704975,0.00449038515,0.00088661905,0.0458794,0.17209939999999999,1.0
2044,10330.0,0.0010627752,0.0041911128,0.0009007574499999999,0.046372769999999994,0.18036159999999998,1.0
2086,10531.666666666666,0.0011544742333333333,0.004526071033333334,0.0009293162166666668,0.05155159166666664,0.1888688383333333,1.0
2115,10695.0,0.0011701647250000002,0.004840926799999998,0.0009467065749999996,0.0508380475,0.19215086750000004,1.0
2123,10755.0,0.0012270436500000001,0.00460623285,0.0009571917999999999,0.053459195,0.17816284500000001,1.0
2126,10775.0,0.0013711920999999998,0.004472600249999999,0.0009651904000000001,0.051938024999999985,0.20212635500000004,1.0
2138,10825.0,0.0011646630999999998,0.00472195215,0.0009618398999999998,0.053080575,0.18760599000000003,1.0
2168,11030.0,0.0016211276500000004,0.005032587099999999,0.0010122183500000002,0.05937018000000001,0.17519438,1.0
2190,11045.0,0.00115057145,0.00462703885,0.0009754647499999999,0.055086575000000006,0.199218905,1.0
2222,11215.0,0.0011597157999999998,0.00461381785,0.0009903067,0.05606371,0.208840945,1.0
2250,11400.0,0.0012139208750000002,0.0050211341,0.0010125517250000001,0.058733175000000006,0.22262263,1.0
2298,11620.0,0.0011919379999999996,0.00496579665,0.0010385155,0.05994522999999998,0.21750905000000004,1.0
2314,11630.0,0.0011636017500000003,0.004759358699999999,0.00102975345,0.060707425,0.216701835,1.0
2316,11640.0,0.00113028245,0.005152054650000001,0.0010285365,0.05972151,0.21806370499999997,1.0
2325,11745.0,0.0013636946000000001,0.0051617246,0.0010412095000000001,0.06158497999999999,0.21669840499999998,1.0
2327,11765.0,0.0012332974749999998,0.005473010825000001,0.00104240715,0.06206917249999999,0.21803474,1.0
2329,11760.0,0.0013265005499999997,0.0058713181,0.0010490526500000002,0.061956849999999994,0.24034155,1.0
2344,11850.0,0.0013074747000000001,0.00536541825,0.0010507581499999998,0.061896814999999994,0.21979145500000002,1.0
2348,11905.0,0.0012976409499999998,0.005822987774999999,0.0010589175500000001,0.06356727250000001,0.217938725,1.0
2355,11905.0,0.0013899207,0.005386196849999999,0.0010572199000000002,0.06200285999999999,0.224787305,1.0
2379,11955.0,0.00123624825,0.0055281539500000015,0.0010602834000000001,0.0635066,0.22915539999999995,1.0
2383,12050.0,0.0012564423499999999,0.00526648995,0.0010759946,0.064611285,0.24126149499999996,1.0
2413,12180.0,0.0013925198500000001,0.0055765612999999995,0.0010888578000000002,0.06764114,0.2358911,1.0
2423,12250.0,0.0012710942499999998,0.005682159049999999,0.00109307775,0.06653512999999998,0.24424594499999994,1.0
2464,12385.0,0.0013167139,0.00388962,0.0011100889,0.07892469,0.145340855,1.0
2466,12455.0,0.0012933146499999998,0.00581434775,0.0011159912,0.06848911,0.26374460999999993,1.0
2512,12675.0,0.00130322025,0.0057751928,0.0011420245500000001,0.07255947,0.25269344,1.0
2546,12865.0,0.0014254106999999998,0.0065757136,0.00116610525,0.07250741499999999,0.30065921,1.0
2553,12875.0,0.0012777330499999999,0.006240203049999999,0.0011609552,0.07338168,0.272825995,1.0
2593,13110.0,0.0014282945999999999,0.0068271675,0.001180065,0.07574387,0.281862705,1.0
2604,13120.0,0.0014479169000000001,0.006294711999999999,0.0011765121,0.07566606499999999,0.28418569,1.0
2605,13175.0,0.0014141085,0.00648695245,0.0011830088,0.07678800500000002,0.28775620499999993,1.0
2607,13155.0,0.001384025825,0.00662083215,0.001181023925,0.07725319,0.28527392749999997,1.0
2610,13145.0,0.0014026817000000005,0.006162780224999999,0.00117712,0.07598046,0.28577948750000004,1.0
2611,13155.0,0.00134388135,0.00609612235,0.00117934895,0.07624531999999999,0.286699495,1.0
2612,13205.0,0.0013475772999999996,0.006344713050000001,0.00119023325,0.076875865,0.28494400999999997,1.0
2613,13165.0,0.0014092452,0.0064825964,0.0011796585000000003,0.07701514500000001,0.286590305,1.0
2616,13300.0,0.0014934900999999997,0.007438132950000001,0.00119829235,0.07665712000000001,0.29486148,1.0
2620,13200.0,0.0013775242999999999,0.0067067682,0.0011818765,0.07775317999999999,0.286913615,1.0
2622,13210.0,0.00139920755,0.006965194949999999,0.00118346225,0.07692969,0.288198595,1.0
2625,13230.0,0.0013694523999999999,0.006509250949999999,0.001184499,0.076500835,0.28948871,1.0
2648,13355.0,0.0013727194000000002,0.007114326999999999,0.00120379865,0.078370565,0.274202235,1.0
2651,13345.0,0.0013596531499999996,0.00659971325,0.001198518,0.07953265000000001,0.29411866,1.0
2716,13730.0,0.00146461695,0.006970843950000001,0.0012493731999999999,0.08301105,0.3036743,1.0
2733,13810.0,0.001513242375,0.007242344175,0.0012600304499999996,0.08638673249999998,0.3062431775000001,1.0
2775,14045.0,0.0016084555499999997,0.007857700699999998,0.0012738468,0.08573997499999998,0.334740445,1.0
2812,14240.0,0.0015354754,0.0074867823,0.0012938618500000002,0.08826901999999999,0.31802798499999996,1.0
2838,14295.0,0.0015443683,0.0064291074500000015,0.001301324,0.08933863000000002,0.341612055,1.0
2857,14390.0,0.0016243687500000002,0.00830479925,0.0013070350000000002,0.09031415500000001,0.36448485999999997,1.0
2872,14555.0,0.0015256870499999998,0.006500031149999999,0.00132584625,0.09181622,0.33385934500000003,1.0
2887,14495.0,0.00146165985,0.007999222599999998,0.00131087255,0.09329006999999999,0.36039594999999996,1.0
2916,14740.0,0.0015133734499999999,0.00782945115,0.0013517612000000002,0.094817555,0.36362376,1.0
2920,14765.0,0.0016033172000000002,0.0081439035,0.0013497231500000002,0.09508278,0.36386825,1.0
2928,14850.0,0.0017990951999999998,0.008692798250000001,0.0013610241499999998,0.096474355,0.35931199999999996,1.0
2949,14860.0,0.0016126272,0.00846182985,0.0013615602499999998,0.09785630000000001,0.35564378500000005,1.0
2966,14985.0,0.0015714642500000001,0.007433537399999998,0.0013723732999999998,0.10117695000000002,0.37436853,1.0
2977,15040.0,0.0016287093,0.0083467859,0.0013735644,0.099685515,0.3873158,1.0
2991,15210.0,0.0017824885999999998,0.007403064699999999,0.0014149422999999999,0.10084974,0.379134405,1.0
3104,15695.0,0.0017094291166666672,0.00841394171666667,0.0014366189999999997,0.11068686333333336,0.3934765866666667,1.0
3130,15895.0,0.001760219,0.008573047400000002,0.00147237825,0.10916695500000002,0.411995505,1.0
3131,15890.0,0.0016216752,0.0097244623,0.0014688247499999997,0.110948405,0.4063694,1.0
3134,15885.0,0.0018794776500000003,0.008917605400000002,0.0014690997999999996,0.11290565999999998,0.41665375000000004,1.0
3135,15795.0,0.0018227464000000002,0.00859679615,0.0014475219,0.11002776,0.3881078050000001,1.0
3172,16057.5,0.0017947198249999997,0.009968385675000002,0.0014796617249999999,0.1136741875,0.42524762749999995,1.0
3182,16030.0,0.0018107056,0.008504854299999998,0.0014862658500000001,0.11368498499999999,0.43849014,1.0
3209,16220.0,0.0017980581500000002,0.00905251905,0.0015253783,0.120110355,0.42899220499999996,1.0
3243,16510.0,0.0020341641000000002,0.0098301919,0.0015407675000000001,0.11779935,0.4391935449999999,1.0
3255,16475.0,0.00248334495,0.010123946,0.0015645745,0.120660145,0.48229626000000003,1.0
3310,16680.0,0.0018337606499999998,0.0098686541,0.00155210535,0.12929761,0.46738525500000005,1.0
3366,17065.0,0.0019852873999999993,0.009528138750000003,0.0016071321499999999,0.13322363749999996,0.4872578474999999,1.0
3429,17390.0,0.0018992669999999996,0.0114882577,0.0016291146999999999,0.13660025000000003,0.50148,1.0
3459,17410.0,0.0018729095999999996,0.01125011385,0.00162589575,0.137228895,0.51214085,1.0
3469,17525.0,0.0018949260999999995,0.01100201795,0.00164492035,0.138762695,0.5078666399999999,1.0
3483,17665.0,0.0019385534333333334,0.010679092199999999,0.00165714025,0.13686262833333332,0.48710578166666685,1.0
3497,17700.0,0.00210545085,0.011212667899999999,0.0016646745999999997,0.140737255,0.35611049999999994,1.0
3502,17725.0,0.0019379370499999996,0.012052580700000001,0.0016721247000000001,0.14080594,0.35777710500000004,1.0
3505,17735.0,0.0018186695999999995,0.011565961349999999,0.00166842955,0.16014199,0.358325845,1.0
3515,17790.0,0.0018483159999999998,0.01163192855,0.0016721127000000001,0.1582484,0.3601087,1.0
3517,17810.0,0.0019912607500000004,0.01102666885,0.0016743424000000002,0.139756295,0.52709656,1.0
3522,17810.0,0.0019012089000000007,0.011214057099999999,0.0016803255500000003,0.14461738499999996,0.5277964450000001,1.0
3523,17830.0,0.0019323832499999998,0.01171637695,0.0016785013499999997,0.154926,0.36322989000000006,1.0
3526,17845.0,0.0019127849500000002,0.011188331250000001,0.0016759390999999998,0.155023285,0.3627523,1.0
3529,17860.0,0.0020028481000000002,0.0117840946,0.0016795518500000001,0.158350985,0.363838705,1.0
3560,18010.0,0.0019761084,0.01282734635,0.00169348635,0.142889205,0.547431855,1.0
3563,18035.0,0.0019108777499999997,0.0101044581,0.00171652965,0.15016453500000004,0.5307512999999999,1.0
3566,18050.0,0.0019246220000000002,0.01183720895,0.0016854760000000004,0.165539815,0.33641094499999996,1.0
3574,18090.0,0.0019633417999999994,0.011826007675000002,0.0017154445749999997,0.152120435,0.5394035775000001,1.0
3582,18120.0,0.0019829746000000004,0.01108550745,0.0017034900000000002,0.14904389999999995,0.5552333,1.0
3584,18130.0,0.0018790601000000001,0.012190963899999999,0.0017093068,0.14543095999999997,0.5509111550000001,1.0
3618,18225.0,0.00228891345,0.012021270450000001,0.0017115957,0.15015656000000002,0.5642851999999999,1.0
3619,18330.0,0.002114272,0.0116129841,0.0017426121,0.14502708499999997,0.5617556950000001,1.0
3623,18305.0,0.0019157641000000004,0.01232806325,0.0017213345499999997,0.14592699000000003,0.5592636000000001,1.0
3703,18735.0,0.00217121875,0.01223613125,0.0017808558000000003,0.157887105,0.5955515,1.0
3711,18765.0,0.0019474634500000001,0.010476851700000001,0.001807702,0.17671308500000002,0.34895444500000006,1.0
3819,19220.0,0.0021350269,0.012781546049999998,0.0018214832000000001,0.17389760000000004,0.6373813,1.0
3829,19342.5,0.0021614844999999997,0.012951265024999997,0.0018499792250000005,0.17083964749999997,0.644636225,1.0
3839,19385.0,0.0021451944999999997,0.01544333585,0.0018465637499999999,0.16912444999999998,0.7010466899999999,1.0
3870,19665.0,0.0020901675,0.01369218355,0.0018890499500000002,0.17207164,0.65823245,1.0
3906,19715.0,0.0021493425,0.01497925665,0.0018758289000000005,0.17524419500000002,0.6894948499999999,1.0
4025,20325.0,0.002210724,0.015460794,0.0019618999000000003,0.22391,0.41092465,1.0
4083,20695.0,0.0023848769999999997,0.013076546500000003,0.0019926069500000006,0.20737655,0.6494674999999999,1.0
4156,20900.0,0.0023909105,0.015063057699999998,0.0020171760000000003,0.19403435,0.72578825,1.0
4194,21130.0,0.0023545384999999995,0.014843556224999999,0.0020462578250000003,0.22452842499999992,0.740568725,1.0
4220,21315.0,0.0023776945000000007,0.015421234850000003,0.002057415700000001,0.20232925000000002,0.750162175,1.0
4244,21400.0,0.00237528175,0.01711107985,0.002072590525,0.21788709999999994,0.7653809749999999,1.0
4283,21630.0,0.0023221125,0.016763139325,0.0021027326999999998,0.2138382,0.7984064,1.0
4353,21970.0,0.0023589020000000004,0.016591853849999998,0.0021370531499999997,0.21533995000000003,0.8320339499999999,1.0
4382,22205.0,0.0024801744999999997,0.019002633850000002,0.0021709331,0.21969445000000007,0.8318794,1.0
4389,22145.0,0.0026305434999999997,0.018612649350000003,0.0021823533499999996,0.21944460000000002,0.7970125000000001,1.0
4421,22445.0,0.002885056,0.014734683049999999,0.00222902235,0.22041880000000003,0.8352875999999998,1.0
4446,22475.0,0.0024374955,0.0193860622,0.00220367905,0.22686240000000005,0.8029864999999999,1.0
4521,22815.0,0.0029959325,0.017081237200000005,0.00226937475,0.2340214,0.9083256000000001,1.0
4531,22930.0,0.002748095,0.012823333699999998,0.00228508705,0.24493990000000002,0.6587498499999999,1.0
4532,22935.0,0.0026650078333333342,0.012848971099999999,0.0022855559333333337,0.24048221666666672,0.6567956333333334,1.0
4568,23045.0,0.0024879685,0.017324540899999998,0.0022674217499999995,0.24001694999999995,0.9241882499999999,1.0
4573,23210.0,0.0026294469999999996,0.013892412850000002,0.0022966991500000004,0.26695075,0.60267345,1.0
4582,23235.0,0.0028248915000000006,0.0180287682,0.0022887585000000003,0.24469065000000004,0.9129812499999999,1.0
4604,23260.0,0.002565194,0.01566363425,0.0023165461999999997,0.28159360000000005,0.63598725,1.0
4629,23480.0,0.0026698674166666667,0.019374311124999998,0.0023148651666666667,0.24504192499999997,0.9333154083333333,1.0
4710,23890.0,0.0026140925,0.0209805729,0.00236542125,0.2554124,0.9637142500000001,1.0
4713,23900.0,0.00275765025,0.020867177650000006,0.0023613093250000007,0.25460340000000004,0.97095145,1.0
4797,24120.0,0.0027968875000000002,0.01997026325,0.0023730640499999996,0.2620866,0.9450359,1.0
4879,24560.0,0.0026501290000000006,0.0196620754,0.00243421835,0.2768669,0.9812246499999999,1.0
4970,25060.0,0.0027523764999999997,0.021469405049999994,0.0024981021000000003,0.28800275000000003,1.08449545,1.0
5059,25605.0,0.002823109,0.022430296424999996,0.0025467339,0.29572607500000003,1.07215355,1.0
5126,25925.0,0.0027681000000000003,0.02306454305,0.0025876050500000004,0.2987538,1.13507405,1.0
5241,26390.0,0.00287546,0.024226810799999998,0.002630211000000001,0.31769974999999995,1.1594851,1.0
5254,26640.0,0.0032765039999999995,0.01445243665,0.0027267105,0.37331190000000003,0.78396105,1.0
5271,26725.0,0.0031086569999999995,0.022801914349999997,0.0026834244999999995,0.32172325000000007,1.1839783999999998,1.0
5318,27000.0,0.003156972,0.0184420347,0.002745032,0.38609715,0.7182459999999999,1.0
5346,26965.0,0.00288645625,0.023602844549999995,0.002705824,0.33467974999999994,1.190689775,1.0
5455,27615.0,0.0029361145,0.026522156049999995,0.0027786265,0.35303015000000004,1.2186541,1.0
5492,27730.0,0.0035476214999999997,0.030654823549999995,0.0027905699999999996,0.37764845,1.32002995,1.0
5608,28395.0,0.0032505389999999993,0.02597095625,0.0029005299999999997,0.3892551,1.2631855,1.0
5735,29020.0,0.0032699350000000003,0.029758452,0.0029561875,0.38095025000000005,1.4196657000000001,1.0
5775,29250.0,0.0033058995,0.028127472449999996,0.002975869,0.39129355,1.4468537500000003,1.0
5777,29255.0,0.0032133935000000003,0.029310267949999996,0.0029656645000000004,0.38727829999999996,1.4458271999999999,1.0
5795,29310.0,0.0033592574999999998,0.028293831650000007,0.0029800415000000007,0.39298695,1.4226200499999997,1.0
5845,29540.0,0.0031151542499999996,0.027553221100000004,0.0030145827499999996,0.399593375,1.4635302749999997,1.0
5859,29585.0,0.0034734485000000002,0.031225924500000002,0.003015029,0.4064221499999999,1.5656495,1.0
5877,29840.0,0.003496968833333333,0.0258446061,0.003066488,0.41005314999999987,1.4728332500000005,1.0
5945,30085.0,0.0035262575,0.028440257650000002,0.0030648715,0.4179309,1.5625314,1.0
5974,30240.0,0.0035452204166666664,0.0307069857,0.0030946794999999984,0.4426354333333332,1.5877633166666665,1.0
5976,30240.0,0.0034872404999999997,0.030177106950000004,0.003095555,0.4243624500000001,1.57005995,1.0
5983,30275.0,0.0034173845,0.032423421900000006,0.0030939224999999996,0.4286357499999999,1.5778940499999998,1.0
6261,31770.0,0.0035165497499999995,0.03526993599999999,0.0032659050000000004,0.45773020000000003,1.6698744250000004,1.0
6606,33425.0,0.0036687380000000004,0.039647982850000006,0.0034764055000000003,0.5224672500000002,1.92757975,1.0
6713,33850.0,0.004411173,0.03805704595,0.0036188835000000004,0.63143405,1.83302275,1.0
6778,34270.0,0.003918219,0.0396581547,0.003568007,0.5487337,2.1028647,1.0
6883,34775.0,0.0040022145,0.03990084235,0.0036163809999999997,0.57450405,2.0935161499999997,1.0
7349,37195.0,0.004348343750000001,0.045765702675,0.0038878197500000003,0.6339962500000001,2.3543275,1.0
7453,37645.0,0.0044009925,0.04737059385,0.0039600495,0.66633135,2.3888176000000003,1.0
9114,46160.0,0.005038070500000001,0.0748034095,0.0050210105,1.04177685,3.5375945500000006,1.0
9174,46130.0,0.005230821999999999,0.07280180950000001,0.004988253999999999,1.00360595,3.7487716000000004,1.0
10081,50840.0,0.0057787565,0.0727200045,0.005625069000000001,1.4011109000000002,2.71071395,1.0


==> results/competitors/proteins/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
535,2675.0,0.00017236459999999998,0.00030075315000000006,0.00025398735,0.0060727005,0.003364861999999999,0.97448935
554,2780.0,0.00017700179999999998,0.00030906209999999996,0.00026392950000000005,0.006465314,0.0035714150000000005,1.0
571,2882.5,0.00018458365000000002,0.00033459655,0.00027823450000000004,0.006919109499999998,0.0037872680000000008,1.0
614,3075.0,0.00019356423333333336,0.0003425597666666667,0.0002859988,0.007923558,0.004189865000000001,1.0
634,3210.0,0.0002053261,0.00038566589999999997,0.0003095388,0.008509813000000001,0.0044692759999999995,1.0
636,3215.0,0.00020723340000000003,0.00039982789999999993,0.00032861230000000004,0.008681272,0.00450852,1.0
639,3245.0,0.00020709039999999997,0.0003889801,0.00031290040000000004,0.008750364999999998,0.0045631890000000005,1.0
730,3690.0,0.00023705959999999996,0.00043992999999999994,0.0003622055,0.011267519,0.005639529999999999,1.0
731,3680.0,0.00023300650000000002,0.0004132986,0.0003473758,0.011341868000000001,0.005605911999999999,1.0
734,3725.0,0.0002361299,0.00044202820000000003,0.00036489960000000006,0.011391471,0.005716324,1.0
735,3670.0,0.0002287864,0.00040674220000000004,0.00034000860000000003,0.011294019,0.005613207999999999,1.0
737,3755.0,0.00024006365,0.00044553280000000017,0.000368452,0.011711577999999997,0.005781472,1.0
755,3770.0,0.00023422210000000003,0.00041208270000000005,0.00034973629999999995,0.011911397,0.005871797,1.0
760,3820.0,0.00023858550000000001,0.00042138109999999995,0.0003561497,0.012120032999999999,0.005973411,1.0
788,3995.0,0.0002531568333333333,0.00046827788333333336,0.00038517320000000006,0.013019329333333333,0.006433280500000001,1.0
794,4040.0,0.00025730135,0.000479936675,0.0003953873999999999,0.013378358499999996,0.006539034500000001,1.0
795,4035.0,0.00025684819999999996,0.0004799127999999999,0.00039060120000000004,0.013301766999999997,0.006521868,1.0
802,4050.0,0.0002547741,0.00047361849999999993,0.0003878832,0.013555218999999999,0.006652904000000001,1.0
816,4105.0,0.0002559185,0.0004565713,0.00038495060000000005,0.013926942000000001,0.006781960000000001,1.0
819,4155.0,0.00026288040000000003,0.00048794760000000006,0.0004011869,0.014252635999999999,0.006860824,1.0
831,4205.0,0.00026690960000000006,0.0004925966,0.0004021645,0.014540800000000001,0.006999542,1.0
833,4215.0,0.0002625704,0.0004913808000000001,0.0003973962,0.014692670000000001,0.007052951,1.0
838,4240.0,0.0002677441,0.0004869223,0.00040390490000000005,0.01485121,0.007108618999999999,1.0
858,4320.0,0.00027148739999999997,0.0004891633,0.0004059315,0.015442119999999998,0.007354661000000001,1.0
861,4365.0,0.00027587419999999997,0.0005050419999999999,0.000419569,0.015662620000000002,0.007478211,1.0
874,4400.0,0.00027513500000000003,0.0004902363,0.0004123449999999999,0.01610559,0.007699365999999999,1.0
877,4415.0,0.0002739666,0.0004984140000000001,0.0004166125000000001,0.01614558,0.007665129,1.0
879,4420.0,0.0002782105,0.000502515,0.0004260062,0.01626706,0.007687260999999999,1.0
886,4470.0,0.00027985559999999996,0.0005064486,0.00042686449999999995,0.01657574,0.007817335,1.0
899,4510.0,0.0002797365,0.0004933357,0.0004195927,0.01686635,0.007926725,1.0
957,4805.0,0.0002970936,0.0005323410999999999,0.0004464626,0.01908146,0.008845545,1.0
982,4945.0,0.00030748829999999996,0.0005619048000000001,0.0004621982,0.02014058,0.009312708999999999,1.0
995,5035.0,0.00031409270000000005,0.000570798,0.0004741906000000001,0.02080821,0.009567830000000001,1.0
1019,5120.0,0.00032012459999999996,0.0005732059999999999,0.00048239210000000003,0.0214216,0.009916404,1.0
1022,5135.0,0.0003188132,0.0005682229,0.0004803419,0.021874889999999998,0.009934883,1.0
1046,5300.0,0.0003364086666666667,0.0006153584,0.0005141972666666667,0.02322952,0.010514886666666667,1.0
1049,5310.0,0.0003396512,0.00061841,0.0005080460999999999,0.022970650000000002,0.010541433999999999,1.0
1060,5380.0,0.0003415982333333333,0.0006292660666666666,0.0005156993666666666,0.023780190000000003,0.010801421333333332,1.0
1073,5455.0,0.00035152450000000004,0.0006411314,0.0005348684,0.02454318,0.011069867,1.0
1076,5450.0,0.00034680370000000004,0.0006326675999999999,0.0005183936,0.0244826,0.011038876,1.0
1097,5520.0,0.0003485203,0.0006245138,0.0005215883,0.025507400000000003,0.011359768,1.0
1140,5720.0,0.000355506,0.0006335974,0.0005305767,0.027098849999999997,0.012281914,1.0
1156,5860.0,0.0003699305000000001,0.0006768226999999999,0.0005585907999999999,0.028189790000000003,0.012585624999999998,1.0
1183,5950.0,0.00036995409999999996,0.0006749866999999998,0.0005561828999999999,0.02904566,0.01297674,1.0
1192,6020.0,0.0003809212,0.0006849528,0.0005816939000000001,0.02962356,0.013322989999999998,1.0
1202,6080.0,0.00038133865000000006,0.00069656375,0.00057600735,0.030138985,0.013468294999999996,1.0
1227,6230.0,0.0003934143,0.0007321363,0.000596881,0.03207349,0.014048390000000003,1.0
1271,6375.0,0.0003954172999999999,0.0007084846000000001,0.0005947827999999999,0.0335909,0.014704110000000001,1.0
1300,6560.0,0.0004090150666666667,0.0007363479666666668,0.0006168365999999999,0.03553076333333334,0.015461873333333332,1.0
1304,6580.0,0.000410533,0.0007632253,0.0006245137000000001,0.03538292,0.0155893,1.0
1312,6640.0,0.00041410940000000004,0.0007581472999999999,0.0006421566,0.036319090000000005,0.01575473,1.0
1356,6830.0,0.00042560110000000004,0.0007684708,0.0006419658,0.03824018999999999,0.01664067,1.0
1494,7600.0,0.0004764794,0.0008934501000000001,0.0007268425000000001,0.04692459,0.02012758,1.0
1502,7590.0,0.00047206879999999997,0.0008660797,0.00071823595,0.047386059999999994,0.020218765,1.0
1559,7860.0,0.00048708919999999997,0.0008667939999999999,0.00073452,0.05065907000000001,0.02155421,1.0
1568,7905.0,0.0004871131000000001,0.0008883233000000001,0.0007364038,0.051215409999999996,0.02180488,1.0
1576,7945.0,0.0004920244,0.000891113,0.0007467034000000001,0.05189222,0.02199342,1.0
1605,8045.0,0.000491762,0.0008814331,0.0007445815000000002,0.05321798,0.02252016,1.0
1608,8065.0,0.000497961,0.0008811722000000001,0.0007484438999999999,0.05347131000000001,0.022720749999999998,1.0
1625,8190.0,0.000507903,0.0009273298999999998,0.0007701393999999999,0.054722019999999996,0.02322838,1.0
1632,8235.0,0.0005107162999999999,0.0009303101999999999,0.0007762435000000001,0.05592469,0.02353011,1.0
1635,8250.0,0.0005107880000000001,0.0009457109999999999,0.0007878776999999998,0.05599687,0.02357785,1.0
1648,8335.0,0.0005199352333333334,0.0009525457333333334,0.0007890385666666665,0.05686774666666667,0.02402753666666666,1.0
1674,8455.0,0.000525713,0.0009630207999999999,0.0008080002,0.05874366000000001,0.024638769999999997,1.0
1684,8505.0,0.0005272308,0.0009643876000000001,0.0008028030999999999,0.05894410999999999,0.02499575333333333,1.0
1732,8730.0,0.0005387068,0.0009798996999999998,0.0008188955999999999,0.06223812000000001,0.026267000000000002,1.0
1744,8795.0,0.0005424498,0.0009929181,0.0008330572999999999,0.06316936999999999,0.026580120000000002,1.0
1750,8795.0,0.0005407334000000001,0.0009754902999999999,0.0008203749,0.06414100000000002,0.026665509999999996,1.0
1754,8860.0,0.0005503655000000001,0.0009997849,0.0008555168,0.06410728999999998,0.026921149999999998,1.0
1764,8935.0,0.0005564449999999999,0.0010404344000000004,0.0008536099000000001,0.06504166,0.02723662,1.0
1775,8940.0,0.0005527259,0.0010098454999999998,0.0008416413000000001,0.06555748,0.02764551,1.0
1826,9205.0,0.0005669357000000001,0.0010344983,0.0008684398000000001,0.06971145,0.02888518,1.0
1844,9365.0,0.0005874873000000001,0.0010865453,0.0009148120999999999,0.07237015999999999,0.02976478,1.0
1886,9510.0,0.000588417,0.0010739337999999998,0.0008965729999999998,0.07403811999999999,0.030651670000000002,1.0
1930,9745.0,0.0006031754,0.0011024719999999997,0.0009213687999999999,0.07760374,0.03210196,1.0
1938,9790.0,0.0006056071999999999,0.0011080969,0.0009298326999999998,0.07873377,0.03244531999999999,1.0
1948,9820.0,0.0006055593000000001,0.0011054027,0.0009259226,0.07913614,0.03261111,1.0
1995,10085.0,0.0006228447,0.0011564033,0.000963402,0.08304567,0.03420165,1.0
2000,10175.0,0.000634241,0.0011960257,0.0010017388000000001,0.08343481999999999,0.034642400000000004,1.0
2020,10210.0,0.0006309032999999999,0.0011598595999999998,0.0009685519999999999,0.08537826999999999,0.03497898000000001,1.0
2044,10330.0,0.0006415368,0.0011783128,0.0009864328,0.08752904000000002,0.03571549,1.0
2086,10531.666666666666,0.0006633837999999999,0.0012145912000000002,0.0010169032333333331,0.09110041333333332,0.037226113333333324,1.0
2115,10695.0,0.0006765247,0.0012352706,0.0010343434,0.094531905,0.038290330000000004,1.0
2123,10755.0,0.000684595,0.0012593028999999998,0.0010537642,0.09570777999999999,0.03881127999999999,1.0
2126,10775.0,0.0006845712,0.0012629759999999999,0.0010607264000000003,0.09416898,0.03871337,1.0
2138,10825.0,0.0006832122000000001,0.0012438305,0.0010519271000000003,0.09617708999999999,0.03922161,1.0
2168,11030.0,0.0007018088,0.0013117776999999999,0.0011144164000000002,0.0987819,0.04060808,1.0
2190,11045.0,0.0006893873000000001,0.0012589224000000001,0.0010593175,0.10055521,0.04077629000000001,1.0
2222,11215.0,0.0007037163000000001,0.0012697931999999998,0.0010758154,0.1037297,0.04190701,1.0
2250,11400.0,0.0007191777,0.0013172507,0.0011049625000000003,0.10714284,0.04319124500000001,1.0
2298,11620.0,0.0007288215999999999,0.001335598,0.0011235722,0.11065430000000001,0.044910740000000005,1.0
2314,11630.0,0.0007227898,0.0012872927,0.0011152019999999998,0.11391719,0.045465460000000006,1.0
2316,11640.0,0.0007255076000000001,0.0012935868,0.0011104817000000002,0.11567671000000002,0.04519441,1.0
2325,11745.0,0.0007372853000000001,0.00135522,0.001135994,0.11344909,0.04590877,1.0
2327,11765.0,0.0007388833999999999,0.0013511285,0.0011390325999999999,0.11445928500000002,0.04597476999999999,1.0
2329,11760.0,0.000735497,0.0013276100000000001,0.0011243824000000003,0.11455038,0.04593894999999999,1.0
2344,11850.0,0.0007460352,0.001359534,0.0011444088999999998,0.1147705,0.046661980000000006,1.0
2348,11905.0,0.00075129315,0.0013799194999999998,0.00115723505,0.11684176500000001,0.04684243,1.0
2355,11905.0,0.0007449626,0.0013689519999999999,0.0011452664,0.11758001,0.047054,1.0
2379,11955.0,0.000744724,0.0013356220000000003,0.0011721136,0.11917039,0.04772858,1.0
2383,12050.0,0.0007588861,0.001390099,0.001190855,0.11944102000000001,0.048097320000000006,1.0
2413,12180.0,0.0007624866000000001,0.001398135,0.0011726144000000001,0.12368008,0.049153869999999995,1.0
2423,12250.0,0.0007719997999999999,0.0014135129999999997,0.0011925695,0.12597921,0.04966028,1.0
2464,12385.0,0.0007694485999999999,0.001389695,0.0011902081,0.12586109,0.05102381,1.0
2466,12455.0,0.0007817984,0.001421951,0.0012092829000000002,0.13208491,0.05147009,1.0
2512,12675.0,0.0007910254,0.001448797,0.0012282857000000002,0.13260339,0.05346822999999999,1.0
2546,12865.0,0.0008103843999999999,0.0014875880000000002,0.001263689,0.13693172000000003,0.054972940000000005,1.0
2553,12875.0,0.0008060935,0.001468991,0.0012481689,0.13820401,0.054985589999999994,1.0
2593,13110.0,0.0008266446000000001,0.001510884,0.0012767314,0.14185631,0.05724211,1.0
2604,13120.0,0.0008220435999999999,0.001489424,0.0012724874,0.14190450999999998,0.05742304,1.0
2605,13175.0,0.0008260965000000001,0.0015190599999999998,0.0012849095,0.14405532000000001,0.05788858,1.0
2607,13155.0,0.0008236169499999998,0.001500679,0.0012795092,0.14401069000000002,0.05767192499999999,1.0
2610,13145.0,0.0008204460000000001,0.0014819025000000002,0.0012685301,0.14200889499999997,0.057408484999999995,1.0
2611,13155.0,0.0008214711,0.001489807,0.0012737038,0.14641520999999996,0.05770801000000001,1.0
2612,13205.0,0.0008289580999999999,0.001527263,0.0012927999000000002,0.14351180999999996,0.05807045000000001,1.0
2613,13165.0,0.0008207085000000001,0.001485085,0.0012720358000000002,0.14479088999999998,0.057976139999999995,1.0
2616,13300.0,0.0008436675999999999,0.001572322,0.0013115408,0.14511469999999999,0.0585356,1.0
2620,13200.0,0.0008248565000000001,0.0014965059999999999,0.0012776378000000001,0.14426081,0.05802925,1.0
2622,13210.0,0.0008219953000000001,0.0015012729999999998,0.0012779941,0.14426972,0.05812918,1.0
2625,13230.0,0.0008283139,0.0014910220000000003,0.0012820714000000002,0.14650848,0.058285390000000006,1.0
2648,13355.0,0.0008367775000000001,0.001526285,0.0013008845,0.1485373,0.05973332,1.0
2651,13345.0,0.0008341787999999999,0.0014976969999999999,0.001305865,0.1480524,0.05961203,1.0
2716,13730.0,0.0008654831,0.0015899170000000002,0.0013536685,0.15394289999999997,0.06273168999999999,1.0
2733,13810.0,0.0008726476999999999,0.0016020174999999998,0.00136181175,0.15696994999999997,0.063515105,1.0
2775,14045.0,0.0008842707,0.0016318320000000002,0.0013874055000000001,0.164808,0.06553021,1.0
2812,14240.0,0.0009001735,0.0016572960000000002,0.001410937,0.16824029999999998,0.06758971999999999,1.0
2838,14295.0,0.0008954281,0.0016364819999999999,0.0013954630000000002,0.1716913,0.06814663,1.0
2857,14390.0,0.0009013649000000001,0.001634286,0.0014026160000000002,0.17203849999999998,0.06920421,1.0
2872,14555.0,0.0009170293,0.0017042160000000002,0.001441334,0.1739929,0.0706067,1.0
2887,14495.0,0.0009026760000000002,0.00161164,0.0014030929999999998,0.17554039999999999,0.07026790000000001,1.0
2916,14740.0,0.0009300229999999998,0.0017110829999999997,0.001456618,0.1786054,0.07251135,1.0
2920,14765.0,0.0009251352,0.001717828,0.001449012,0.1819649,0.07277118999999999,1.0
2928,14850.0,0.0009410613000000002,0.0017513750000000001,0.0014769319999999998,0.18391509999999997,0.07304479000000001,1.0
2949,14860.0,0.0009256125000000001,0.001695632,0.001450014,0.18204520000000002,0.07352263,1.0
2966,14985.0,0.0009470465000000001,0.00172205,0.001476241,0.18569709999999998,0.0748705,1.0
2977,15040.0,0.0009435886,0.0017263880000000001,0.001477576,0.187491,0.07534412,1.0
2991,15210.0,0.0009633771000000001,0.0017796029999999998,0.001546668,0.1894559,0.07656784999999999,1.0
3104,15695.0,0.0009873709333333334,0.0018268423333333331,0.001555832,0.2026791333333333,0.08220723,1.0
3130,15895.0,0.0010064127999999998,0.001904821,0.0015875100000000003,0.21157709999999996,0.0839095,1.0
3131,15890.0,0.0010040045000000001,0.0018745190000000003,0.001584673,0.2110707,0.08398343999999999,1.0
3134,15885.0,0.0009977093,0.0018559929999999998,0.001591706,0.2077077,0.08360100000000001,1.0
3135,15795.0,0.0009917978,0.001805068,0.001555323,0.2063257,0.08339743,1.0
3172,16057.5,0.00101033385,0.0018840319999999997,0.0015931235000000003,0.21458815000000003,0.08626898999999999,1.0
3182,16030.0,0.0009983062,0.0018041620000000002,0.001583815,0.21603190000000003,0.08604210000000001,1.0
3209,16220.0,0.0010209550999999999,0.0018703939999999998,0.0016489280000000002,0.22155989999999998,0.0884835,1.0
3243,16510.0,0.0010524992000000002,0.0019729609999999996,0.0016970859999999998,0.2257371,0.09110662,1.0
3255,16475.0,0.0010396722999999998,0.0019309759999999998,0.0016934630000000003,0.2312635,0.09075158000000001,1.0
3310,16680.0,0.0010451316999999997,0.001883769,0.0016538149999999999,0.23570510000000003,0.09389513,1.0
3366,17065.0,0.0010788925500000003,0.0020044200000000002,0.0017328265000000002,0.25745684999999996,0.09797926,1.0
3429,17390.0,0.0011085741999999998,0.002043436,0.00175464,0.2654335,0.10162391,1.0
3459,17410.0,0.0010897875999999998,0.001976134,0.001721907,0.25903529999999997,0.10249978,1.0
3469,17525.0,0.0011002785,0.002020168,0.0017446749999999998,0.2890993,0.10363288,1.0
3483,17665.0,0.0011198203333333333,0.002073828666666667,0.001779834666666667,0.2862641999999999,0.10495270666666669,1.0
3497,17700.0,0.0011203519,0.002070237,0.001779629,0.2768197,0.10545221,1.0
3502,17725.0,0.0011220918999999998,0.0020778669999999997,0.001785779,0.2699662,0.10599756999999999,1.0
3505,17735.0,0.0011177062,0.002057815,0.001787663,0.2768348,0.10604081000000001,1.0
3515,17790.0,0.0011228796,0.0020854220000000004,0.0017887360000000002,0.2678119,0.10630781000000003,1.0
3517,17810.0,0.0011242629,0.0020741220000000003,0.0017905959999999998,0.2662061,0.10694092,1.0
3522,17810.0,0.0011235463000000001,0.0020691869999999997,0.0017952189999999996,0.2619895,0.10733191,1.0
3523,17830.0,0.0011275294,0.002087976,0.0017863520000000002,0.26251729999999995,0.10699073,1.0
3526,17845.0,0.0011228305000000002,0.002087688,0.0017909999999999998,0.26730639999999994,0.10765249000000002,1.0
3529,17860.0,0.0011255030000000001,0.0020755999999999995,0.0017977470000000001,0.2686303,0.10747647,1.0
3560,18010.0,0.0011380195999999997,0.002087737,0.0018103110000000002,0.2677167,0.10927745,1.0
3563,18035.0,0.001144217,0.002130627,0.001841019,0.27103869999999997,0.10996281000000001,1.0
3566,18050.0,0.0011421205000000001,0.002110481,0.001843405,0.2746723,0.10960808,1.0
3574,18090.0,0.00114461095,0.0021377559999999998,0.001835668,0.27182629999999997,0.11037453500000001,1.0
3582,18120.0,0.0011444099999999998,0.0021018739999999997,0.001818372,0.272068,0.11081350000000001,1.0
3584,18130.0,0.0011402133,0.0021196130000000002,0.0018181570000000001,0.2697499,0.11096672999999999,1.0
3618,18225.0,0.0011371619000000001,0.002064631,0.001807879,0.28276970000000007,0.11185663000000001,1.0
3619,18330.0,0.0011554013,0.0021510619999999996,0.0018578779999999999,0.2760009,0.11267559999999999,1.0
3623,18305.0,0.0011533971000000003,0.0021216860000000002,0.0018316270000000002,0.27690739999999997,0.11294043000000001,1.0
3703,18735.0,0.0011847027000000002,0.0021886829999999994,0.00189414,0.29859250000000004,0.11840021,1.0
3711,18765.0,0.0011770012999999999,0.0021695619999999994,0.001924228,0.30219150000000006,0.11814488999999999,1.0
3819,19220.0,0.0011981722,0.00219059,0.001910853,0.3077379,0.12443051000000001,1.0
3829,19342.5,0.0012209542,0.002254999,0.0019649034999999994,0.31655525,0.12560229,1.0
3839,19385.0,0.0012216806000000001,0.002258683,0.001948596,0.3116464,0.12652610000000003,1.0
3870,19665.0,0.0012473110000000003,0.002352907,0.002024629,0.3476457,0.12923199999999999,1.0
3906,19715.0,0.0012392299999999998,0.0022695299999999996,0.001975631,0.34170329999999993,0.13037899999999997,1.0
4025,20325.0,0.00127797,0.002359224,0.0021108140000000004,0.3505309,0.1387978,1.0
4083,20695.0,0.001312113,0.002429794,0.002129698,0.353886,0.14392869999999996,1.0
4156,20900.0,0.001323581,0.0024065009999999997,0.0021183979999999996,0.37684,0.1477185,1.0
4194,21130.0,0.0013442755,0.0024514435,0.0021546000000000004,0.3793637,0.15110344999999997,1.0
4220,21315.0,0.0013580085000000001,0.0024845959999999995,0.0021832334999999994,0.40453089999999997,0.15365269999999998,1.0
4244,21400.0,0.0013596315,0.0024810065,0.0021877885,0.39092955,0.1549718,1.0
4283,21630.0,0.0013840075,0.0025228500000000005,0.002220178,0.4055919,0.1587283,1.0
4353,21970.0,0.001405739,0.002574588,0.002258374,0.40814880000000003,0.1632398,1.0
4382,22205.0,0.001426029,0.0026258,0.002310944,0.42121909999999996,0.16761530000000002,1.0
4389,22145.0,0.001412725,0.002585029,0.0023128989999999998,0.41165050000000003,0.16605920000000002,1.0
4421,22445.0,0.0014441740000000001,0.002695418,0.002381371,0.430947,0.17041639999999997,1.0
4446,22475.0,0.0014430040000000001,0.00261271,0.0023294450000000003,0.4261528,0.17139880000000002,1.0
4521,22815.0,0.0014580720000000001,0.002658939,0.0023919120000000004,0.44735510000000006,0.17712650000000002,1.0
4531,22930.0,0.0014694919999999998,0.0027231929999999996,0.0024109120000000003,0.4501932,0.17820360000000002,1.0
4532,22935.0,0.0014668063333333336,0.0027063196666666667,0.0024104046666666664,0.4459496333333333,0.1783088,1.0
4568,23045.0,0.0014709699999999998,0.0027031650000000004,0.0023796079999999996,0.45478710000000006,0.18080980000000005,1.0
4573,23210.0,0.0014988419999999998,0.0027959109999999994,0.0024739280000000002,0.4543951,0.1824186,1.0
4582,23235.0,0.001497245,0.0027824399999999997,0.0024274839999999997,0.4668025,0.1834367,1.0
4604,23260.0,0.0014924040000000001,0.002772476,0.0024611,0.4684023,0.184937,1.0
4629,23480.0,0.0015145936666666668,0.0028230788333333343,0.0024581790000000004,0.4680624500000001,0.18722591666666666,1.0
4710,23890.0,0.001535296,0.002848481,0.002489781,0.4873608,0.19396240000000003,1.0
4713,23900.0,0.0015340084999999999,0.0028573989999999996,0.0024924390000000004,0.4875554,0.19427935,1.0
4797,24120.0,0.0015283570000000002,0.0027817949999999992,0.002482152,0.5040072,0.20028220000000002,1.0
4879,24560.0,0.0015640969999999998,0.002828097,0.00253303,0.5213883,0.20762910000000004,1.0
4970,25060.0,0.001599598,0.00292635,0.0026022669999999997,0.5319332,0.2164501,1.0
5059,25605.0,0.001638221,0.003030324,0.002673006,0.5840154999999999,0.2254107,1.0
5126,25925.0,0.0016553179999999998,0.0030689240000000002,0.0027079829999999997,0.6129420000000001,0.2317978,1.0
5241,26390.0,0.0016774900000000002,0.0030431990000000003,0.002730228,0.6354052999999998,0.2425338,1.0
5254,26640.0,0.0017064800000000002,0.003199386,0.002853417,0.6359196,0.244895,1.0
5271,26725.0,0.001716828,0.0031935950000000005,0.002817084,0.7039366999999999,0.24651079999999997,1.0
5318,27000.0,0.0017354000000000002,0.003262495,0.002923966,0.6674557,0.25207840000000004,1.0
5346,26965.0,0.0017189615,0.0031495094999999993,0.0028103945,0.6453152999999999,0.2527098,1.0
5455,27615.0,0.001770567,0.003271938,0.0029008619999999997,0.711932,0.26638300000000004,1.0
5492,27730.0,0.0017699950000000003,0.0032501929999999997,0.002897765,0.6899764,0.26837279999999997,1.0
5608,28395.0,0.0018333909999999998,0.003409791,0.003029108,0.7361148,0.281886,1.0
5735,29020.0,0.0018564939999999998,0.0034425740000000003,0.0030590060000000004,0.7815708,0.29574749999999994,1.0
5775,29250.0,0.001871134,0.0034835810000000004,0.0030872110000000003,0.7702690999999999,0.3002402,1.0
5777,29255.0,0.0018746849999999998,0.003475906,0.003087474,0.7831715,0.30034019999999995,1.0
5795,29310.0,0.0018805019999999998,0.003474713,0.0030968899999999997,0.8045624,0.30164430000000003,1.0
5845,29540.0,0.001899898,0.0034942030000000004,0.003114151,0.8016163500000001,0.30678485,1.0
5859,29585.0,0.0018887040000000004,0.003478694,0.0031020640000000003,0.7756044,0.3091717,1.0
5877,29840.0,0.0019244439999999993,0.003597315,0.00321215,0.8141131,0.3130564333333334,1.0
5945,30085.0,0.0019233940000000001,0.0035531729999999997,0.0031767139999999998,0.7956684,0.31956149999999994,1.0
5974,30240.0,0.001942813833333333,0.003597116666666666,0.0032133736666666688,0.8382713333333337,0.32256365000000015,1.0
5976,30240.0,0.00193584,0.003580738,0.0031997670000000005,0.8483867,0.3222034,1.0
5983,30275.0,0.0019393200000000002,0.003616406,0.0032192690000000003,0.8685604,0.32355389999999995,1.0
6261,31770.0,0.0020458219999999997,0.0038240190000000005,0.0033909910000000003,0.9289114499999999,0.35683794999999996,1.0
6606,33425.0,0.0021406650000000004,0.003972412,0.0036002150000000004,1.0235933,0.3988044,1.0
6713,33850.0,0.0021559949999999995,0.003965544,0.0036738170000000007,1.029152,0.41137759999999995,1.0
6778,34270.0,0.00219593,0.004079365999999999,0.003639387,1.0726840000000002,0.41962510000000003,1.0
6883,34775.0,0.002220584,0.004114199,0.0036815880000000004,1.1539002,0.43404239999999994,1.0
7349,37195.0,0.0023946995000000007,0.004451072499999999,0.003984989,1.28663675,0.49687215,1.0
7453,37645.0,0.002410698,0.004462552,0.004016232,1.2883973000000002,0.5096358999999999,1.0
9114,46160.0,0.0030303020000000003,0.005611349,0.005084683000000001,1.901983,0.7828248999999999,1.0
9174,46130.0,0.002970625,0.005433512,0.004971076,1.8760389999999998,0.7843138,1.0
10081,50840.0,0.003297017,0.00597403,0.005601622,2.2098570000000004,0.9520121000000001,1.0


==> results/competitors/rigids/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,6.744067448888883e-05,7.043542231111076e-05,7.488685440000012e-05,0.0002573617324000004,0.0004857533911111113,0.03014286488888888
120,414.26666666666665,8.233716839999957e-05,8.75603407111111e-05,9.225676764444406e-05,0.0003569022164444446,0.0006243277968888881,0.04347180000000011
141,491.24,9.967273964444453e-05,0.00010732386533333356,0.00011301793173333238,0.00047371485337777814,0.0007689114746666669,0.05941454311111109
162,566.0533333333333,0.0001152101143555555,0.0001248038648888888,0.0001293756715999994,0.0006047064408888879,0.0009187474248888862,0.07793021288888884
183,642.1066666666667,0.00013088798484444425,0.0001434946082666664,0.00015048322697777772,0.0007528239386666653,0.0010738825924444474,0.09833201822222208
197,693.9866666666667,0.00014216879235555562,0.00015696980191111078,0.00016372933395555553,0.0008599629617777766,0.001192547544,0.1134976946666667
253,897.2933333333333,0.00018792280182222188,0.00020960553848888876,0.00022097130724444344,0.0013582962435555576,0.0016747259911111107,0.1852663062222222
302,1074.7333333333333,0.00023236401733333256,0.0002661277921333336,0.00027655304657777806,0.0018987840022222243,0.002145814813333339,0.1852422333333349
400,1433.44,0.00031908172044444334,0.00037514349022222174,0.0003946459208888879,0.00323214349288889,0.003242155813333329,0.1852422333333349
498,1793.7733333333333,0.0004167169804444446,0.0004988652351111099,0.0005313470457777784,0.004915975272888888,0.00451447308888889,0.1852422333333349
603,2174.826666666667,0.0005294400648888889,0.0006445373715555563,0.0007051837484444433,0.007131668088888882,0.006139167271111116,0.1852422333333349
701,2529.68,0.0006281905488888883,0.0007917134155555543,0.000853900320444441,0.009567473462222217,0.007866297524444428,0.1852422333333349
799,2882.5866666666666,0.0007366811537777798,0.0009395874604444416,0.001041370911111109,0.012353454017777784,0.009844840124444426,0.1852422333333349
897,3243.2,0.000844288695555557,0.0011112785475555563,0.0012149446400000015,0.015568268280000002,0.012038011195555571,0.1852422333333349
1002,3628.2533333333336,0.000978180872000003,0.001303155303555562,0.001464987955555556,0.019413592697777777,0.01458851746666665,0.1852422333333349


==> results/competitors/rigids/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,6.101052559999979e-05,5.6238339199999515e-05,7.10444492666664e-05,0.00016271495726666654,0.0004358104146666661,0.01522525133333333
120,414.26666666666665,7.489188506666732e-05,7.067680399999998e-05,8.828433600000044e-05,0.00022226429333333347,0.0005670840473333343,0.021452493999999996
141,491.24,9.156688113333335e-05,8.779875873333418e-05,0.00010944970566666624,0.00029297495006666633,0.0007029872066666658,0.028865755999999975
162,566.0533333333333,0.00010698191720000023,0.00010263649700000028,0.00012552881939999905,0.0003699173999999997,0.0008495535773333324,0.037404726666666645
183,642.1066666666667,0.0001222778995999998,0.00011940416026666635,0.0001481151531333331,0.00045841662000000046,0.0009970745626666684,0.04663982666666666
197,693.9866666666667,0.00013322099426666607,0.0001315835255333331,0.0001615640176000007,0.0005223611106666675,0.0011154743026666643,0.05343681400000002
253,897.2933333333333,0.00017953714139999998,0.0001795668624000004,0.00022326500286666613,0.0008162766319999988,0.0015954742199999993,0.08546292333333329
302,1074.7333333333333,0.00022487608399999982,0.000233871614866667,0.0002827531458666681,0.001137156456666667,0.0020683665666666705,0.08440864999999961
400,1433.44,0.0003144842639999985,0.00034180833199999946,0.00041631938533333285,0.001923039712666671,0.003178325519999994,0.08440864999999961
498,1793.7733333333333,0.0004206620620000007,0.00046731280866666645,0.0005774140153333344,0.0029104387893333326,0.0044769465599999985,0.08440864999999961
603,2174.826666666667,0.0005449850233333333,0.0006226992406666668,0.0007892981806666644,0.0042049271933333335,0.006152078813333342,0.08440864999999961
701,2529.68,0.0006531632379999997,0.0007864127386666646,0.0009688734099999986,0.005621649999999998,0.007946989519999979,0.08440864999999961
799,2882.5866666666666,0.0007778093946666663,0.0009540850426666618,0.0012086098799999991,0.007253435359999992,0.01001485064,0.08440864999999961
897,3243.2,0.0008969452960000012,0.001148675132000001,0.0014232742153333364,0.00910864681999999,0.012296144879999995,0.08440864999999961
1002,3628.2533333333336,0.0010547766593333333,0.0013681066799999995,0.0017509661973333349,0.011344382246666658,0.014953826599999994,0.08440864999999961


==> results/competitors/rigids/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,8.030097226666673e-05,9.882958853333338e-05,8.257166466666667e-05,0.0004466552826666666,0.0005856393439999998,0.059978091999999976
120,414.26666666666665,9.722773506666695e-05,0.00012132741413333357,0.0001002016309333333,0.0006261780626666669,0.0007388152959999985,0.08751041199999994
141,491.24,0.00011588445666666658,0.00014637407853333335,0.0001201543838666668,0.0008351946599999998,0.0009007600106666666,0.12051211733333336
162,566.0533333333333,0.00013166650866666677,0.0001691386006666667,0.00013706937600000018,0.0010742845226666673,0.0010571351200000002,0.15898118533333316
183,642.1066666666667,0.0001481081553333332,0.00019167550426666676,0.00015521937466666678,0.0013416385760000005,0.001227498652,0.20171640133333313
197,693.9866666666667,0.00016006438853333332,0.00020774235466666707,0.00016805996666666663,0.001535166664,0.001346694026666667,0.23361945599999978
253,897.2933333333333,0.00020469412266666638,0.0002696828906666667,0.00021638391599999987,0.0024423354666666675,0.001833229533333334,0.3848730719999999
302,1074.7333333333333,0.0002473398840000004,0.00033064014666666687,0.00026415284799999913,0.0034220390933333363,0.0023007113066666695,0.38690939999999946
400,1433.44,0.00032827663333333295,0.0004418138066666655,0.0003512989920000004,0.005850351053333341,0.0033698164,0.38690939999999946
498,1793.7733333333333,0.0004088268173333335,0.0005619700880000003,0.0004392131066666659,0.008927048240000004,0.00458952614666667,0.38690939999999946
603,2174.826666666667,0.0004983501479999998,0.0006882136333333331,0.0005369548839999997,0.012985149879999982,0.0061133441866666706,0.38690939999999946
701,2529.68,0.000578245170666667,0.000802314769333333,0.0006239541413333333,0.01745912038666666,0.0077049135333333305,0.38690939999999946
799,2882.5866666666666,0.0006544246719999993,0.000910592295999999,0.0007068929733333348,0.022553491333333318,0.00950481909333333,0.38690939999999946
897,3243.2,0.0007389754946666656,0.0010364853786666666,0.0007982854893333329,0.02848751120000001,0.011521743826666665,0.38690939999999946
1002,3628.2533333333336,0.0008249892973333325,0.001173252550666667,0.0008930314719999998,0.03555201359999999,0.013857899200000018,0.38690939999999946


==> results/competitors/rigids/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,4.940838293333333e-05,5.897628448888883e-05,6.386799093333344e-05,0.00024381098035555546,0.00043491988000000025,0.030005556444444487
120,414.26666666666665,6.147151946666654e-05,7.42424824000001e-05,7.941776182222245e-05,0.00034113470937777775,0.0005627781897777785,0.043304834222222165
141,491.24,7.51617227555557e-05,9.125094671111081e-05,9.749010893333272e-05,0.00045503276342222053,0.0006964878617777774,0.0592154053333334
162,566.0533333333333,8.788999617777793e-05,0.00010680919302222224,0.00011200862222222114,0.0005838474650666666,0.0008351411071111087,0.07770074399999997
183,642.1066666666667,0.00010078663671111107,0.00012353972075555472,0.0001312266429333334,0.0007298426324444458,0.0009793258875555571,0.09807118533333331
197,693.9866666666667,0.00011013243377777792,0.00013568146431111122,0.00014313782791111195,0.0008355139680000001,0.0010903607671111134,0.11321560000000014
253,897.2933333333333,0.00014845180844444436,0.00018312538173333322,0.00019531197026666556,0.0013281643524444449,0.001542390488888893,0.18489993733333343
302,1074.7333333333333,0.00018447939413333362,0.00023261164840000076,0.0002440180200888886,0.0018615485533333331,0.00198537018222222,0.1848790333333329
400,1433.44,0.00025793224719999983,0.0003319987136888897,0.0003525952343555558,0.0031846434240000005,0.003027893826666667,0.1848790333333329
498,1793.7733333333333,0.00034229702271111053,0.0004459552472444438,0.0004795563969777764,0.004858161452,0.004242944995555554,0.1848790333333329
603,2174.826666666667,0.00043764148222222147,0.0005783872273777766,0.0006402203391111129,0.0070595016177777675,0.005794404320000018,0.1848790333333329
701,2529.68,0.0005231182257777782,0.0007158202862222226,0.0007792647631111114,0.009483945324444432,0.007457135746666671,0.1848790333333329
799,2882.5866666666666,0.000618453219999999,0.000853907176444444,0.0009570106320000014,0.012258627293333333,0.009371789004444452,0.1848790333333329
897,3243.2,0.0007126029337777773,0.0010156325435555526,0.0011207699231111084,0.015462493382222196,0.011502090399999988,0.1848790333333329
1002,3628.2533333333336,0.0008321773604444454,0.0011969841982222215,0.001360208794222217,0.019296248835555554,0.0139856859511111,0.1848790333333329


==> results/competitors/rigids/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,4.308684666666658e-05,4.490312046666645e-05,6.019162933333338e-05,0.00014916833586666652,0.0003903897566666666,0.015090724000000028
120,414.26666666666665,5.417649439999977e-05,5.750083840000001e-05,7.56920192e-05,0.0002064646154000001,0.0005121619413333338,0.021288645333333345
141,491.24,6.720240679999976e-05,7.189591373333308e-05,9.41820220666669e-05,0.00027422205179999926,0.0006383352366666665,0.02866957799999997
162,566.0533333333333,7.981761746666649e-05,8.48067597333331e-05,0.00010846026899999948,0.00034896835293333285,0.0007748706073333323,0.0371784973333333
183,642.1066666666667,9.231504199999966e-05,9.96538853333331e-05,0.00012916326439999887,0.000435339458,0.0009126599973333325,0.04638272600000003
197,693.9866666666667,0.00010132440206666658,0.00011051098246666642,0.00014132023186666571,0.0004978206926666657,0.0010241870453333334,0.05315908799999995
253,897.2933333333333,0.00014023828439999988,0.0001533137926,0.0001979943894000002,0.0007860021353333327,0.0014772920533333346,0.08510184533333329
302,1074.7333333333333,0.0001771272012666664,0.00020059361726666673,0.00025061003013333296,0.0010996457766666678,0.0019250617066666638,0.08405194999999954
400,1433.44,0.0002535281341333341,0.0002989160025333332,0.00037467402686666793,0.001875414042666663,0.002986946646666667,0.08405194999999954
498,1793.7733333333333,0.00034638769406666664,0.00041468902819999896,0.0005260500807999985,0.002852326764666664,0.004234650226666664,0.08405194999999954
603,2174.826666666667,0.00045338061399999844,0.0005568023897333334,0.000724720662000002,0.004132859940000004,0.00584306534000001,0.08405194999999954
701,2529.68,0.0005483668600000009,0.000710782671333333,0.0008946553873333333,0.005538906199999997,0.007580540566666663,0.08405194999999954
799,2882.5866666666666,0.000659848825333334,0.0008686607840000007,0.001124651809999998,0.007160069473333335,0.00959228785999999,0.08405194999999954
897,3243.2,0.0007655197819999997,0.0010532870066666668,0.0013295357973333315,0.009004661940000014,0.011817609526666663,0.08405194999999954
1002,3628.2533333333336,0.000909061411333335,0.001262200868666666,0.0016466421499999983,0.011229080053333333,0.014415592059999982,0.08405194999999954


==> results/competitors/rigids/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
99,337.6533333333333,6.205145546666679e-05,8.712261253333342e-05,7.122071413333336e-05,0.00043309626933333385,0.0005239801266666663,0.05983522133333328
120,414.26666666666665,7.60615696000002e-05,0.0001077257703999999,8.686924706666667e-05,0.0006104748973333341,0.0006640106866666665,0.08733721199999998
141,491.24,9.108035466666676e-05,0.00012996101266666676,0.00010410628266666667,0.0008166541866666664,0.0008127931120000002,0.12030706000000004
162,566.0533333333333,0.00010403475359999992,0.00015081405960000016,0.00011910532866666649,0.0010536056893333348,0.0009556821066666655,0.15874523733333318
183,642.1066666666667,0.00011772982613333349,0.00017131139160000034,0.00013535340000000017,0.0013188489813333337,0.0011126576680000006,0.201448104
197,693.9866666666667,0.00012774849719999993,0.0001860224280000002,0.00014677302000000008,0.001510900518666669,0.0012227082106666658,0.23332862400000015
253,897.2933333333333,0.00016487885653333328,0.00024274856000000003,0.00018994713199999984,0.002412488786666664,0.0016725873599999985,0.38449612133333305
302,1074.7333333333333,0.0001991837798666665,0.00029664771066666677,0.00023083399999999948,0.003385354106666669,0.0021059871333333354,0.3865331999999976
400,1433.44,0.00026674047333333386,0.00039816413599999995,0.0003084376493333334,0.005803102186666658,0.0031097881866666674,0.3865331999999976
498,1793.7733333333333,0.0003341156800000007,0.000508487685333333,0.00038656902933333385,0.008869830826666666,0.004259534533333339,0.3865331999999976
603,2174.826666666667,0.00040616321866666666,0.0006215569026666662,0.000471219693333333,0.012912784973333324,0.005697082279999992,0.3865331999999976
701,2529.68,0.00047262095733333206,0.0007258955160000005,0.0005484835146666665,0.017374023573333324,0.0072103261066666586,0.3865331999999976
799,2882.5866666666666,0.0005356620093333339,0.0008243999613333341,0.0006217282759999998,0.02245574293333333,0.00893079129333333,0.3865331999999976
897,3243.2,0.0006067692373333326,0.0009403236173333325,0.0007032381746666666,0.028378156266666642,0.010871052146666657,0.3865331999999976
1002,3628.2533333333336,0.0006784092586666667,0.0010665508573333344,0.0007873420826666649,0.03543058639999999,0.013125873733333333,0.3865331999999976


==> results/competitors/tights/Full/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,6.442864800000022e-05,4.8535136444444626e-05,6.211302417777803e-05,0.0002324157342666667,0.0004953632448888892,0.029558479999999995
120,357.0,7.890065400000062e-05,5.7121273244443853e-05,7.423147262222227e-05,0.0003142025270666671,0.0006353748235555562,0.04207381644444443
140,417.0,9.560055408888947e-05,6.737699457777684e-05,8.855777431111041e-05,0.0004101986263999998,0.0007860832257777808,0.05670212266666668
160,477.0,0.00011219777791111131,7.637120306666744e-05,0.00010198200697777754,0.0005146617822222223,0.0009568000626666697,0.07360988666666664
180,537.0,0.00012935120053333358,8.516618875555594e-05,0.00011614231182222176,0.0006340744431111125,0.0011356790648888932,0.09230599866666653
200,597.0,0.00014754772582222225,9.380690257777735e-05,0.00013008054484444384,0.0007640177591111109,0.0013329234368888946,0.1135814364444445
250,747.0,0.00019778982839999926,0.00011676036919999996,0.00016811909671111182,0.0011417364826666679,0.0018782201644444543,0.1759744684444447
300,897.0,0.0002568012959555567,0.00014360785831111128,0.00021287866666666328,0.0015986197475555551,0.0025107661866666632,0.17364450000000395
400,1197.0,0.0003901262168888876,0.00019179269111111057,0.0003092413056888895,0.002733155349777778,0.004081630604444437,0.17364450000000395
500,1497.0,0.0005442186359999988,0.00023876432933333275,0.0004111989386666661,0.004174523444888886,0.005954882977777787,0.17364450000000395
600,1797.0,0.00073744870311111,0.0002934741928888898,0.0005461812711111099,0.005922436491555556,0.008355439177777793,0.17364450000000395
700,2097.0,0.0009487484715555558,0.000342736465777777,0.0006800927039999984,0.007999369920000004,0.011192018293333347,0.17364450000000395
800,2397.0,0.0012045379173333314,0.0003964522600000006,0.0008309045448888875,0.010408677302222212,0.014478074186666601,0.17364450000000395
900,2697.0,0.0014739206208888823,0.00044441170800000267,0.0009782743631111146,0.013097036657777783,0.018120333524444508,0.17364450000000395
1000,2997.0,0.0017878644302222317,0.0005033909604444398,0.0011736861706666641,0.01611245151111114,0.022439637422222197,0.17364450000000395


==> results/competitors/tights/Full/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,5.7713031599999345e-05,3.954537873333332e-05,5.3206130866666386e-05,0.00013631868939999994,0.0004254547973333338,0.013912658666666656
120,357.0,7.098610959999942e-05,4.636510093333324e-05,6.222677980000005e-05,0.00017998154926666618,0.0005466623259999995,0.01950369866666669
140,417.0,8.609788246666785e-05,5.4736937866666306e-05,7.320022393333415e-05,0.00023151986959999972,0.0006765417793333346,0.025767094000000018
160,477.0,0.00010140784753333315,6.168589426666769e-05,8.32080837999996e-05,0.00028647073266666636,0.0008236737720000019,0.03292294933333335
180,537.0,0.0001170992884666673,6.882285726666621e-05,9.375004359999967e-05,0.000349217266666667,0.000980389941999999,0.04070848266666658
200,597.0,0.00013357830846666676,7.584444553333263e-05,0.00010316196726666636,0.00041847817599999953,0.0011509035439999965,0.04978760600000004
250,747.0,0.00017996120126666468,9.375032580000027e-05,0.0001289469117333335,0.0006135675379999983,0.0016246200133333397,0.07525472133333315
300,897.0,0.0002344657726000005,0.00011677962613333304,0.0001600254580000016,0.0008543444746666638,0.002181351999999995,0.07373709999999921
400,1197.0,0.00035900004999999774,0.00015426522933333366,0.00022248537786666653,0.0014351636713333328,0.0035589798266666725,0.07373709999999921
500,1497.0,0.0005036631093333368,0.00019226612733333216,0.0002797616199999997,0.002165325194000001,0.005212324606666658,0.07373709999999921
600,1797.0,0.0006860540873333352,0.00023738208933333404,0.00036639690800000175,0.0030594901106666696,0.0073421946400000215,0.07373709999999921
700,2097.0,0.000883917158000004,0.00027774732200000095,0.0004381915719999991,0.004113284413333326,0.00985658952666666,0.07373709999999921
800,2397.0,0.0011284009126666594,0.00032009553466666576,0.0005162799960000005,0.0053452744866666745,0.012772975006666656,0.07373709999999921
900,2697.0,0.0013817027426666633,0.00036110657399999877,0.0005777852166666679,0.00668921469333331,0.01603310248666664,0.07373709999999921
1000,2997.0,0.0016792831246666775,0.0004027891206666633,0.0006843916766666646,0.00821079379999999,0.019889238466666674,0.07373709999999921


==> results/competitors/tights/Full/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,7.785988079999995e-05,6.651465186666661e-05,7.992681079999995e-05,0.00042460982399999936,0.0006351801399999997,0.060850122666666714
120,357.0,9.472974279999948e-05,7.863361786666662e-05,9.824085826666684e-05,0.0005826444826666662,0.0008127998186666639,0.08721405199999994
140,417.0,0.00011460589733333306,9.26571080000005e-05,0.00011927287506666729,0.0007675561399999988,0.0010051661186666683,0.11857217999999997
160,477.0,0.00013377763866666598,0.00010574182066666611,0.00013952985333333363,0.0009710438813333358,0.001223052644000001,0.15498376133333336
180,537.0,0.0001538550246666676,0.00011785285173333315,0.00016092684826666693,0.0012037887959999993,0.0014462573106666676,0.19550103066666674
200,597.0,0.00017548656053333338,0.00012973181666666727,0.00018391770000000015,0.0014550969253333337,0.001696963222666661,0.24116909733333375
250,747.0,0.00023344708266666688,0.00016278045600000025,0.0002464634666666676,0.0021980743719999967,0.0023854204666666694,0.37741396266666644
300,897.0,0.0003014723426666683,0.00019726432266666672,0.0003185850840000019,0.003087170293333331,0.0031695945599999964,0.3734592999999987
400,1197.0,0.0004523785506666676,0.00026684761466666724,0.00048275316133333416,0.00532913870666667,0.005126932159999994,0.3734592999999987
500,1497.0,0.000625329689333336,0.00033176073333333276,0.0006740735759999948,0.008192919946666672,0.007439999720000013,0.3734592999999987
600,1797.0,0.0008402379346666691,0.000405658400000001,0.0009057499973333362,0.011648329253333338,0.010381928253333351,0.3734592999999987
700,2097.0,0.001078411098666668,0.00047271475333333246,0.0011638949680000022,0.015771540933333324,0.013862875826666652,0.3734592999999987
800,2397.0,0.001356811926666664,0.0005491657106666668,0.0014601536426666647,0.020535482933333328,0.017888272546666695,0.3734592999999987
900,2697.0,0.001658356377333337,0.0006110219760000011,0.0017792526559999987,0.025912680586666695,0.02229479559999997,0.3734592999999987
1000,2997.0,0.002005027041333334,0.0007045946400000006,0.0021522751586666696,0.031915766933333346,0.027540435333333363,0.3734592999999987


==> results/competitors/tights/Theoretical/all.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,4.699972399999965e-05,3.740766764444488e-05,5.1474673777778574e-05,0.0002190722435555549,0.0004445978506666674,0.029430309777777806
120,357.0,5.9013690355555917e-05,4.4334094266666866e-05,6.211513653333374e-05,0.0002989464931555559,0.000574723677777775,0.04191944755555563
140,417.0,7.238706075555596e-05,5.2216743599999544e-05,7.4131010533334e-05,0.00039224785306666535,0.0007151884822222208,0.05652000888888896
160,477.0,8.658716240000079e-05,5.952908737777754e-05,8.59747996888903e-05,0.000494813810533333,0.0008755177791111142,0.07340171955555569
180,537.0,0.00010127301097777792,6.660164631111079e-05,9.850724382222295e-05,0.0006122906537777764,0.0010431974662222221,0.09207117022222211
200,597.0,0.00011692948368888833,7.359059555555498e-05,0.00011079735560000078,0.0007402665791111098,0.0012292680755555542,0.11332070311111112
250,747.0,0.00016115176577777746,9.2289822177778e-05,0.00014485543933333446,0.0011132315275555543,0.0017467742266666709,0.17564757600000017
300,897.0,0.00021225357088888947,0.00011244317453333235,0.00018304335991111003,0.0015633023084444466,0.002350494520000003,0.1733169666666685
400,1197.0,0.00033349961657777886,0.00015196377644444395,0.0002708853559111114,0.0026879391048888934,0.0038626371822222303,0.1733169666666685
500,1497.0,0.0004751018059555553,0.0001896292880444433,0.0003636406745777783,0.004119076086222217,0.005675258528888897,0.1733169666666685
600,1797.0,0.0006530901520000007,0.00023223558133333237,0.00048660242724444695,0.005854838345777782,0.008011434257777783,0.1733169666666685
700,2097.0,0.0008516199106666667,0.00027196555111111084,0.0006110332191111122,0.00792017178222222,0.0107612038622222,0.1733169666666685
800,2397.0,0.0010946532382222162,0.0003158726039999995,0.0007521229355555601,0.010318953391111127,0.01397715767555556,0.1733169666666685
900,2697.0,0.0013514847124444414,0.0003543161622222226,0.0008900016204444506,0.012996950204444467,0.017548807920000006,0.1733169666666685
1000,2997.0,0.0016527576039999886,0.00040367877111111185,0.0010758671751111065,0.01600196152888889,0.02179512724444439,0.1733169666666685


==> results/competitors/tights/Theoretical/lower.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,4.039860606666699e-05,2.8503263200000007e-05,4.272237880000014e-05,0.00012309408466666644,0.00038021178800000133,0.013787972666666683
120,357.0,5.1223281400000504e-05,3.368472946666627e-05,5.027166313333271e-05,0.00016483657373333302,0.0004926174773333295,0.01935479666666666
140,417.0,6.302801640000025e-05,3.971131313333315e-05,5.899031766666596e-05,0.00021370347026666633,0.0006134077853333339,0.02559045333333335
160,477.0,7.594442299999979e-05,4.5004205333333674e-05,6.746228420000114e-05,0.00026673999779999963,0.0007512655840000021,0.03272079600000001
180,537.0,8.914455399999971e-05,5.043696926666701e-05,7.641315333333376e-05,0.0003275939626666671,0.0008980907333333354,0.04048070533333331
200,597.0,0.00010314099433333285,5.580472660000019e-05,8.424028419999987e-05,0.0003948955613333326,0.0010586718013333336,0.049534161333333326
250,747.0,0.00014347203379999968,6.948185773333368e-05,0.00010606722699999974,0.0005852289273333331,0.0015076556066666667,0.07493681599999989
300,897.0,0.00019004900273333314,8.586103666666632e-05,0.00013062011920000053,0.0008192256026666652,0.0020386586599999983,0.07341854999999943
400,1197.0,0.0003025052088666666,0.0001147173340000005,0.00018461133520000032,0.0013905957173333328,0.0033635241866666696,0.07341854999999943
500,1497.0,0.0004346594909333374,0.0001433791120666657,0.0002326828711999996,0.002110826276000002,0.004962848300000005,0.07341854999999943
600,1797.0,0.0006018408013333323,0.00017643227533333276,0.000307272554199996,0.0029925525053333285,0.007035606220000013,0.07341854999999943
700,2097.0,0.0007869447166666691,0.00020723404466666624,0.00036957613333333487,0.004035724046666666,0.00947250232,0.07341854999999943
800,2397.0,0.0010186340259999904,0.00023973939466666577,0.00043789400999999994,0.00525746254666667,0.012326421933333333,0.07341854999999943
900,2697.0,0.0012594252106666668,0.00027127152599999943,0.0004898900926666637,0.006591299899999998,0.015523784266666717,0.07341854999999943
1000,2997.0,0.0015443441873333238,0.000303317389333333,0.0005869295220000013,0.008102711159999986,0.019314860666666666,0.07341854999999943


==> results/competitors/tights/Theoretical/upper.csv <==
n,m,Basic1,Transp0,PForestsBFS21,NodeInDegMinComp0,Augmentation1,Kinari
100,297.0,6.0201959866666526e-05,5.521647653333336e-05,6.897926373333326e-05,0.0004110285613333341,0.0005733699760000012,0.06071498399999995
120,357.0,7.459450826666659e-05,6.563282386666677e-05,8.580208333333312e-05,0.0005671663320000011,0.0007389360786666658,0.08704874933333326
140,417.0,9.110514946666641e-05,7.722760453333342e-05,0.00010441239626666662,0.000749336618666668,0.0009187498759999986,0.11837912000000012
160,477.0,0.00010787264120000025,8.857885146666633e-05,0.0001229998306666671,0.0009509614360000004,0.0011240221693333333,0.15476356666666669
180,537.0,0.00012552992493333282,9.893100040000022e-05,0.00014269542480000046,0.001181684035999999,0.0013334109319999997,0.19525209999999993
200,597.0,0.00014450646240000113,0.00010916233346666672,0.0001639114983999998,0.0014310086146666662,0.0015704606239999995,0.2408937866666667
250,747.0,0.0001965112297333339,0.0001379057510666675,0.00022243186399999903,0.002169236728000002,0.0022250114666666635,0.37706909600000005
300,897.0,0.0002566627071999988,0.00016560745026666704,0.000287889841333334,0.003051455719999999,0.0029741662399999915,0.37311379999999955
400,1197.0,0.0003954884320000008,0.0002264566613333334,0.0004434333973333342,0.005282625879999997,0.004860863173333326,0.37311379999999955
500,1497.0,0.000555986436000001,0.0002821296400000004,0.0006255562813333362,0.00813557570666667,0.00710007898666664,0.37311379999999955
600,1797.0,0.0007555888533333304,0.000343842193333333,0.0008452621733333333,0.011579410026666667,0.009963090333333337,0.37311379999999955
700,2097.0,0.0009809702986666685,0.00040142856400000057,0.0010939473906666625,0.01568906725333334,0.013338606946666647,0.37311379999999955
800,2397.0,0.0012466916626666675,0.00046813902266666765,0.001380580786666664,0.02044193508,0.017278629160000024,0.37311379999999955
900,2697.0,0.0015356037159999997,0.0005204054346666659,0.0016902246760000057,0.025808250813333336,0.02159885522666667,0.37311379999999955
1000,2997.0,0.0018695844373333376,0.0006044015346666683,0.0020537424813333416,0.031800462266666635,0.026755660400000058,0.37311379999999955


==> results/heuristics/barabasi_albert/edges_10/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,900.0,0.0009443340915555548,0.0006824081357333321,0.0005694347022222201,0.0003043831693777792,0.0002949305656888874,0.0002264547273777777,0.0007640625537777769,0.0005054143493333338,0.0006483844735111117,0.00046001538488888853,0.0003058055209333338,0.00037425773751111123,0.00038843525840000014,0.00036506571168888884,0.0005975569756888881,0.0005902422851111112,0.0005367217802666658,0.000534194875822222,0.0006321303506666676,0.0023234433053333334,0.0013225909591111124
200,1900.0,0.003937850045333334,0.0025163180604444446,0.0010784932120000046,0.0005514686208888903,0.0005016667094222228,0.00036873753431111077,0.002491882669333335,0.0017577083124444436,0.0024423318208888875,0.0015597643533333337,0.0008566395623555558,0.0013044550035555553,0.0010766864677333318,0.0012903393226666663,0.0021230836539999987,0.002114213852577775,0.0017365693363111084,0.0017340257797777711,0.0022965168986666673,0.00593478642933333,0.0034785809546666684
300,2900.0,0.009232710419111105,0.005846329237333336,0.0018318437639999981,0.0010017561728888908,0.0009252609351111097,0.0006699893940444446,0.005982769271555546,0.0037335697800000025,0.005726849571999994,0.0033174817604444476,0.0017379136960000011,0.002787620896444441,0.0020092986542222186,0.002768475706666667,0.004708772815111115,0.004694983049777781,0.003972101643555568,0.003972670448888885,0.005241897502222227,0.01083099869777779,0.006714844708888892
400,3900.0,0.01687720011288891,0.010554338241333333,0.0024047266955555583,0.0013391966031111096,0.0011934784373333336,0.0008768560799999991,0.01067718407777777,0.00646051113333335,0.010389264536,0.005769438231111112,0.0027536381991111127,0.004831514684444441,0.003105848896888894,0.004808811666666668,0.008384548600000003,0.008369181047111112,0.007161365135111097,0.0071578423386666635,0.009390383954222195,0.017016500133333338,0.010807634026666686
500,4900.0,0.027185561341333354,0.016663768979555543,0.004531969069777781,0.0021754318644444416,0.002833957858666662,0.0017509987364444446,0.016928118940888897,0.00995226909333332,0.01646561938088887,0.008861836226666678,0.004111513764444441,0.007419536586666667,0.004383821696000001,0.007393491040000002,0.013083834375555551,0.013070884382666657,0.011814047088444446,0.011810226600000001,0.015380402696888916,0.024832402835555538,0.016361903294222244
600,5900.0,0.03972795674666663,0.024168070559555558,0.006522356607111096,0.0028987066622222233,0.004349941015555558,0.002780312423999998,0.025015272273777787,0.014211822773333327,0.02396979056755554,0.012687279146666685,0.005748160225333338,0.010609352177777772,0.005807624100444439,0.010577793008888912,0.01904226170755555,0.01902545476533336,0.017349665340444426,0.01735390992888887,0.02250210864044446,0.033953158853333346,0.023136412722222246
700,6900.0,0.05505036194666669,0.033005256066666676,0.006036108579999987,0.0027177792875555497,0.0036360671311111066,0.002242504372888893,0.03396235135333332,0.01919287212444446,0.03277775527999999,0.017163082982222223,0.007128452711555547,0.014319677222222231,0.00734685533733333,0.014279947604444428,0.025013556977333363,0.025065060857333354,0.023254745215111127,0.02328738665911113,0.030362797836444473,0.043564811306666756,0.029650092808888872
800,7900.0,0.0729118130355554,0.04305489051999999,0.007760738559999999,0.003589278069333329,0.004892038272444451,0.0030843064920000013,0.04485349035200002,0.02498529684888889,0.042862783635555596,0.022381855519999966,0.009081219468444451,0.018651148253333322,0.009017685963111118,0.018593366346666643,0.03318804794,0.03313146439377775,0.030759261239555528,0.03076681651600002,0.04020819221511105,0.05517488163555563,0.03736008971111113
900,8900.0,0.09312556320444434,0.054516094826666556,0.006058384191111119,0.0033036037577777754,0.0030948788737777747,0.002050521865777778,0.05643662528533324,0.03150433587555555,0.05437542811111113,0.028113445537777806,0.010742091203999996,0.02342229557777778,0.010870368748888892,0.023370697888888917,0.04167876083511111,0.041641289365333345,0.03817617730844438,0.038223360692888855,0.05009469077155556,0.06672442588888892,0.04542791185333331
1000,9900.0,0.11672500418666672,0.06969348308000008,0.020571409506666687,0.008981915933777774,0.01577283184177777,0.008364513006222218,0.0723928866044445,0.03877349657333341,0.06964199762666667,0.03463830615555558,0.014275873404000007,0.028792682835555538,0.01304341506133332,0.028726123399999987,0.05280002730533336,0.05276501904044446,0.05409545567422229,0.05420761612133342,0.06657043033155563,0.08514090323111109,0.060566252555555596


==> results/heuristics/barabasi_albert/edges_10/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,900.0,0.0006777675813333336,0.0005094143569333331,0.0004612871806666666,0.0002483664867333339,0.00020765208246666648,0.00015399440673333304,0.000548007664,0.000301296708,0.00047641277293333453,0.00027582455666666674,0.0002238736100666667,0.00020782168759999958,0.0003127503422666667,0.00019902833886666622,0.00017535195420000075,0.00016731103900000032,0.00020345067773333374,0.00020132655706666674,0.00019966986533333304,0.0017902391780000003,0.0007519675653333334
200,1900.0,0.0028262501746666663,0.0018633949086666664,0.0009016294326666672,0.0004604922693333341,0.0003672805401333328,0.00026004330013333323,0.0017997532126666684,0.0010159577486666656,0.0017901698533333316,0.000877643489999999,0.0005983384381999996,0.0006871569919999999,0.0009315292022666676,0.0006713389906666669,0.0003040900409999986,0.00029171687886666507,0.00038845619579999907,0.00038594075566666475,0.0003483602213333319,0.0037687672306666704,0.0013999163186666644
300,2900.0,0.00662622809533334,0.004333748069333332,0.00148690566,0.000824948916,0.0006661661846666661,0.00047125691839999985,0.0043652425873333305,0.002137281989999998,0.004218229604666669,0.0018125708806666656,0.0012034449673333336,0.001444369238,0.0018274326253333332,0.0014240896333333347,0.0005170268893333344,0.0005026324413333337,0.0006594339040000016,0.0006591492160000005,0.0006034617266666673,0.005873539753333337,0.0021557127699999975
400,3900.0,0.01209712378933333,0.0078055898753333335,0.0019453324420000034,0.001100557064,0.0008561514279999997,0.0006149257746666663,0.007819278870000002,0.003672787059999997,0.007650467844000004,0.003099238033333335,0.0018855234166666678,0.0024847355266666682,0.0029346426600000016,0.0024594522733333373,0.0007030824266666675,0.0006841393506666668,0.000850510083333336,0.000848239425333334,0.0007846576979999993,0.007904631599999982,0.0028446053666666676
500,4900.0,0.019455505345333354,0.012303480982666676,0.003582647377999997,0.0017969880953333324,0.0021217470286666604,0.0012977806373333325,0.012429231391333328,0.005623188299999993,0.012114424658,0.004693151139999999,0.0028090974593333335,0.0037840672933333354,0.004278771036000004,0.003755042700000001,0.0011114631566666684,0.0010879026340000003,0.0018052489993333337,0.0018040501559999983,0.0016253552453333272,0.010514629986666675,0.004222770028000004
600,5900.0,0.028448461320000017,0.017834892706000003,0.005020732637333322,0.0023871208793333314,0.003224777673333331,0.0020629662913333353,0.018381951983999997,0.008009683893333333,0.01764701582466668,0.00666518938666668,0.003906951518000001,0.005398601493333335,0.005785537290666663,0.005364435673333333,0.0015946430280000014,0.0015659624813333358,0.0026069031980000025,0.0026083388460000044,0.0024038540273333335,0.013107996346666683,0.0057222971499999945
700,6900.0,0.0394773471866667,0.02433585083333331,0.004820247569999999,0.0022579363659999984,0.002773039359333336,0.001707075857999998,0.024954519350000023,0.010795150253333323,0.024118795399999997,0.008939506539999984,0.0048193956740000075,0.00727075596666667,0.007520079372666669,0.00722971114,0.0014260728659999948,0.0013919066193333334,0.00237717414933334,0.0023908865820000016,0.002147135821333339,0.014717981759999988,0.005892048080000001
800,7900.0,0.05224037115333323,0.03165475758000001,0.005984571059999996,0.0029669154773333314,0.003611876412000007,0.0023013578553333323,0.03301169506133333,0.013998535739999995,0.031441259453333356,0.011560555480000007,0.006139664296000018,0.00940557044666668,0.009335572231333333,0.009359813986666665,0.0018220001099999953,0.001785451524000002,0.0029395136259999983,0.0029377686006666734,0.002753351789333337,0.017181852253333338,0.007009224566666664
900,8900.0,0.06676270107333333,0.04000420024,0.004803543406666673,0.0026957097766666647,0.0022326256866666656,0.0014595002140000014,0.04150125066133338,0.01764112388000001,0.0398658399666666,0.014495364239999989,0.007206851739333328,0.011839754566666673,0.01145966624333334,0.011786841899999996,0.001626191119333336,0.001583722848,0.002003310615999996,0.001996317632666664,0.0018779610906666695,0.01825474470000001,0.0066383053799999965
1000,9900.0,0.08349612721333335,0.05128314668666667,0.015058563020000006,0.00691067526266666,0.011672179625333342,0.006821965834666672,0.05336791230666661,0.021651566060000016,0.05114156824000002,0.017775162166666646,0.009698455239333334,0.014506657653333336,0.013896579611999978,0.014444655633333338,0.004151478624666673,0.004096830427333335,0.008463437644666666,0.00847682825533332,0.007971866297333353,0.02584332197999998,0.012877159366666682


==> results/heuristics/barabasi_albert/edges_10/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,900.0,0.001477467111999998,0.0010283956933333338,0.0007857297453333343,0.0004164165346666671,0.0004694875321333343,0.0003713753686666669,0.0011961723333333333,0.000913649632,0.000992327874666667,0.000828397041333332,0.00046966934266666596,0.0007071298373333329,0.0005398050906666665,0.0006971404573333323,0.0014419670186666652,0.0014361047773333334,0.0012032639853333336,0.0011999315133333337,0.0014970513213333338,0.003389851560000003,0.002463837746666666
200,1900.0,0.006161049786666671,0.003822164364,0.001432220770666666,0.0007334213240000004,0.0007704390480000001,0.0005861260026666673,0.003876141582666665,0.0032412094399999953,0.003746655756000002,0.00292400608,0.001373241810666667,0.0025390510266666676,0.001367000998666666,0.0025283399866666673,0.0057610708800000035,0.005759207799999995,0.0044327956173333335,0.004430195828000001,0.0061928302533333325,0.010266824826666663,0.007635910226666668
300,2900.0,0.014445675066666667,0.00887149157333333,0.002521719972000001,0.0013553706866666667,0.0014434504359999998,0.0010674543453333344,0.009217822640000003,0.006926145360000009,0.008744089506666665,0.006327303519999994,0.0028068511533333347,0.005474124213333328,0.0023730307120000006,0.005457247853333327,0.013092264666666669,0.01307968426666667,0.010597437122666678,0.010599712914666659,0.014518769053333323,0.020745916586666656,0.015833108586666672
400,3900.0,0.02643735275999998,0.01605183497333333,0.00332351520266667,0.0018164756813333328,0.001868132455999999,0.0014007166906666682,0.016392994493333344,0.012035959279999989,0.01586685791999999,0.011109838626666679,0.004489867763999995,0.009525073,0.0034482613706666603,0.009507530453333335,0.023747480946666667,0.023739264439999998,0.01978307523866667,0.019777048165333336,0.02660183646666666,0.03524023719999999,0.026733691346666668
500,4900.0,0.04264567333333334,0.02538434497333335,0.006430612453333321,0.0029323194026666687,0.004258379518666667,0.002657434934666663,0.025925894040000022,0.01861043068000001,0.02516800882666666,0.017199206399999997,0.00671634637466667,0.014690475173333334,0.004593923016,0.01467038772,0.03702857681333333,0.03703684787999997,0.03183164326666668,0.031822579488000005,0.04289049759999997,0.05346794853333333,0.04064016982666669
600,5900.0,0.06228694759999997,0.036834426266666644,0.009525604546666663,0.003921878228000001,0.0066002677,0.004215004689333329,0.03828191285333331,0.026616100533333367,0.036615340053333334,0.02473145866666664,0.009430577639999996,0.02103085354666667,0.0058517977199999995,0.021004507679999986,0.05393749906666663,0.05394443933333337,0.04683518962533335,0.04684505209466671,0.06269861786666667,0.07564348386666678,0.05796464386666668
700,6900.0,0.08619639146666665,0.05034406653333335,0.008467830600000004,0.0036374651306666675,0.005362122674666668,0.003313361402666667,0.051978015359999956,0.03598831586666667,0.05009567504000003,0.03361023586666664,0.011746566786666655,0.02841751973333332,0.007000407266666675,0.028380420533333322,0.07218852519999994,0.07241136933333336,0.06500988734666666,0.06508038681333338,0.08679412186666678,0.10125847040000002,0.07716618226666667
800,7900.0,0.11425469679999992,0.06585515639999996,0.011313073559999998,0.004834003253333334,0.007452361993333327,0.004650203765333331,0.0685370809333333,0.04695881906666665,0.06570583200000006,0.04402445559999999,0.014964329813333344,0.03714230386666665,0.008381913426666667,0.03706047106666668,0.09592014360000004,0.0958234901333333,0.08639875646666664,0.08642491234666672,0.11511787306666664,0.13116094040000012,0.09806182000000001
900,8900.0,0.14585128746666665,0.08353988399999998,0.008568065759999998,0.0045193917200000025,0.0048193852480000006,0.00323256516933333,0.08630737453333341,0.059230759866666705,0.08339460440000006,0.05534960813333333,0.01781257013333332,0.046587377600000035,0.009691773760000001,0.046538409866666644,0.12178390026666669,0.12175642240000004,0.11052191069333327,0.11067744681333325,0.1465281501333334,0.1636637882666667,0.12300712479999995
1000,9900.0,0.18318275813333348,0.10651415586666661,0.03159710247999997,0.011272188493333333,0.023974136274666658,0.013301816132000011,0.11044283519999994,0.07301735759999994,0.10664285640000004,0.06836459413333333,0.023430709733333326,0.05736473319999999,0.011337085960000005,0.057289058933333324,0.15009712466666675,0.15010139626666663,0.14535949173333332,0.14566919185333335,0.18376755840000014,0.20373606573333325,0.15594443893333323


==> results/heuristics/barabasi_albert/edges_10/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,900.0,0.0009168076200000015,0.0006640833694222216,0.0005515541615555554,0.0002867511154222229,0.00027781750368888826,0.00021021525293333268,0.0007483048079555545,0.0004859161088888886,0.000631020651688889,0.00044091300000000024,0.0002881983863111109,0.00035552864951111023,0.00037089825302222284,0.00034658687608888874,0.0005800775795111101,0.0005735091144888878,0.000520217620355556,0.0005177735966222213,0.000571589479288889,0.0014125730000000016,0.000888332214933333
200,1900.0,0.003883700004444441,0.002479944618666666,0.001042699106666668,0.0005158836484444446,0.0004665568262222232,0.0003346914772888882,0.002458677030133331,0.0017195530386666677,0.0024066514919999994,0.001522133987999999,0.0008205668504444441,0.001267176831555555,0.0010406259543111098,0.0012532431537777761,0.0020871320290666634,0.0020793338140000003,0.001702093598177775,0.0016996667277777728,0.002181080750933336,0.004001229397333331,0.002612291614666664
300,2900.0,0.009150042262666679,0.005789607455555552,0.0017756752760000047,0.0009459123786666666,0.0008699368101333327,0.000615370648844444,0.005929048462666671,0.0036746873328888812,0.005671409084000003,0.0032591189942222246,0.001682150641244444,0.0027294892608888907,0.001953547571022222,0.0027106107595555574,0.004653095689955549,0.004639735480177777,0.00391722297902222,0.003917990588799996,0.005066942445377798,0.00785942971066667,0.005404636606222215
400,3900.0,0.016767871674666653,0.010479218799555554,0.0023301341702222185,0.0012649690839999974,0.0011198459248000015,0.0008035940039555562,0.010604769201333311,0.006382843391111114,0.01031520139999999,0.005692255017777776,0.0026792575662222223,0.0047546019911111,0.0030315150600000048,0.004732170315555562,0.008310270381333326,0.008295404476000015,0.007087939796444429,0.007084575927111107,0.009162259737599985,0.01301510491555557,0.009059358275111116
500,4900.0,0.027049631116444435,0.016570137633333357,0.004438932250222217,0.0020827260951111165,0.0027419314738666603,0.0016592540761333323,0.01683694178799999,0.009855769066666664,0.01637308721555554,0.008765896599999993,0.00401865817777778,0.007323861933333345,0.004290936480444447,0.007298120017777777,0.012991063827111097,0.012978685995999993,0.011722213805333332,0.011718578597777788,0.015099450271288863,0.019807565093333306,0.014135964830222225
600,5900.0,0.03956281870222215,0.024053595603999983,0.006408358367111108,0.0027851965702222225,0.004237109830222223,0.0026675628787555528,0.024902937708,0.014094090355555563,0.023856203461333363,0.012570115342222198,0.005634314849777775,0.010492533759999999,0.0056936909404444475,0.010461301119999999,0.018928303774666647,0.018912444134666653,0.017237037321333352,0.017241444072000015,0.022159387838666708,0.027895468333333336,0.020401868662666665
700,6900.0,0.05485913204888888,0.03287240861777778,0.005903825872888878,0.002585912984888886,0.0035049538097777747,0.0021114120779555587,0.03383154734444441,0.019056380915555587,0.03264582100666664,0.017027053182222196,0.006996215279555548,0.014183981697777756,0.007214320490222216,0.014144721888888894,0.02488104429244445,0.024933754004888876,0.02312386723822219,0.02315669601955557,0.029966845400000025,0.03646822517333333,0.026485500911555535
800,7900.0,0.07269440914222218,0.042903555608888914,0.007609951262666678,0.003438891922666661,0.004742361797777774,0.0029348362158222244,0.04470420290177784,0.024829939057777757,0.042712425231111156,0.02222705484888888,0.008930527892888897,0.018496723226666633,0.008866497891111094,0.018439521311111116,0.03303688718799997,0.032981825844888846,0.030610018326222233,0.030617788403111117,0.03975938924711109,0.04706841611111115,0.03375094058000005
900,8900.0,0.0928823209822225,0.05434649367555563,0.005889330197333341,0.0031345511217777777,0.002926690203555556,0.0018824697128444466,0.056268834984000045,0.03133021478666668,0.054206703786666595,0.027939835813333324,0.010572996935999996,0.023248976231111152,0.010700525621333324,0.023198186964444492,0.041508925035111104,0.041473463492,0.03800876851377777,0.038056239708000046,0.049591364014666635,0.057571205231111096,0.04141884999022235
1000,9900.0,0.11645572287555557,0.06950507749777766,0.020383610519999994,0.008176497600444452,0.015585552978666647,0.008795239151555547,0.07220643111555558,0.03858014443999998,0.06945436222666668,0.03444536313333331,0.014088002463111109,0.02860007795555555,0.012854682861777758,0.02853430911999999,0.05261106291777778,0.052578490387111126,0.05390934478488891,0.05402173353199997,0.06601202645911114,0.07495430434222224,0.056005177138666706


==> results/heuristics/barabasi_albert/edges_10/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,900.0,0.0006502621933333333,0.0004911569068000003,0.0004435393250000002,0.00023086164626666758,0.00019075024993333393,0.00013824700906666686,0.0005328699786000001,0.00028174718533333396,0.00045940685353333324,0.0002566960573333337,0.00020665948386666685,0.00018910566693333344,0.00029563951346666686,0.00018061541213333328,0.00015832392526666654,0.00015092500106666666,0.00018737298966666597,0.00018536088540000004,0.0001342589216000003,0.0009235105600000013,0.0003971119097333333
200,1900.0,0.002772167160000001,0.0018271291279999987,0.0008659699146666669,0.000425052330000001,0.0003323712717333331,0.00022656615579999903,0.0017674589105333366,0.0009776280246666673,0.0017550650726666658,0.0008398260953333331,0.0005628991396666663,0.0006497202873333335,0.0008961049934666658,0.0006341300640000009,0.00026877672359999863,0.00025719355433333294,0.0003544308179333325,0.00035208271233333217,0.00022305010639999998,0.001926268649333331,0.0007210327620000007
300,2900.0,0.006543660034000003,0.004277131369999997,0.0014308990499999987,0.0007692805380000012,0.0006110346165333332,0.0004170547326,0.00431233828733334,0.002078043625999996,0.004163059352666671,0.0017538556913333327,0.0011479728465333332,0.0013859011179999982,0.0017719890698666692,0.001365909719333331,0.00046165674826666566,0.00044776648026666676,0.0006050087125333322,0.0006049514365333335,0.00041352309473333376,0.003035764232666669,0.0011378775493333325
400,3900.0,0.011987918851999981,0.007730640499333338,0.0018709531453333318,0.0010265465213333297,0.0007826901972000009,0.0005419617065999992,0.007747565268666666,0.0035945831466666633,0.007576694499999991,0.0030215956466666674,0.001811448524666666,0.0024073259333333313,0.002860606587333331,0.002382348800000002,0.0006291346986666661,0.0006107253139999994,0.0007775220606666624,0.0007754616039999968,0.0005367496330666673,0.004082101833333334,0.0014934574926666663
500,4900.0,0.019319750608000022,0.012210042336666666,0.003489846955333331,0.0017045055600000008,0.0020299250967999944,0.001206297446866668,0.012338605615333334,0.005526108653333333,0.012022156243333339,0.004596643313333339,0.002716581386,0.003687793446666664,0.004186240637333332,0.003659144719999999,0.0010190942539999978,0.0009961129873333327,0.001713926526666664,0.0017129293053333291,0.0013199404736000022,0.005712167706666679,0.0024778058186666683
600,5900.0,0.02828347525333332,0.017720648779333333,0.004906958390666665,0.0022738001673333333,0.0031121448513333353,0.0019504498134666655,0.018270030308666682,0.007891200800000006,0.017533734445333304,0.0065472842799999985,0.0037934151146666625,0.005281057706666665,0.005672022897333329,0.005247192886666663,0.001481095062,0.0014534163353333324,0.0024948196973333383,0.0024964660153333363,0.0020314142246666642,0.0073182582333333294,0.0035416797406666654
700,6900.0,0.03928629814000002,0.024203250586666704,0.004688222735999998,0.002126296010666671,0.0026421840373333314,0.0015762397802666663,0.024824057269999977,0.010657903239999994,0.023987164656666674,0.008802690906666664,0.004687592945999998,0.007134327013333341,0.0073879690620000035,0.0070936362333333365,0.0012940747053333307,0.0012611304073333323,0.002246948170666668,0.0022608701160000003,0.001716760433333336,0.007928390826666649,0.0033915423006666647
800,7900.0,0.05202317971333332,0.031503727546666735,0.005834108094000003,0.002816731334666662,0.0034624768253333333,0.0021520983777333328,0.032862704886000044,0.01384218905333335,0.031291259313333326,0.01140486607333333,0.005989459225999991,0.009250199373333342,0.00918489948999999,0.009204948766666672,0.0016713243153333342,0.0016364509673333317,0.002791016302666669,0.0027895791046666694,0.0022653344039999983,0.009429259899999992,0.00416597973666666
900,8900.0,0.0665196594066667,0.03983486764666665,0.00463479400266667,0.0025267715160000015,0.002064694927333333,0.001291740219933333,0.04133377707600001,0.017465959846666667,0.03969752308000003,0.014320785720000001,0.007038232777333333,0.011665559679999991,0.011290354138666654,0.011613302713333332,0.0014569274859999996,0.0014166665046666672,0.001836768077333336,0.0018301594886666675,0.0013301560219999991,0.009498353380000008,0.0035205326520000016
1000,9900.0,0.08322702544666662,0.05109505218000008,0.014871111833333324,0.006722731394000007,0.011485231951333318,0.006635626558666662,0.05318177720666666,0.021457176926666696,0.05095442227333335,0.017581205033333294,0.009511168628000003,0.014313086800000001,0.01370847005933332,0.014251747946666662,0.003963164110000005,0.0039111897139999996,0.008278289130666671,0.008292057684666685,0.0073640830886666665,0.01609199071333332,0.009257556041333347


==> results/heuristics/barabasi_albert/edges_10/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,900.0,0.0014498984733333335,0.0010099362946666655,0.0007675838346666661,0.0003985300537333339,0.000451952011200001,0.000354151740666667,0.0011791744666666663,0.0008942539559999991,0.0009742482479999997,0.0008093468853333326,0.00045127619119999965,0.0006883746146666659,0.0005214157321333327,0.0006785298039999999,0.0014235848879999998,0.0014186773413333341,0.0011859068817333324,0.0011825990190666652,0.0014462505946666658,0.0023906978800000036,0.0018707728253333326
200,1900.0,0.006106765693333332,0.0037855756000000013,0.0013961574906666667,0.0006975462853333338,0.0007349279351999984,0.0005509421202666671,0.0038411132693333327,0.003203403066666668,0.003709824330666672,0.0028867497733333393,0.0013359022720000001,0.0025020899199999997,0.0013296678759999992,0.002491469333333337,0.00572384264,0.005723614333333335,0.004397419158666666,0.004394834758666665,0.0060971420399999945,0.008151150893333334,0.0063948093199999965
300,2900.0,0.014362806719999992,0.008814559626666666,0.002465227728,0.001299176060000001,0.001387741197333333,0.001012002481333334,0.009162468813333335,0.0068679747466666675,0.008688108546666662,0.006269645600000009,0.002750506230666667,0.00541666554666667,0.002316664573333334,0.0054000128399999976,0.01303597357333333,0.01302367348,0.010541651512000002,0.010544068893333336,0.014373781146666677,0.017506760666666663,0.013938154719999988
400,3900.0,0.026327777319999995,0.01597637540000001,0.0032484962200000004,0.0017418142093333303,0.0017941573800000002,0.0013268585986666666,0.016319177066666676,0.01195936388,0.0157922152,0.011033573760000012,0.004414875649333328,0.009449154106666666,0.003373332005333337,0.009431813346666665,0.023672541746666692,0.02366476280000002,0.019708775268000002,0.019702804573333347,0.026413279946666653,0.030881111080000027,0.024191159839999993
500,4900.0,0.04250939213333336,0.02529032822666667,0.0063371028400000026,0.0028391671653333326,0.004165944228,0.0025651673346666682,0.025833614133333342,0.018515089893333322,0.025074949160000023,0.017104403173333334,0.006622811761333327,0.014595998906666663,0.004500328166666666,0.014576070613333334,0.03693500297333332,0.03694383201333329,0.03173878836266669,0.03172987718266672,0.04265846986666668,0.04799835986666661,0.03745228285333334
600,5900.0,0.062121505600000085,0.036719489253333334,0.009411158320000008,0.003807989376000003,0.006487039788000013,0.004101789009333332,0.03816875250666667,0.026499869466666652,0.03650114149333332,0.024615777466666648,0.009316114319999996,0.020915485866666667,0.005737027026666665,0.020889517586666666,0.05382272119999992,0.05383049973333332,0.046721472569333365,0.046731400185333304,0.062415335066666626,0.06904988853333338,0.054122246506666624
700,6900.0,0.08600479986666659,0.05021072468000002,0.008335032146666668,0.0035051469333333353,0.005230493354666669,0.0031817566733333322,0.05184652749333334,0.03585333626666668,0.04996313370666662,0.033475777733333316,0.011613459946666668,0.028283291066666667,0.006867023346666667,0.028246893199999984,0.07205498346666668,0.07227900119999997,0.06487770537333332,0.06494834782666664,0.0864670153333333,0.09354789386666663,0.07267341813333321
800,7900.0,0.11403686800000012,0.06570321173333334,0.011161637600000008,0.00468321309866667,0.007302131742666673,0.004500311891999998,0.06838719893333335,0.046805439066666676,0.06555475706666669,0.043871432400000014,0.014812665226666662,0.03698977093333334,0.008229694693333334,0.036908666400000026,0.0957680129333333,0.09567257559999996,0.0862480223733333,0.0862742069999999,0.11474749893333318,0.12234672853333342,0.09292086226666675
900,8900.0,0.14560764413333319,0.08336974573333332,0.008398402586666666,0.004350110333333331,0.004650680755999996,0.0030639286986666675,0.08613895079999999,0.059058724666666666,0.08322506519999998,0.05517793600000002,0.01764252525333332,0.046415809333333294,0.009520868586666672,0.046367955466666645,0.1216129201333333,0.12158705746666673,0.11035276938666667,0.11050840014666669,0.14611377999999992,0.1537169089333333,0.1172154846666668
1000,9900.0,0.1829131177333331,0.10632512813333331,0.03140860789333331,0.011084030013333333,0.023786195033333346,0.013114464337333345,0.11025573893333321,0.07282607946666672,0.10645424213333347,0.06817367933333335,0.023241670133333347,0.05717406026666666,0.011147108466666668,0.057099431466666725,0.14990686053333332,0.1499130917333333,0.14517145609333326,0.14548108522666678,0.18330791320000003,0.19267893159999994,0.1495004193333334


==> results/heuristics/barabasi_albert/edges_25/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,1875.0,0.0019302525320000024,0.0009036069293333338,0.0008778091213333314,0.00041454675466666814,0.000291500603466667,0.0002706971703999999,0.0008736014182666651,0.0006006386871111104,0.0008106600862222221,0.0004578448373333334,0.00032494746360000037,0.00033368025511111197,0.0004843904440888882,0.0003241784913333339,0.001046567140311115,0.0010373371508000022,0.0011384875324444421,0.0011357988452888892,0.0011909128113333331,0.004867219439111117,0.0023836223782222206
200,4375.0,0.00920880166711111,0.003184625883111109,0.0022813312431111113,0.0010124775871111125,0.0008673898660888879,0.0006494528017777765,0.0030529648044444442,0.0021302704062222196,0.002956639108888888,0.0014786320413333323,0.0010426347128888885,0.0011477616817777792,0.001524935297777776,0.0011301369217777777,0.004398535525333338,0.0043820554466666665,0.004424701393777788,0.004423690762222225,0.0054159525346666616,0.013864745462222243,0.008172135206222215
300,6875.0,0.021809709377777754,0.007135668404000005,0.0034690119786666687,0.0015619377373333341,0.0012424659044444444,0.0009146138982222215,0.006041709191555559,0.004575348927999999,0.0067448822328889,0.0030978929893333324,0.0020789751946666637,0.002449376363999997,0.0029833666306666668,0.0024235689013333344,0.009952431044000024,0.009928061485333324,0.009389082147111101,0.009391097126222214,0.012543487809777766,0.02564483822222222,0.016740771596888887
400,9375.0,0.039953521066666664,0.012949918913333329,0.0051942177822222255,0.0023247449333333348,0.002008150861777776,0.0014036823080000008,0.011454144982666675,0.00796133052888888,0.012416320393777781,0.005306538088888889,0.003441838009333335,0.00422954291422222,0.0047400096680000016,0.004196183400888887,0.017713119796000005,0.01767020351422224,0.01734914585822222,0.017348008356888895,0.022929963327555584,0.040610898386666684,0.028284021796000012
500,11875.0,0.06360962937777781,0.02065991954222225,0.0073179317822222225,0.0031212784617777735,0.003113432239111115,0.0019300517173333363,0.017953734482666617,0.012337889795555553,0.01997145905866665,0.008129190475555551,0.00517572404311111,0.006501746480000001,0.006848526725333333,0.006465047444444446,0.02819278641333332,0.028122870200444457,0.02669839294000001,0.02669225627244443,0.0365679220711111,0.058659696999999976,0.04170359881466664
600,14375.0,0.09255705175555558,0.030691581044444458,0.010217330528888877,0.004185099382222217,0.004750072512888881,0.0028333076315555554,0.026773251861333332,0.017710673733333338,0.029842035911111037,0.011615738626666665,0.007058591168000001,0.009261666275555552,0.009301301220000002,0.009210031586666669,0.040299504077777805,0.0402651245542222,0.03952856726666664,0.03954665422844445,0.05326053537688881,0.07996439025777792,0.05943053710222225
700,16875.0,0.12753282896444446,0.0397495234088889,0.007358971799999987,0.0043226120666666635,0.0009829241946666646,0.0009040615826666668,0.03585036463822227,0.02408169815999999,0.03883308255555555,0.01562821808888889,0.008919504509777782,0.01245530109777776,0.01164547289022222,0.012394933475555564,0.05479872341066661,0.05466854116666673,0.05149733265955552,0.05133259989333337,0.0724811672346667,0.10375449116888881,0.07792347622222218
800,19375.0,0.17032604052888908,0.05335965985777778,0.016135852288888898,0.00682932503555556,0.007820250957333333,0.00461588692222222,0.04539094431111114,0.031423303195555564,0.05230439344888894,0.02027921125777779,0.011574228043999988,0.016128127271111098,0.014638956252888882,0.016051689826666677,0.07157467123555562,0.07162637819155546,0.06995891953733335,0.07016470042888892,0.09792646824888884,0.13332313042666669,0.09969496767999993
900,21875.0,0.21666399302666642,0.0682673531733334,0.020753975071111104,0.008359976346666681,0.010671321716888884,0.00613445852977777,0.059149195155555605,0.03966859020000003,0.06709531799111106,0.025490269977777764,0.014178693330222238,0.020279027017777757,0.01787129366266664,0.02019389508888892,0.09164844905333339,0.09151579274222219,0.09133301067555548,0.09144191924888899,0.12532966953777794,0.164857726582222,0.1280109241466668
1000,24375.0,0.26870289715999957,0.08397119781777775,0.011560856200000013,0.006852816737777782,0.0015886110671111098,0.0014198248648888867,0.07153071377777791,0.04899973700888896,0.08267805878666666,0.03125078405777781,0.016415499535999988,0.02487578971111108,0.020796914287111095,0.024801477164444485,0.11178990814666656,0.11104209747555557,0.1078320521333333,0.10746663533333334,0.153595204551111,0.1968271208666669,0.14943652345777778


==> results/heuristics/barabasi_albert/edges_25/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,1875.0,0.0013093464180000008,0.0006648728313333336,0.0007627079866666663,0.0003637463073333333,0.0002063191577333333,0.00016848246519999985,0.0005943994620666664,0.00036650720800000033,0.000573834553333333,0.0002915994279999997,0.0002383904518000001,0.00019309346733333336,0.0003461867914666663,0.00018384091900000018,0.00021596971979999944,0.00020438002953333372,0.000267210492000001,0.00026505073126666817,0.00019392064366666718,0.00383914654533333,0.0007551674873333346
200,4375.0,0.006187247227333343,0.0022709905740000013,0.0019651597073333323,0.0009012013993333349,0.0006316246264666648,0.00044511453799999984,0.0020365648173333323,0.0012495697760000007,0.0020491120226666655,0.0008581836820000004,0.0007338884619999999,0.0006169274760000001,0.0011019652593333327,0.0005989628026666664,0.000516956127999999,0.0004955332966666657,0.0007423066753333349,0.0007424062606666683,0.0005064655553333329,0.009119000193333338,0.0016813912560000005
300,6875.0,0.014637158579999986,0.005031413586000006,0.0030291192946666663,0.0014077658326666687,0.0009296632386666665,0.0006430555153333336,0.004020426493999999,0.002640822372000006,0.004654986069333333,0.0017195337173333313,0.0014462659739999998,0.0012844246926666668,0.002255043035999999,0.0012589605719999994,0.0007910042193333356,0.0007617802880000004,0.0011459334759999992,0.0011460434973333345,0.0007480814613333339,0.014423537733333372,0.0026027572620000014
400,9375.0,0.026748757733333288,0.009067717483333338,0.0044438021333333385,0.0020901179799999994,0.0014720718633333338,0.0010120710839999982,0.007625579393999999,0.004538820260000008,0.008552617877333324,0.002862069813333338,0.0023882674906666665,0.0021834874580000012,0.0038762249780000023,0.002151010354666668,0.0010903491940000016,0.0010456764379999988,0.0016844231873333342,0.0016850395953333388,0.0011336372580000027,0.01978993291333336,0.0034750354273333363
500,11875.0,0.042403389533333335,0.014443860066666685,0.0062059515400000155,0.0028028739659999922,0.00229106689,0.0014097397446666655,0.011958094423999983,0.0069789339666666665,0.013755154748000004,0.0043150448066666715,0.0035867338846666636,0.003335517973333336,0.00583501249466667,0.003293846820000002,0.0014717111533333338,0.0014099611673333316,0.0024253806699999977,0.0024243669819999994,0.001588509439999996,0.02523718303333334,0.004439420288666672
600,14375.0,0.061700489100000123,0.021447703046666666,0.008672479353333337,0.0037681530066666666,0.003609855505333325,0.0021336918986666707,0.017832633611999958,0.00996772813333333,0.02059785857999999,0.0060948111399999946,0.004899053391999994,0.004737779433333332,0.008184369196666673,0.0046854649933333395,0.00192293038333333,0.0018638362313333303,0.0035902121266666665,0.003597142322666649,0.002248137465333339,0.030971917720000013,0.006036372919999997
700,16875.0,0.08471241691333334,0.02776033138000003,0.006919951426666657,0.0040475252799999995,0.0007372743600000001,0.0006556377766666667,0.023896279663999966,0.013462607706666688,0.026801580953333362,0.008104347000000001,0.006179403891333332,0.0063413485799999995,0.010542902888666668,0.006286624746666661,0.0018299812493333242,0.0017646087499999996,0.0018622444093333343,0.0018540632199999948,0.0013334759186666675,0.03519069755333331,0.004825896999999996
800,19375.0,0.11281509592666651,0.03727106992000001,0.013593341919999979,0.006205444926666662,0.005774180972666659,0.0034429058866666646,0.03019948014666666,0.017488746059999984,0.036137821173333314,0.010450744620000006,0.008055784232666669,0.00819839110666667,0.013560011859333313,0.008129290073333332,0.002845818786666668,0.0027704838873333303,0.0054684689326666685,0.005477901456666665,0.0036161237066666724,0.042293122573333355,0.008325946186666665
900,21875.0,0.14352826120666684,0.04771773022666666,0.017612995826666658,0.007671954866666669,0.00816165594666667,0.004781066226666668,0.03941538426666669,0.022024736899999987,0.04639467971999994,0.013031771699999993,0.00985931360866667,0.010288794859999985,0.016740889007333323,0.010205629633333331,0.0032924469799999923,0.003206019446666669,0.007346055199999997,0.007364921926666652,0.004544785106666667,0.04799105654000011,0.01059278555333333
1000,24375.0,0.17767861800666665,0.058560253326666666,0.010928967746666653,0.006454678473333331,0.001226425507333333,0.001039318725999999,0.04757827306666669,0.027126643979999986,0.057151563179999955,0.015902853820000003,0.01140601211066669,0.012609321233333333,0.01994007045733333,0.01251761808,0.002942504286666675,0.002862294013333337,0.002952015739999994,0.0029362750600000036,0.0020676960266666697,0.0510076366333333,0.0073329572533333345


==> results/heuristics/barabasi_albert/edges_25/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,1875.0,0.003172064760000003,0.0013810751253333327,0.0011080113906666675,0.0005161476493333336,0.00046186349493333414,0.0004751265808000002,0.001432005330666666,0.0010689016453333327,0.0012843111519999996,0.0007903356559999992,0.0004980614871999999,0.0006148538306666665,0.0007607977493333334,0.0006048536359999999,0.0027077619813333335,0.0027032513933333345,0.002881041613333334,0.0028772950733333344,0.0031848971466666713,0.006923365226666667,0.005640532160000003
200,4375.0,0.01525191054666668,0.005011896501333337,0.0029136743146666653,0.0012350299626666646,0.001338920345333333,0.0010581293293333346,0.00508576477866666,0.0038916716666666674,0.0047716932813333356,0.002719528760000001,0.0016601272146666694,0.0022094300933333325,0.002370875374666669,0.0021924851600000008,0.012161694320000012,0.012155099746666665,0.01178949083066667,0.011786259765333327,0.01523492649333333,0.02335623600000001,0.02115362310666665
300,6875.0,0.03615481097333332,0.011344178040000007,0.004348797346666667,0.0018702815466666645,0.0018680712360000004,0.0014577306640000016,0.010084274586666667,0.008444402040000007,0.01092467455999999,0.005854611533333334,0.0033443936359999972,0.004779279706666667,0.004440013820000002,0.004752785560000001,0.02827528469333336,0.02826062388,0.025875379489333328,0.025881204384000003,0.03613430050666665,0.048087439200000005,0.04501680026666667
400,9375.0,0.06636304773333333,0.020714321773333346,0.0066950490800000055,0.0027939988399999973,0.0030803088586666594,0.002186904755999998,0.019111276160000006,0.014806351066666662,0.02014372542666665,0.010195474640000002,0.0055489790466666635,0.008321653826666662,0.006467579048000001,0.008286529493333337,0.05095866100000005,0.050919257666666655,0.0486785912,0.04867394588000004,0.06652261546666677,0.08225282933333325,0.07790199453333334
500,11875.0,0.10602210906666668,0.033092038493333364,0.00954189226666666,0.0037580874533333307,0.004758162937333336,0.00297067566266667,0.02994501460000002,0.02305580145333332,0.03240406768,0.015757481813333325,0.008353704360000002,0.01283420349333335,0.008875555186666674,0.012807448693333345,0.08163493693333336,0.08154868826666668,0.07524441748,0.07522803485333328,0.10652674733333331,0.1255047249333334,0.11623195586666664
600,14375.0,0.15427017706666665,0.049179337040000035,0.013307032879999991,0.005018992133333332,0.007030506528000003,0.004232539097333332,0.044654488360000036,0.0331965649333333,0.048330390573333375,0.02265759360000001,0.011377666720000002,0.018309439959999993,0.011535165266666664,0.018259164773333326,0.11705265146666675,0.11706770120000007,0.11140527754666668,0.11144567804,0.15528533119999974,0.1779493353333332,0.1662188654666667
700,16875.0,0.21317365306666639,0.06372790746666665,0.008237012546666674,0.004872785639999994,0.0014742238640000004,0.0014009091946666655,0.05975853458666663,0.04531987906666665,0.06289608575999997,0.030675960266666673,0.014399705746666672,0.024683206133333347,0.013850612893333322,0.024611550933333306,0.1607362077333332,0.16047640600000015,0.15076750915999992,0.15028967324000006,0.21477654986666664,0.24088207839999984,0.22411863466666657
800,19375.0,0.28534792973333334,0.08553683973333338,0.021220873026666674,0.008077085253333324,0.01191239092666666,0.00696184899333333,0.07577387263999999,0.059292417466666685,0.08463753799999996,0.03993614453333336,0.018611115666666657,0.03198759959999999,0.016796845039999987,0.03189648933333334,0.20903237613333334,0.20933816679999995,0.19893982074666663,0.1995382983733333,0.28654715733333314,0.31538314613333324,0.2824330106666666
900,21875.0,0.36293545666666704,0.10936659906666664,0.02703593356,0.009736019306666668,0.015690653257333327,0.008841243136000002,0.09861681693333336,0.07495629679999997,0.10849659453333334,0.05040726653333332,0.02281745277333332,0.04025949133333335,0.02013210297333332,0.040170426000000016,0.26836045319999996,0.2681353393333333,0.25930692162666646,0.25959591389333364,0.36689943840000017,0.3985910666666665,0.3628472013333333
1000,24375.0,0.45075145546666684,0.13479308680000016,0.012824633106666662,0.0076490932666666645,0.0023129821866666686,0.00218083714266667,0.11943559519999997,0.09274592306666667,0.13373105,0.06194664453333336,0.02643447438666666,0.04940872666666666,0.022510601946666674,0.0493691953333333,0.32948471586666656,0.3274017044000003,0.3175921249199999,0.3165273558800001,0.4566502216000003,0.4884660893333334,0.4336436558666662


==> results/heuristics/barabasi_albert/edges_25/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,1875.0,0.0018833996733333348,0.000873313308444443,0.0008478642564444449,0.0003847130647111127,0.0002621972601777776,0.000242622061377778,0.0008463183902666655,0.0005691875666666665,0.0007815722890222213,0.0004267397884444457,0.0002954404635555555,0.00030282401959999967,0.0004548264310222214,0.0002935909888000002,0.001017067012888887,0.0010086427455111133,0.0011100567614222186,0.0011073402829777747,0.0011184809634222216,0.0028798761626666683,0.0017403673903555522
200,4375.0,0.009102618953333332,0.0031143215759999996,0.0022113477946666665,0.0009425517071111121,0.000797982353600001,0.0005807820247111115,0.0029851404860888873,0.00205837558711111,0.0028874887946666655,0.0014071691959999999,0.0009728094759999993,0.0010765004191111132,0.001455084714666665,0.0010590442084444445,0.0043286501280000046,0.004313122310577781,0.00435597388622222,0.004354911970222214,0.005266005678044454,0.009184593609333328,0.006733590527111111
300,6875.0,0.021644183355555548,0.00702497040400001,0.0033586365764444424,0.0014516826933333351,0.00113304916231111,0.0008053724939111105,0.005933064136000005,0.004462683164444441,0.006635807532888882,0.002985547575555556,0.0019696067622222203,0.002337150548444444,0.0028737437055555547,0.002311605472444443,0.009842842676444453,0.009818898888888889,0.009280153706666655,0.00928223807688888,0.012314294419555574,0.018250351641777806,0.014484902077333332
400,9375.0,0.03973118775555556,0.01280016260755557,0.005044894448888885,0.0021736991057777766,0.0018584213017777786,0.0012549882252444492,0.011306276552888907,0.00780923044444444,0.012268809032888874,0.005154739142222216,0.003293785547555559,0.004077712655555552,0.004591197204444443,0.004044962416888885,0.017564165716444476,0.017522667802666647,0.017201735681777797,0.01720072147600002,0.022627628818222206,0.03050095324444441,0.02527883531422221
500,11875.0,0.06332463479111113,0.02046448264444449,0.007123137639999999,0.002921987878666664,0.002915802291511105,0.0017356007720888903,0.017760142520888898,0.012139577071111109,0.01977927758,0.007931285644444447,0.004982799061777778,0.006303948946666665,0.006654119419111106,0.006268117048888888,0.02799823879333337,0.027930697450222218,0.02650632846577778,0.026500458675555567,0.03618641687688888,0.04583693336000004,0.03792664192666664
600,14375.0,0.09218913661333344,0.030431195128888918,0.009957635386666644,0.003920716603555567,0.00448685122666666,0.0025731650236,0.026513980915555554,0.01744761663555555,0.029584653431111135,0.01135281666222224,0.006800578838666665,0.00899878820444444,0.009041334056444422,0.008947980986666661,0.04003925962666671,0.04000852928888887,0.03927221167866672,0.03929040396800007,0.052772989416444455,0.06439799461777773,0.05475774929777788
700,16875.0,0.12709960172444437,0.03944049476888894,0.007050393760000007,0.004007769835555552,0.0006694293408888888,0.000595012382711109,0.03554191028666663,0.023769167311111106,0.03852726849777776,0.01531616896444446,0.008612861992888892,0.012142776853333355,0.011336057360444442,0.012083459253333336,0.05448873075999995,0.05436374882888892,0.051192387196444394,0.051028075038666645,0.07191160302444453,0.08546023346666665,0.07257607687466654
800,19375.0,0.1698047697866667,0.052981302635555526,0.01575784113777778,0.006445242702222229,0.007437035126666664,0.004237907719200002,0.045013073433777855,0.031040907128888868,0.05192920611999999,0.0198973683777778,0.011198048918666674,0.01574587880444446,0.014260085833333335,0.015669847453333354,0.07119515466355544,0.07125141031777767,0.06958378385422226,0.06978992892622224,0.09725161814222236,0.11227861330222216,0.09348525761377788
900,21875.0,0.21606216729333325,0.06782696875555552,0.020313299808888876,0.007913643382222226,0.010225701094666664,0.005694417640133336,0.058708654946222294,0.03922285935111108,0.06665781212,0.02504531744888888,0.013739751953777789,0.019833442444444436,0.01742941515555558,0.01974842343999997,0.09120624918488889,0.09107819190799998,0.0908951340737779,0.09100406630133333,0.12455616413288878,0.14108244748888887,0.12089188448000007
1000,24375.0,0.2680138849333336,0.08346347032444452,0.011052600253333331,0.006339634031111111,0.0010758253488888884,0.0009131036177777767,0.07102301142844439,0.048485850186666686,0.08217303252000001,0.030737479262222235,0.01590899199422222,0.024361885386666688,0.020286883903555535,0.02428733549777782,0.11127998014933321,0.11053679565155555,0.10732654273822222,0.10696143726133345,0.15271846728844454,0.17033107649777796,0.1415465391608888


==> results/heuristics/barabasi_albert/edges_25/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,1875.0,0.0012625336166666662,0.0006346396066666672,0.0007328721700000004,0.0003340071050666677,0.0001771658255333337,0.00014102682480000002,0.0005680535527333333,0.00033503263066666676,0.0005449709675333339,0.0002604827919999997,0.00020921182706666656,0.00016226354806666651,0.00031703964853333345,0.00015334573586666658,0.0001869659026666671,0.00017609631826666705,0.0002393188468000014,0.00023713108913333514,0.00011686468513333376,0.0019345860239999974,0.00038601035219999963
200,4375.0,0.00608108995666667,0.002200741194000001,0.0018952611719999953,0.0008313280820000007,0.0005622852990000005,0.000376740981733334,0.0019693655791333344,0.0011775707406666668,0.001980073908666668,0.0007866415473333326,0.0006645043460000004,0.0005455994740000003,0.0010325643626666662,0.0005278228093333338,0.0004475518653333345,0.00042680708586666656,0.0006739057219999978,0.0006738912746666667,0.00034653984373333394,0.0046310080340000075,0.0009057551306666663
300,6875.0,0.01447164020666666,0.0049208722726666685,0.002918869631333336,0.0012976188853333324,0.0008203827441333339,0.0005339497435333349,0.003912149644000002,0.0025280110999999993,0.004546131665999998,0.0016070156100000037,0.0013371288380000003,0.0011720170626666672,0.0021457191530000006,0.0011468036353333355,0.0006817457480000009,0.0006530276333333337,0.0010374541619999965,0.0010376128473333316,0.0005038986759999984,0.007321903595999999,0.0013898302226666645
400,9375.0,0.026526481033333316,0.008918234997999992,0.004294680066666666,0.0019391863466666646,0.0013224983320000005,0.000863497131200001,0.00747799460266666,0.004386554046666669,0.008405361576000012,0.0027100984533333346,0.002240521655999999,0.0020314521766666644,0.003727707316666663,0.0019994936653333316,0.0009418075679999963,0.0008988680439999998,0.001537745422666668,0.0015383931446666704,0.0008119448940000016,0.010075365266666669,0.0019271119046666667
500,11875.0,0.042118416320000046,0.014248727580000006,0.006011520659999991,0.002603617784666665,0.002093545659266666,0.001215363296133335,0.011764775288000006,0.006780532533333333,0.013563378076666662,0.004117032159999996,0.003394170797999999,0.003137572266666669,0.005641035212000002,0.0030965700399999997,0.0012776539900000029,0.0012190041086666647,0.0022345579786666693,0.00223371412666667,0.0011831259820000006,0.012909837773333313,0.0025293246899999997
600,14375.0,0.06133262218666666,0.021187760180000004,0.008413138559999988,0.003503584998666666,0.003346683984000004,0.0018734936080666664,0.017573582139999988,0.009704519819999998,0.02034085014,0.005831718693333329,0.004641325497999998,0.004474598326666667,0.007924609824666664,0.004422944819999997,0.0016629281733333322,0.0016088009999999985,0.0033353631246666707,0.0033422845186666748,0.0017317225913333317,0.01600361066000002,0.003585146546666672
700,16875.0,0.08427926078666668,0.027451769833333316,0.006611764320000002,0.0037320937466666666,0.0004238572153333336,0.0003462367040666665,0.023587867023333355,0.013149770300000006,0.026496276226666622,0.007792114446666655,0.005873051682666671,0.006028362546666666,0.010233749067333348,0.005974545679999995,0.0015201884066666604,0.001461540110000003,0.0015588189479999977,0.001551051124666666,0.0007308476699999999,0.017595433800000025,0.002150453245333333
800,19375.0,0.11229387507999988,0.03689316788666668,0.013215630926666682,0.005820573526666659,0.005391001110666669,0.0030644580474666694,0.029821387284000012,0.017105770160000013,0.03576302098000001,0.01006841249999999,0.007679843364666665,0.007815475339999996,0.013181466336666664,0.007746645246666671,0.0024667226620000114,0.0023968833433333316,0.00509463340799999,0.005104335182666653,0.0029030392799999994,0.022048807886666723,0.005166990420666665
900,21875.0,0.14292654414000008,0.04727783906666669,0.017172718833333333,0.00722453133333333,0.007715992924666672,0.0043405617041999975,0.03897447728599997,0.02157841596,0.04595764131333329,0.012586388640000017,0.009420601384000006,0.0098425378,0.01629919975333335,0.00975950582666668,0.0028505501106666667,0.002769710061999998,0.006909319990666666,0.00692805097866664,0.00372791139933334,0.025115242566666647,0.006873109719999989
1000,24375.0,0.17698968986666683,0.05805302048666675,0.010420941866666662,0.005940492800000003,0.0007134857080000003,0.0005320806366666667,0.047069888476,0.02661202134666663,0.05664702951333342,0.015388764426666644,0.01089965243133334,0.012094531413333331,0.019430654482000022,0.012002861913333322,0.0024328430240000065,0.0023579540773333383,0.002447404587333336,0.0024318371853333303,0.0011421554659999994,0.025522638413333344,0.00326566587466667


==> results/heuristics/barabasi_albert/edges_25/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,1875.0,0.003125131786666667,0.0013506607120000013,0.0010778484293333332,0.0004861249840000006,0.0004322601294666679,0.00044581253453333423,0.001402848065333333,0.0010374974386666666,0.0012547749319999995,0.000759253781333333,0.00046789773653333394,0.0005839449626666666,0.0007303999960000002,0.0005740814946666673,0.0026772692333333356,0.0026737356000000024,0.0028515325906666666,0.0028477586706666634,0.00312171352,0.004770456439999995,0.0044490814666666625
200,4375.0,0.015145676946666669,0.0049414823399999966,0.002843521039999997,0.001164998957333333,0.0012693764628000006,0.0009888641106666667,0.005016690300000006,0.003819985279999999,0.004702318566666666,0.0026482244933333328,0.0015894197360000002,0.002138302309333334,0.0023001254186666665,0.0021214870066666646,0.012090846653333322,0.012085752760000004,0.011720110214666664,0.011716953361333328,0.015104937346666661,0.018291764760000006,0.018389261320000013
300,6875.0,0.03598926965333335,0.011233166666666664,0.004238170466666668,0.0017598103093333334,0.001758381998666667,0.0013482179946666675,0.009974893120000005,0.008332027293333332,0.010815159266666657,0.005742611506666669,0.0032345626106666642,0.004667417519999997,0.004329792810666665,0.004641209146666669,0.028165036533333326,0.028150641400000002,0.025765552795999996,0.02577148853600001,0.03593508590666669,0.04010724773333328,0.040675045786666676
400,9375.0,0.06614060119999997,0.020564017826666656,0.006545323213333333,0.002642724624000003,0.002930267241333335,0.002037970413333335,0.018962840453333348,0.014654583239999987,0.01999570394666669,0.010044020520000006,0.005400313330666667,0.008170233613333334,0.006318176980000001,0.008135899919999998,0.05080888201333336,0.05077026732,0.04852971620000005,0.0485253781386667,0.06625899666666664,0.07135212920000003,0.07198228213333333
500,11875.0,0.10573707173333335,0.032895992773333334,0.009346371599999998,0.0035587280666666667,0.004560315556000001,0.0027760757239999995,0.029750876986666664,0.022857666146666674,0.03221107658666666,0.015559792613333321,0.008160055589333333,0.01263670230666666,0.008680287833333338,0.01261121106666666,0.08143940840000001,0.08135408413333334,0.07504986944000004,0.07503394777333336,0.10619299866666658,0.11169112453333344,0.1087212764
600,14375.0,0.1539021654666668,0.048918065026666645,0.013046629040000021,0.004754979813333333,0.00676718571200001,0.003972507854666664,0.0443947784666667,0.03293381026666663,0.048072260013333354,0.022395012599999993,0.011119085519999999,0.018047167960000016,0.011274782519999993,0.017998053320000016,0.1167919225333335,0.11680798586666657,0.11114590878666672,0.1111866428666668,0.15485552306666658,0.16118676253333336,0.15710295480000022
700,16875.0,0.21274028360000027,0.06341794464000004,0.007927652640000001,0.004559122013333333,0.001160573591999999,0.0010925637400000005,0.0594499968133333,0.04500796133333338,0.06258925303999997,0.030364278000000012,0.014092482613333348,0.024371605466666703,0.013540673946666667,0.02430128639999999,0.16042581546666668,0.16016816626666683,0.1504595236933332,0.14998212286666665,0.21427311373333333,0.22118983279999987,0.21342732413333307
800,19375.0,0.2848265592000004,0.08515757213333336,0.020842261560000002,0.007694581053333336,0.011529103158666667,0.0065848070626666625,0.07539644573333333,0.05891118106666667,0.0842615764,0.039555280133333356,0.018234460026666652,0.03160668573333332,0.016417324826666673,0.03151625186666668,0.20865201866666652,0.2089604642666667,0.19856208474666673,0.19916111641333342,0.2859487758666668,0.2927382241333334,0.2701217920000001
900,21875.0,0.3623334136000002,0.10892522813333332,0.026594461759999997,0.009291867480000012,0.01524511743466667,0.008402129511999997,0.09817701026666663,0.07451174613333326,0.10805815373333336,0.04996317506666665,0.02237805309333333,0.03981525173333332,0.01968984596000003,0.03972625866666668,0.2679176473333332,0.26769515560000007,0.25886676224000005,0.2591560969466668,0.3662126695999999,0.37301685733333334,0.3489294339999998
1000,24375.0,0.45006227506666674,0.13428437000000007,0.012315917026666673,0.007137916493333332,0.0018005046306666687,0.0016751495799999991,0.11892925733333323,0.09223350786666677,0.13322503853333342,0.061434908933333324,0.02592767112000002,0.0488965933333334,0.02199934274666666,0.04885628266666666,0.32897425439999983,0.32689447879999994,0.31708481904000013,0.3160206374133334,0.4558710909333335,0.4599479526666667,0.4181082857333331


==> results/heuristics/barabasi_albert/edges_5/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,475.0,0.00019641610875555617,0.00019640774755555604,0.00023467827177777774,0.00014380965582222214,0.00010214466639999999,9.373093528888895e-05,0.00017396535644444595,0.000409643298222222,0.00018424236253333144,0.00042596912622222197,0.00011280971924444456,0.00037414891848888953,0.0001555173655999998,0.0003658118956,0.00015121365048888908,0.00014546828613333284,0.00014078745813333278,0.0001390596202666654,0.00016490736631111273,0.0009552939280000022,0.0006414904079999977
200,975.0,0.0006783549542222208,0.000617771756444443,0.0005490515048888882,0.0003173684173333337,0.00024647821257777755,0.00020923065755555493,0.00057246864297777,0.0014207742604444486,0.0005940045164444366,0.0014660608453333326,0.000265146373111111,0.0013030525688888916,0.0004316297027111105,0.0012945394302222204,0.0004182301420888891,0.0004108918446666665,0.0004032737550222219,0.00040243872182222317,0.0004627604340444462,0.0020983089288888926,0.0014222513431111177
300,1475.0,0.0014604201919999982,0.001382774773333339,0.0009616668435555521,0.0005443683128888886,0.0004678986882222228,0.0003898730696444445,0.0013356721733333251,0.003036281395111107,0.0013456860506666601,0.0031502550333333324,0.0004909876760000005,0.0028145374839999974,0.0008180418115555564,0.0028064039693333296,0.000846756517955554,0.0008382434483555575,0.0008296851996888862,0.0008306076378666634,0.0009263197586666664,0.003429727622222221,0.002382356580888886
400,1975.0,0.0025608435182222183,0.0023105204604444507,0.0011690435564444429,0.0007260979422222207,0.0005051496062222205,0.0004477936617333329,0.0023569566528889273,0.005238723324444451,0.002261250640444442,0.005473421231111111,0.0006595966706666654,0.004898557902222231,0.0012867236697777797,0.00488681178666666,0.0013271979417777808,0.0013164718053333341,0.0013035804915555531,0.0013062017502222258,0.0014531481235555577,0.004808546888888899,0.00334762641333333
500,2475.0,0.004002116672888884,0.0036530112946666707,0.0018562584853333364,0.0010863165608888887,0.0010122291857777763,0.0008205865426666669,0.003682771661333355,0.008040976271111121,0.003595571322666693,0.008471465884444437,0.0009853658368888915,0.007591086031111105,0.0018448488022222201,0.007575851222222217,0.0020520047680000026,0.002041493764888888,0.0021189145239999996,0.0021248759386666622,0.0023259111342222305,0.006487724648888901,0.004635011680444455
600,2975.0,0.00584806025600001,0.005097300312444415,0.001751178597333332,0.0012205276102222233,0.0007791046715555564,0.0007908958764444425,0.005381868574666652,0.01146181731111114,0.005034128795555544,0.012126164244444427,0.0011615394822222236,0.010866918733333316,0.00248410707466667,0.010850529324444422,0.0027294395813333237,0.0027198986062222197,0.0027553717568888866,0.0027593882893333322,0.003064234738222221,0.008051151497777773,0.005824603968444442
700,3475.0,0.008029264953333375,0.007166455243555605,0.002348935788888888,0.0015766679986666666,0.0012020077395555543,0.0011238789520000008,0.007371702919111115,0.015488561564444427,0.007096054751111115,0.016458454173333376,0.0015578297751111135,0.01474613635999999,0.003223035242222226,0.014724799120000003,0.0037467793479999995,0.003732969311555552,0.003846982866222219,0.0038559043008888957,0.004224408147999987,0.009999318719999976,0.007338149324444474
800,3975.0,0.010497109748888877,0.009515130482222264,0.002672488373333329,0.001904326789777779,0.0013599773360000024,0.001382884859555555,0.009906622205333346,0.020132838706666694,0.009436764782666652,0.02144529282222224,0.00192073180977778,0.019193806168888893,0.004013993019111113,0.019172815866666693,0.004708836735111109,0.004696802297333338,0.00487672916666667,0.0048823857471111155,0.005391516351555545,0.012009057528888914,0.008951661906666707
900,4475.0,0.0134030535466667,0.012081789878666649,0.00305863754311111,0.0022290046373333317,0.0015658723093333307,0.0015310121044444418,0.012297903679555564,0.0254263772977778,0.01200792136177784,0.027137853124444403,0.0023386659604444516,0.024302723746666668,0.004877435315999997,0.024293075359999992,0.006036066929333343,0.0060214073782222126,0.006164483199111135,0.006173845751555572,0.00676429634577779,0.0141593932311111,0.010769516155555568
1000,4975.0,0.016638615862222202,0.01494238089955567,0.005258990827111098,0.003056169099555555,0.002967021608888892,0.002823940405777776,0.015628165486222208,0.031302275457777785,0.014869571689777908,0.03349283091111116,0.003367452528000008,0.03002965445777777,0.005874471829333331,0.03000799789777774,0.007717973656444439,0.007705195709333307,0.008363287868888895,0.008383884089777756,0.008987286203111098,0.01725263348888894,0.01328325959555555


==> results/heuristics/barabasi_albert/edges_5/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,475.0,0.00016592836293333397,0.00017039775739999908,0.00020269982166666668,0.00011506623620000014,7.660865386666675e-05,6.656520153333342e-05,0.00014685377399999863,0.00024946866,0.000158347139533335,0.0002779555346666674,9.06961780666665e-05,0.0002169111697333331,0.00012013976373333335,0.00020840281540000034,9.286070306666657e-05,8.650079906666628e-05,9.532771173333299e-05,9.437723366666647e-05,0.0001091067287999991,0.0008434683106666669,0.0005531578119999981
200,975.0,0.0005766473286666677,0.0005349217486666647,0.0004760824933333328,0.00025156722666666695,0.0001922866741999999,0.00015156491213333393,0.0004901334478,0.000846435857333331,0.0005114582253333309,0.0009177136413333328,0.0002107852276666663,0.000725014973333332,0.00034047588006666675,0.0007123582919999998,0.0001969230678000004,0.0001885560230000007,0.0002223165565333349,0.0002225522787333346,0.0002395949830666674,0.0017702992333333395,0.0011547472813333221
300,1475.0,0.0012395725506666635,0.0011961896240000015,0.0008284017479999999,0.0004327150833333331,0.00036872293100000055,0.00029269977780000013,0.0011550113293333447,0.0017961315659999974,0.0011616002853333232,0.001938424023333332,0.0003908023953333335,0.0015440171393333332,0.000664597876666666,0.0015274759873333329,0.0003505660376,0.0003405882265333318,0.00039536252286666827,0.0003978175961333341,0.0004172457333333331,0.002768110606666672,0.0018103268913333274
400,1975.0,0.002176321941999994,0.0019984437439999904,0.0010124505000000006,0.0005712857186666669,0.0003948351593333341,0.00032412307326666666,0.0020474642986666575,0.0030896170133333416,0.0019536470706666784,0.003334208059999999,0.000520831120666666,0.0026706657666666677,0.0010738617606666657,0.0026508366000000012,0.0004224773953333332,0.00041099818799999994,0.00045446616933333495,0.0004608224373333336,0.00048589913399999977,0.0036526540866666526,0.0023341636466666627
500,2475.0,0.0033968702473333324,0.0031562172353333277,0.0015953272220000023,0.0008648658220000017,0.000828131024000002,0.0006340252973333338,0.0032114180660000277,0.004726205666666666,0.0031064215153333735,0.005111081366666669,0.0007813679140000008,0.004109159479999999,0.0015640018453333322,0.004084177873333336,0.0006680973393333331,0.0006531203620000009,0.0008096549326666672,0.0008169089460000006,0.0008499504479999999,0.004811132353333335,0.0031491351140000047
600,2975.0,0.004961726945333331,0.004404021876666667,0.0015116162506666662,0.0009601336433333326,0.0006186873460000003,0.0005926229619999997,0.00468802059599998,0.0067381306333333495,0.004352818032000008,0.007276482699999998,0.0009130590859999995,0.0058587321400000005,0.002123858991999999,0.005830021720000007,0.0007007462106666674,0.0006863199906666663,0.0007084817653333312,0.0007129252020000001,0.0007542034413333343,0.0055484588533333485,0.0035698810526666753
700,3475.0,0.006820931463333321,0.006189514296000055,0.0020251770299999964,0.0012492808579999996,0.0009867731473333344,0.0008646269773333303,0.006427358971333329,0.00909691728000001,0.006132143666000025,0.009827318926666663,0.0012311596653333324,0.007950488873333324,0.002788033576666665,0.007916552413333342,0.0009456893853333349,0.0009291706666666665,0.0009951685886666667,0.001007093629999999,0.0010570619686666655,0.006660872319999988,0.004282382513333338
800,3975.0,0.008908976752000003,0.008211477671333347,0.0022999557266666633,0.001501373794666669,0.001115247995333333,0.0010503601186666678,0.00863503413066665,0.011810651593333329,0.00815137276333329,0.01272054323333334,0.0015229045713333338,0.010292619186666676,0.0035176802820000045,0.010254266533333332,0.0011373043959999978,0.0011179799326666677,0.0011260123233333289,0.001132855340666663,0.0012073512339999999,0.007650993486666657,0.004965935160000002
900,4475.0,0.011401448740000033,0.010436017171999996,0.002640939321333333,0.0017607377106666697,0.0013056939626666648,0.0011808168940000009,0.010740577749333397,0.014937160346666652,0.01038169694533337,0.01604336248666668,0.0018530047740000007,0.012997433686666665,0.004325442040666665,0.012964029040000005,0.0014137867206666659,0.0013938546073333335,0.0012764889720000003,0.0012926806740000002,0.0013772544386666673,0.008613983793333325,0.005551869639999999
1000,4975.0,0.014138582119999974,0.012901725522666661,0.004495094120666657,0.0024695143173333383,0.002956913872666666,0.0022998528373333353,0.013642980248666788,0.01835012231999998,0.01284694289133337,0.019703358633333355,0.002711462672000004,0.015997811953333326,0.005272346823999997,0.015940284979999993,0.0021629967780000007,0.0021401535773333392,0.0025149793033333347,0.002541212194666665,0.002600671178000003,0.010716268813333341,0.007127848113333339


==> results/heuristics/barabasi_albert/edges_5/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,475.0,0.00025739160039999956,0.0002484277278666653,0.00029863517200000083,0.00020129649506666616,0.00015321669146666633,0.00014806240280000024,0.00022818852133333427,0.0007299925746666668,0.00023603280853333293,0.0007219963093333333,0.00015703680160000002,0.0006886244160000003,0.0002262725693333336,0.0006806300559999999,0.00026791954533333305,0.00026340326026666586,0.00023170695093333217,0.00022842439346666603,0.00027650864133333314,0.001178945162666667,0.0008181555999999967
200,975.0,0.0008817702053333335,0.0007834717719999976,0.0006949895280000016,0.0004489707986666674,0.00035486128933333354,0.00032456214839999973,0.0007371390333333403,0.0025694510666666674,0.0007590970986666671,0.002562755253333334,0.0003738686639999996,0.002459127759999997,0.0006139373479999992,0.0024589017066666665,0.0008608442906666668,0.0008555634880000009,0.0007651881519999999,0.0007622116080000008,0.0009090913359999995,0.002754328320000004,0.001957259466666671
300,1475.0,0.0019021154746666664,0.001755945071999996,0.0012281970346666663,0.0007676747720000005,0.0006662502026666666,0.0005842196533333334,0.0016969938613333392,0.005516581053333334,0.0017138575813333288,0.005573917053333335,0.0006913582373333335,0.005355578173333334,0.0011249296813333335,0.00536425993333333,0.001839137478666666,0.0018335538920000007,0.0016983305533333345,0.0016961877213333316,0.0019444678093333344,0.004752961653333325,0.003526415959999999
400,1975.0,0.003329886670666672,0.0029346738933333305,0.0014822296693333323,0.0010357223893333323,0.0007257785000000016,0.0006951348386666669,0.0029759413613333332,0.009536935946666675,0.002876457780000002,0.009751847573333331,0.000937127770666665,0.009354342173333335,0.0017124474879999989,0.00935876216,0.0031366390346666668,0.0031274190399999953,0.0030018091359999975,0.002996960375999996,0.003387646102666667,0.007120332493333342,0.005374551946666659
500,2475.0,0.005212609524000004,0.0046465994133333376,0.0023781210119999995,0.0015292180386666666,0.0013804255093333318,0.0011937090333333335,0.0046254788520000145,0.014670517480000011,0.004573870937333345,0.015192234920000014,0.0013933616826666691,0.014554939133333323,0.002406542716000004,0.014559197920000001,0.004819819625333336,0.0048182405706666655,0.004737433706666668,0.004740809923999996,0.005277832506666656,0.009840909240000006,0.0076067648133333245
600,2975.0,0.00762072687733334,0.00648385718400001,0.0022303032906666677,0.0017413155439999976,0.0010999393226666676,0.0011874417053333323,0.006769564532,0.02090919066666667,0.006396750322666649,0.021825527333333344,0.0016585002746666657,0.020883291919999988,0.0032046032400000015,0.020891544533333358,0.006786826322666647,0.006787055837333335,0.006849151740000007,0.006852314464000009,0.007684297331999994,0.01305653678666668,0.0103340498
700,3475.0,0.010445931933333338,0.009120337138666659,0.002996453306666666,0.0022314422800000003,0.001632476923999999,0.0016423829013333317,0.009260390814666647,0.028271850133333356,0.009023876921333352,0.02972072466666667,0.002211169994666666,0.02833743133333337,0.00409303857333333,0.028341292533333316,0.009348959273333337,0.009340566601333335,0.009550611421333333,0.009553525642666663,0.01055910050666666,0.01667621151999999,0.013449682946666677
800,3975.0,0.01367337574266667,0.012122436103999995,0.0034175536666666683,0.0027102327799999994,0.0018494360173333328,0.002047934341333331,0.012449798354666622,0.03677721293333334,0.012007548821333303,0.038894792000000025,0.0027163862866666643,0.03699618013333334,0.005006618493333334,0.03700991453333329,0.01185190141333333,0.011854447026666664,0.012378162853333341,0.012381446560000021,0.013759846586666662,0.020725185613333297,0.016923115399999994
900,4475.0,0.017406263159999994,0.015373335291999994,0.0038940339866666675,0.003165538490666667,0.0020862290026666596,0.0022314025253333315,0.015412555540000029,0.046404811200000014,0.015260370194666684,0.04932683440000003,0.003309988333333333,0.046913303866666665,0.005981421866666664,0.04695116799999999,0.015280627346666686,0.015276512920000006,0.015940471653333368,0.015936175906666687,0.01753838016,0.025250212106666652,0.021204809186666645
1000,4975.0,0.021638683346666673,0.019023691653333265,0.00678678424,0.004229478664000002,0.004487237081333337,0.003872115542666668,0.019598535961333347,0.057206581733333386,0.018914829286666667,0.06107177546666658,0.004679432240000001,0.058093339466666616,0.0070787218400000075,0.058143423733333324,0.018827927413333338,0.018835279973333327,0.020059905000000024,0.02006922787999999,0.021760516253333365,0.03032536284,0.02559408255999996


==> results/heuristics/barabasi_albert/edges_5/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,475.0,0.00017680549395555608,0.00018291145159999756,0.00022162554417777902,0.0001307519190222225,8.9514626666667e-05,8.155801248888907e-05,0.00016204357973333142,0.0003948068676,0.00017122257777777916,0.00041143558666666645,9.961848804444383e-05,0.00035992389288888886,0.00014237245080000012,0.00035176457097777723,0.00013810900395555507,0.0001330172278222223,0.000128524577022222,0.0001268696305333328,0.0001095735755999997,0.0005043610457777779,0.0003365218999999998
200,975.0,0.0006429153875555577,0.0005932433159999904,0.0005252490688888889,0.0002937036083111109,0.0002232506917777783,0.00018656563528888866,0.0005502730360444492,0.0013941428293333346,0.0005696271432888893,0.0014398245964444465,0.00024075243191111026,0.0012771812008888885,0.0004072792260888899,0.0012688550533333336,0.0003939288292888881,0.0003877399960444438,0.00038039522639999956,0.0003797085006666661,0.0003612968529777794,0.001174889534666673,0.000801972696444443
300,1475.0,0.001407951402222231,0.0013457106604444478,0.000925420939111112,0.0005084599449777762,0.0004324752223555557,0.00035494052835555537,0.0013013494244444527,0.002996043124888887,0.0013098150328889023,0.0031104295222222217,0.00045490328093333263,0.0027750046128888904,0.0007820169432888885,0.0027671200884444454,0.0008107284947111136,0.0008027222067111098,0.0007945489249777768,0.0007956234694222224,0.0007748523580000008,0.002025179798666667,0.0014421214951111138
400,1975.0,0.0024923218764444396,0.002262091441777793,0.0011214048573333294,0.000678767649777775,0.0004583350709777784,0.0004013950592444439,0.0023112304848888474,0.0051863527333333315,0.002213856194666668,0.005421464453333324,0.0006120223777777767,0.0048469109546666654,0.0012391567444444444,0.004835381743555547,0.001279622036044446,0.0012694393106666652,0.0012570321879999985,0.0012598290890222198,0.0012570147220888849,0.0029282979919999946,0.0020977562951111145
500,2475.0,0.003917587138222225,0.0035930594026666674,0.0017970500573333353,0.0010273853315555552,0.0009538651163555537,0.0007626680351555534,0.003625504537333337,0.007976309364444427,0.00353657647911113,0.008407241555555571,0.0009261505817777779,0.007527214417777783,0.001785688926666666,0.0075122249155555555,0.001992860880755554,0.0019829186312444475,0.002060811124888886,0.002066895449333334,0.00208531429044445,0.004134097115555545,0.0030670896057777824
600,2975.0,0.0057448047444444445,0.005023231127555551,0.00167783811644444,0.0011475013866666702,0.0007066649906666666,0.0007188584224444448,0.005310456634222211,0.011382395026666645,0.004960864810222238,0.012047175160000005,0.0010881105355555576,0.010788239017777758,0.0024107015697777726,0.0107721216711111,0.002656070937333336,0.0026472120115555585,0.0026831725808888836,0.00268728451822222,0.002770646350577786,0.005218222186666677,0.0039347804004444325
700,3475.0,0.007910030687111111,0.007081141327111123,0.002264323154222219,0.0014923176942222224,0.0011182705426666698,0.001040552256400004,0.007288889680888857,0.015397172635555553,0.007011355107555575,0.016367489631111138,0.0014729801915555549,0.014655482524444466,0.003138229088888893,0.014634397968888876,0.0036619797240000063,0.0036489559022222146,0.003763419306666675,0.003772485631999996,0.003885800885155573,0.006690975422222214,0.005138519947111114
800,3975.0,0.010361984131555566,0.009418414427111135,0.0025765184333333283,0.0018085861444444423,0.0012648139675555585,0.001288208215422221,0.009812397805333248,0.020029379462222222,0.009340607469777756,0.02134225626666666,0.001824400400888886,0.019091102408888883,0.003917657383555556,0.01907034867111112,0.004612559072888876,0.0046013196555555495,0.004781750326222229,0.004787547523999989,0.005008231246933337,0.008224312351111113,0.006429645882222217
900,4475.0,0.013252108159555584,0.011973667069777826,0.0029511496022222175,0.0021218423386666703,0.0014593731093333316,0.0014248505440888864,0.012192157293333302,0.025310784608888897,0.01190012776800002,0.02702270949333331,0.0022308048506666663,0.02418787238666669,0.0047695863817777745,0.024178533231111073,0.005928207873333322,0.005914508944888889,0.006058081377333325,0.006067575328888885,0.006336195783066665,0.00990138042666667,0.007919271177777756
1000,4975.0,0.01647198516444445,0.014822902447111217,0.005140198822666673,0.0029376901426666634,0.0033492148386666614,0.0027064521319555583,0.015510951931555715,0.031174700137777796,0.014750281441333515,0.033365734751111126,0.003248135561333328,0.029902724582222213,0.005755140011999994,0.02988138262222223,0.007598717503111117,0.007586933007111123,0.008245518518666655,0.008266216364000012,0.008513519187111079,0.012512226835555548,0.010112590241333342


==> results/heuristics/barabasi_albert/edges_5/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,475.0,0.00014635992626666665,0.00015698973640000183,0.00018973557426666668,0.0001020903544666663,6.412458706666637e-05,5.463584019999972e-05,0.00013523023813333487,0.0002346283614000002,0.00014568805866666565,0.0002634620699999998,7.782666200000009e-05,0.00020271619399999993,0.00010731760773333348,0.00019443303980000011,8.01223127333333e-05,7.422796700000048e-05,8.329725646666641e-05,8.241685506666623e-05,4.913441380000005e-05,0.0004169613566666665,0.0002620991200000007
200,975.0,0.0005412640073333353,0.0005105001406666706,0.0004523875013333349,0.00022799285380000037,0.00016920597593333343,0.00012923196266666695,0.00046843284766666865,0.0008197091973333334,0.0004877754922666632,0.0008913936479999999,0.00018698708586666572,0.0006991017946666669,0.0003167061757999999,0.0006866489733333343,0.00017323382926666734,0.00016563083073333452,0.00019970497626666724,0.00020012380966666742,0.00012908109479999955,0.0008966280466666655,0.0005603078093333333
300,1475.0,0.0011872400579999993,0.0011592262699999989,0.0007922809586666691,0.0003969384674666667,0.00033348896353333407,0.00025808603653333407,0.001121195027999993,0.0017560264339999984,0.00112598161733333,0.001898689529999997,0.00035492533206666705,0.0015045890593333334,0.000628778486266666,0.0014883799259999995,0.0003148036233999985,0.00030533348073333283,0.000360542472133334,0.00036317238013333495,0.00025221486433333305,0.0014357369979999997,0.000907578029333331
400,1975.0,0.0021078952086666727,0.0019500719960000102,0.0009649621566666629,0.0005241153859999984,0.0003482241931333333,0.0002779857301999997,0.0020022487039999958,0.003037407846666665,0.00190650288933332,0.0032823915133333337,0.0004734721066666677,0.002619134545333335,0.0010265084673333326,0.002599617168666665,0.0003751883187333331,0.0003642234799999999,0.0004082347366666671,0.00041478426020000045,0.00027198887513333323,0.0018685049346666707,0.0011364952693333314
500,2475.0,0.0033123980813333353,0.0030963617240000072,0.001536307342666665,0.0008060532933333328,0.0007699223871999991,0.0005763848460666657,0.0031546685893333094,0.00466178421333333,0.00304768530733336,0.005047082440000003,0.0007223698773333339,0.004045511673333335,0.0015050553799999988,0.004020872486666666,0.0006092265478,0.0005947909181999994,0.0007518666793333336,0.0007592799939999999,0.0005873090616666678,0.002577999353333332,0.0016430821086666672
600,2975.0,0.004858627015333324,0.004330053443333319,0.0014384148799999987,0.0008873129140000005,0.0005464774633333344,0.0005208364423333343,0.004617104634666643,0.006659023806666662,0.0042798497866666394,0.0071978004066666715,0.0008398730346666677,0.005780303726666667,0.002050702175999999,0.005752024773333329,0.0006276672866666667,0.000613904988666667,0.0006366076200000011,0.0006411978020000004,0.0004340951591999998,0.0028603695399999993,0.001754424480666667
700,3475.0,0.0067018387273333315,0.006104288975333364,0.0019407276539999962,0.0011650755733333322,0.0009031763106666677,0.000781574971933335,0.006344992967333308,0.009005869953333334,0.006047755533333348,0.009736721179999998,0.0011465640473333322,0.00786013992,0.002703494033333331,0.007826577886666677,0.000861165275333332,0.0008454224006666672,0.0009119352926666678,0.0009239993533333323,0.000687765337066666,0.00352067116,0.0021712455473333323
800,3975.0,0.008773974460666661,0.008114861800666673,0.0022041615100000006,0.001405798907999998,0.0010202582180000004,0.0009558761224666643,0.008541216504000013,0.011707549859999992,0.008055543425999958,0.01261785760000001,0.0014268279693333348,0.010190238079999995,0.003421630475333331,0.010152250073333324,0.001041357316000001,0.0010227277433333332,0.0010313465293333298,0.0010383910659999996,0.0007888936117333333,0.004055822646666664,0.0025412078033333284
900,4475.0,0.011250686230666662,0.010327997467333308,0.0025336350966666636,0.0016537387953333357,0.001199352774666665,0.0010748671921333322,0.010635201923999962,0.014822029713333336,0.010274271287333341,0.01592866697333333,0.001745396916,0.012882969046666679,0.004217923425999997,0.012850019846666677,0.001306263896666665,0.0012872309573333327,0.0011703899126666655,0.001186795826666665,0.000909963223266667,0.004568213840000011,0.002802150886666665
1000,4975.0,0.013972088099999981,0.01278240180999993,0.00437644342066667,0.0023511952639999984,0.0028392791299999996,0.0021825944532666676,0.013526112965999976,0.01822308227333333,0.012728016425999923,0.01957678239333332,0.002592413982000001,0.01587132520666665,0.005153344991333335,0.01581430093333334,0.0020441200880000057,0.002022192150666667,0.0023975861779999986,0.0024239653859999986,0.002083145285333335,0.006207311753333342,0.0040665739419999975


==> results/heuristics/barabasi_albert/edges_5/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,475.0,0.00023769662933333308,0.00023475488199999902,0.00028540548400000085,0.00018807504813333272,0.00014029470586666686,0.00013540235706666645,0.00021567026293333204,0.0007151638799999998,0.00022229161600000107,0.0007073826199999991,0.00014320214013333353,0.0006743392906666669,0.0002124821369333334,0.0006664276333333326,0.0002540823863999989,0.00025059574946666575,0.0002189792181333327,0.00021577518146666578,0.00023045189919999984,0.0006791604239999991,0.00048536745999999985
200,975.0,0.000846218148,0.0007587296666666655,0.000670972204000001,0.0004251251173333339,0.00033134012346666675,0.0003012329805333331,0.0007139534127999984,0.0025430100933333294,0.0007333304453333285,0.002536686493333331,0.0003482831239999999,0.0024333400133333314,0.0005884253266666665,0.002433267213333335,0.0008353188293333341,0.0008319583266666687,0.0007417757266666664,0.0007388778826666666,0.0008257283693333351,0.0017314125106666631,0.0012853024706666652
300,1475.0,0.00184937409066667,0.0017186794413333293,0.0011917008999999998,0.0007315028999999999,0.0006304477399999992,0.0005486495120000005,0.0016616582173333342,0.005476076506666666,0.0016774818639999985,0.005533909506666666,0.0006548591786666672,0.005315835719999996,0.0010884938573333329,0.005324600413333326,0.0018025782373333342,0.0017974996586666671,0.0016625618306666682,0.0016605256480000025,0.0018201273453333341,0.0032040654000000017,0.002511208426666665
400,1975.0,0.0032611752119999964,0.002886130333333329,0.001434290258666665,0.000988072177333334,0.0006785568266666667,0.0006482137173333338,0.0029291940466666753,0.009484242506666674,0.0028285628053333176,0.00969961033333333,0.0008891229200000013,0.009302463773333321,0.0016644532986666689,0.009306910893333338,0.0030884894706666643,0.003079870972000002,0.0029546270906666634,0.0029499187466666653,0.0032270664159999942,0.005047884106666661,0.004020278346666664
500,2475.0,0.005127965252000001,0.004586454759999994,0.002318535486666668,0.001470049408000001,0.0013217505746666667,0.0011352344133333345,0.004567176433333327,0.014605359666666668,0.004514358822666658,0.015127559786666673,0.0013337119906666661,0.014490619906666669,0.0023469560200000015,0.014494929773333342,0.004760129546666667,0.004759174057333334,0.004678700015999991,0.004682126359999991,0.0050813247479999995,0.00724629263999999,0.0059151046
600,2975.0,0.00751716020266667,0.006409586495999972,0.0021566845893333363,0.0016678783319999993,0.0010270400453333342,0.0011149023826666662,0.0066971606333333265,0.020829137466666665,0.006322894857333317,0.02174592466666666,0.0015845855373333338,0.020804109600000013,0.0031307003573333354,0.020812315466666703,0.006712878238666667,0.006713826057333334,0.006776302502666657,0.006779457950666664,0.007443748733333332,0.009933927479999998,0.008295492240000004
700,3475.0,0.01032641460666666,0.009034846030666661,0.0029115141546666662,0.002146801936,0.0015484590066666686,0.001558506825333331,0.009176683108000001,0.028179778000000016,0.008938554256,0.02962902653333335,0.0021258124800000006,0.028246167733333327,0.004007699199999997,0.02825003813333335,0.009263608621333314,0.009256022905333337,0.009466387334666662,0.009469458189333337,0.010281871981333355,0.013031583946666647,0.011073068746666671
800,3975.0,0.013538003473333348,0.012025519680000011,0.0033212322800000044,0.0026141606173333324,0.001753925466666666,0.0019528724013333338,0.012354760407999972,0.03667303866666669,0.011910735557333322,0.03879105359999996,0.002619545264,0.036892831066666666,0.004909711200000001,0.03690654586666669,0.011754962586666657,0.011758503479999982,0.012282557920000017,0.012285860439999997,0.013446906517333351,0.016561291760000006,0.014206522039999964
900,4475.0,0.017254952017333337,0.015265006274666678,0.003786178613333338,0.0030580494253333317,0.0019794137786666647,0.0021248172479999996,0.015306068032000018,0.04628829439999999,0.015151840729333342,0.04921079453333331,0.0032016207200000063,0.04679767906666671,0.005872912293333334,0.046835560000000054,0.015172095826666659,0.015169064920000024,0.015833464306666635,0.015829134333333335,0.017188660902666637,0.0205677136,0.018153511759999963
1000,4975.0,0.021471779293333333,0.018903903721333323,0.006667709626666657,0.004110679899999997,0.0043690862560000045,0.0037541674893333296,0.01948062986266665,0.05707793586666668,0.018794811471999986,0.06094363946666669,0.004559578720000005,0.057965523333333324,0.006958730053333336,0.05801554599999998,0.018707912333333337,0.01871641471999999,0.019941383200000003,0.019950718320000022,0.021374266990666642,0.02512205699999999,0.022204622840000004


==> results/heuristics/barabasi_albert/edges_50/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,2500.0,0.0017391385386666689,0.0015181524013333334,0.0009525642244444402,0.0004282105795555551,0.00015933812653333361,0.00025574799146666676,0.0004799825942222222,0.0006001910355555525,0.0013404260973333333,0.0005440958813333321,0.0006418993064444449,0.0003720447784888889,0.0006731238633777771,0.0003503740355111115,0.0009392123974222217,0.0009291963733777767,0.0012080025599555523,0.001207300901777777,0.001086241038488887,0.006042580840888894,0.002500718647555559
200,7500.0,0.01319757386755554,0.0033250269168888904,0.002605218176000002,0.0013039069542222237,0.00026889650977777796,0.0004829983288888885,0.0022679977248888914,0.0022959966164444435,0.0028718992924444417,0.0014693896906666658,0.000924343145333332,0.001050696481777777,0.0017090506600000003,0.0010329597688888902,0.005636781764000001,0.005611749070222216,0.006632979648888876,0.006633276697333331,0.0076426291431111,0.021522698071111096,0.01220608751644444
300,12500.0,0.03371919705777781,0.006020381308888889,0.00462556525777777,0.002413357903555555,0.00044873068222222234,0.0007298779559999992,0.004768121921333337,0.004937093471111107,0.005256374703111113,0.0029288357599999977,0.0018631892737777755,0.002232548200888888,0.003159473991111109,0.0022068453075555525,0.013562836285777773,0.013524005674222206,0.015113829569777753,0.015125363704888881,0.019315694155111123,0.04092709842222225,0.027656916601333355
400,17500.0,0.0625982529244445,0.010921796315555551,0.007228687577777775,0.0040964244933333355,0.0006540337906666661,0.000920613567555554,0.008600238549777777,0.008557802933333325,0.00977923620977779,0.004981220568888888,0.003284695736444447,0.00388772721288889,0.005123011855999995,0.0038528320591111097,0.02464218892755553,0.024632078695555535,0.025965053609777782,0.02600260394577778,0.03575583898799995,0.06395275032888884,0.04831374564622227
500,22500.0,0.10029176563999996,0.018052271995555567,0.009582329919999992,0.00541972350222221,0.0008804445693333347,0.001128303437333332,0.014139788667555556,0.013220301031111107,0.016456956897777777,0.007602726013333335,0.0050473572973333295,0.005989187346666662,0.0077552931800000035,0.005945772653333334,0.03893358327555554,0.038964701300444514,0.04098204159111117,0.04105061517777782,0.05729799343999995,0.09134026183555558,0.07332265082222218
600,27500.0,0.14665554532888891,0.026693288506666652,0.01267584252444445,0.007692094595555552,0.0011323974586666652,0.001267395491111111,0.022150956416444448,0.01891078688444446,0.024613531444444423,0.010788565408888878,0.0071459314826666735,0.008547785644444455,0.010573596920000004,0.008489198679999994,0.05634878412888888,0.05628761475111116,0.06063467099999996,0.060673677164444356,0.08387307543111105,0.1224242781866667,0.1019010118533333
700,32500.0,0.19993395135555572,0.037341350324444494,0.015355030044444442,0.009253265919999984,0.0013833685537777743,0.0017114499617777786,0.02907818085777778,0.025584598417777785,0.03474025129777777,0.01451445307555557,0.009441362528888891,0.011540774475555566,0.01342539055555556,0.011475183591111115,0.07684185990222224,0.07670259867555554,0.0806546052933333,0.0804756412400001,0.11473922409333338,0.15772550503111113,0.13425582405333333
800,37500.0,0.26431809454222205,0.048512968937777755,0.017212855608888845,0.00907729196444444,0.0016599546266666664,0.0017444940915555542,0.03855021107555558,0.033290118315555554,0.04540810260444445,0.018720867435555563,0.01206194175999999,0.0149582503288889,0.016981946826666653,0.014878713755555547,0.09902166439999999,0.09885839553777773,0.1061639318844446,0.10606477944000015,0.1518793231955557,0.19818178118666654,0.17121825631111118
900,42500.0,0.33445216243111076,0.06290426050666657,0.019922455408888873,0.010511721631111111,0.0019288021777777785,0.00209305852888889,0.05047889931555552,0.041938768737777785,0.05934602109333338,0.02343635051555553,0.014856613533333337,0.018778579746666642,0.020612877546666644,0.018686226875555538,0.12704943063111118,0.12700565681777773,0.13506158499111104,0.13501177273777773,0.19249559926666665,0.2428676394444446,0.212033036928889
1000,47500.0,0.41609257384000037,0.07879108745777778,0.022682669306666695,0.01196507465777778,0.00222059156,0.002343036160000006,0.0650590748577777,0.05165448964444444,0.07472877505333331,0.02867596271111116,0.017828579253333365,0.02304275175555551,0.024976321266666695,0.022938445999999994,0.1560124242711114,0.1554820485022222,0.16792420699555533,0.16814737264444465,0.23941683064888866,0.29135915043111077,0.26026939402222193


==> results/heuristics/barabasi_albert/edges_50/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,2500.0,0.0011659733613333322,0.0011361775420000004,0.0008685668419999994,0.00039473391400000104,0.00011524216573333372,0.00012943362699999983,0.00033041445133333313,0.0003847052193333327,0.0009614248199999995,0.0003635807086666678,0.00048054933800000064,0.00023642556306666652,0.00045263892040000003,0.00021575087193333295,0.00021795753213333342,0.00020615990339999956,0.0002510519006000003,0.00025107939333333235,0.0001753600110666672,0.0051315724080000106,0.0006576556980000002
200,7500.0,0.008794902061333336,0.002436764228666665,0.0024387898106666725,0.0012210536553333322,0.0002075656133333336,0.00026029729800000097,0.0015240633386666667,0.0014014836446666664,0.0019945763573333353,0.0009274732093333324,0.0006811833386666662,0.0005829923899999999,0.001100250068666668,0.0005653748533333339,0.0006808556060000018,0.0006506603586666672,0.0007160506493333337,0.0007190046139999996,0.0004648111813333341,0.01567202630666668,0.0013538907413333317
300,12500.0,0.022458886986666707,0.004403689136666668,0.0043400791866666615,0.00227628235533333,0.00035146459400000045,0.0004214396193333337,0.0031737542819999954,0.002971839286666667,0.003662648468000001,0.0017504977199999999,0.0013588704873333326,0.0012014667813333337,0.002171771905333334,0.0011764893679999996,0.0011927060353333363,0.0011425470113333317,0.0012342747213333245,0.001236446977333325,0.0007935663659999979,0.026351141833333293,0.002165212502
400,17500.0,0.041731943453333344,0.007862649773333332,0.006887503953333336,0.003945017066666671,0.0005188094686666668,0.0005858259206666663,0.005701793504666662,0.005099583446666666,0.00676014246800001,0.002894586653333336,0.0023874091806666666,0.0020684960126666698,0.003719340937333329,0.0020333823419999997,0.001793500058000004,0.0017276349766666655,0.001834527294666664,0.001834215318666662,0.0011649141486666677,0.03711757542666666,0.003022672336
500,22500.0,0.06668770086000006,0.012885662373333344,0.009096550706666652,0.005197525106666667,0.0007068057040000012,0.0007477251793333316,0.009379635054666668,0.007819354300000001,0.011326152266666672,0.0043544744866666684,0.0036587169726666666,0.0031620321933333315,0.005760113236666669,0.0031184099666666672,0.0025005086466666836,0.0024227377506666732,0.0025282116333333296,0.0025253563200000025,0.0015868076933333373,0.047892447953333334,0.003816012100000001
600,27500.0,0.0975742694599999,0.018957927920000017,0.01217142980000001,0.007365107199999992,0.0009202859846666652,0.0009216481193333339,0.014677962784666657,0.01112182779333332,0.016932127939999986,0.006093043093333337,0.0051745878906666685,0.004496904006666665,0.008154412853333338,0.004441124973333333,0.0032679125933333265,0.003177046993333331,0.003272971113333326,0.0032681390466666564,0.0020709112133333388,0.05869259914666668,0.00466106811333333
700,32500.0,0.13262839050000014,0.026481277053333342,0.014704371800000008,0.008913329126666654,0.0011318110373333301,0.0012239631093333338,0.019256975660000012,0.014968613826666657,0.023911362240000025,0.008087848479999977,0.0068415054466666615,0.006038896313333322,0.01066306768666666,0.005975903719999996,0.004104901120000013,0.004001995746666666,0.004083255426666665,0.004074074066666658,0.0025765976733333326,0.06951973954666663,0.005708039413333335
800,37500.0,0.17501572468000007,0.034333588473333364,0.016218975279999992,0.008579976780000002,0.0013689987866666638,0.0013526569106666617,0.025569593906666674,0.019350098206666656,0.03123370867333331,0.010345178686666665,0.00873099508666666,0.007794827693333331,0.013730665733333324,0.007717657033333333,0.004929351000000001,0.00481443624,0.004897722226666663,0.00488445951333333,0.003033129793333322,0.08025395244666671,0.006554991799999994
900,42500.0,0.22025253097999972,0.044457906226666705,0.018774435246666683,0.009938891719999999,0.0015984217733333347,0.0016004749066666649,0.0334661466266667,0.02427609337333331,0.04083984537333328,0.012802923506666694,0.010758992306666664,0.009747547753333339,0.01706746337999999,0.009658234246666664,0.005777942880000008,0.005649797426666661,0.005718314006666668,0.005705244466666668,0.0035329302333333363,0.0911635418333333,0.007410286726666662
1000,47500.0,0.27321552275999994,0.05552977058666663,0.02137719435999997,0.011313766813333332,0.0018492093466666664,0.001793558806666664,0.04316608681999996,0.029748961733333336,0.05144391364666674,0.015541840666666694,0.012900775246666671,0.01191569890000001,0.020702901033333346,0.011814426666666657,0.006621021539999993,0.00647963855333333,0.006544459186666672,0.006526778353333338,0.004017274639999986,0.1019367016466667,0.008154947033333347


==> results/heuristics/barabasi_albert/edges_50/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,2500.0,0.0028854688933333313,0.002282102120000002,0.0011205589893333338,0.0004951639106666677,0.0002475300481333332,0.0005083767204000002,0.0007791188799999998,0.0010311626680000003,0.0020984286520000016,0.0009051262266666667,0.0009645992433333327,0.0006432832093333326,0.0011140937493333337,0.0006196203626666669,0.0023817221280000014,0.002375269313333335,0.0031219038786666673,0.003119743918666671,0.002908003093333335,0.007864597706666669,0.006186844546666669
200,7500.0,0.02200291748,0.005101552293333332,0.0029380749066666672,0.001469613551999997,0.0003915583026666665,0.0009284003906666665,0.003755866497333332,0.004085022559999998,0.004626545162666666,0.002553222653333334,0.0014106627586666664,0.001986104665333332,0.0029266518426666675,0.001968129600000002,0.015548634079999988,0.015533926493333306,0.018466837647999997,0.01846182086399999,0.021998265066666675,0.03322404159999996,0.033910481066666616
300,12500.0,0.056239817199999965,0.009253765653333332,0.005196537400000001,0.0026875090000000016,0.000643262858666667,0.001346754629333332,0.007956857200000006,0.00886760183999999,0.008443827173333335,0.005285511840000005,0.0028718268466666674,0.004294711040000003,0.0051348781626666656,0.004267557186666668,0.038303096786666664,0.038286922999999966,0.04287293926666668,0.04290319716000004,0.056359949733333393,0.07007901160000002,0.07864032480000001
400,17500.0,0.10433087186666658,0.01704008940000001,0.007911054826666661,0.004399239346666669,0.0009244824346666649,0.001590188861333333,0.014397128639999994,0.015474241906666667,0.015817423693333346,0.009154488399999994,0.005079268847999999,0.007526189613333332,0.00793035369333333,0.007491731493333336,0.07033956666666673,0.07044096613333332,0.07422610623999998,0.07433938120000003,0.1049376886666667,0.11762310013333335,0.13889589226666668
500,22500.0,0.1674998952000001,0.028385491239999987,0.010553888346666675,0.005864120293333328,0.0012277222999999993,0.001889459953333333,0.023660095893333354,0.024022194493333315,0.02671856615999999,0.014099229066666668,0.00782463794666667,0.01164349765333333,0.011745653066666672,0.011600498026666668,0.11179973253333336,0.11204862840000004,0.1178897015066668,0.11810113289333325,0.16872036493333326,0.17823588959999992,0.21233592826666653
600,27500.0,0.24481809706666657,0.04216400967999999,0.013684667973333335,0.008346069386666675,0.0015566204066666653,0.0019588902346666668,0.03709694368000001,0.03448870506666668,0.03997633845333335,0.02017961003999998,0.011088618666666654,0.016649548920000014,0.015411965053333332,0.016585346093333345,0.1625105272,0.16250875026666667,0.17535807077333326,0.17548475339999986,0.2474774038666664,0.24988763626666657,0.2963808993333333
700,32500.0,0.33454507306666675,0.05906149686666663,0.016656346533333324,0.009933139506666671,0.0018864835866666677,0.0026864236666666688,0.04872059125333329,0.04681656759999995,0.05639802941333331,0.027367662266666665,0.014641076693333347,0.022544530799999993,0.01895003629333333,0.022473743333333327,0.22231577746666653,0.2221038045333333,0.2337973050266667,0.23327877558666688,0.3390644769333336,0.3341370360000002,0.39135139333333346
800,37500.0,0.4429228342666668,0.0768717298666667,0.01920061626666667,0.010071922333333327,0.002241866306666667,0.002528168453333335,0.06451144541333338,0.06117015853333331,0.07375689046666672,0.03547224493333338,0.018723835106666666,0.029285095600000016,0.023484509013333325,0.029200827199999984,0.28720629119999996,0.2869463141333333,0.30869635120000033,0.3084254192933333,0.44957171,0.43403743866666655,0.5005447853333338
900,42500.0,0.5628514253333334,0.09979696906666663,0.022218495733333333,0.011657381453333341,0.002589562986666668,0.0030782257733333357,0.08450440469333327,0.0772641194666667,0.09635837253333335,0.04470320453333337,0.023051855986666644,0.03684064373333333,0.027703705879999988,0.0367422121333333,0.3695924061333335,0.36971737559999984,0.39374812695999983,0.39362482928000025,0.5704209373333333,0.5462758346666667,0.6212785373333334
1000,47500.0,0.701846676,0.1253137212,0.0252936192,0.013267690346666673,0.002963355986666669,0.0034419908666666675,0.10884505093333337,0.09546554546666663,0.12129849786666659,0.054944206800000034,0.02768418726666666,0.045296857466666694,0.03352316173333336,0.04518648466666662,0.45479522973333436,0.45348686839999997,0.4906837026133329,0.4913885612266665,0.7102159426666661,0.6702040479999994,0.7644982880000001


==> results/heuristics/barabasi_albert/edges_50/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,2500.0,0.001681170157333335,0.0014813119617777745,0.0009158880786666646,0.0003915226075555569,0.0001231473075555557,0.00022074105279999964,0.0004456071949777778,0.0005622280733333334,0.0013047136004444438,0.000506438472,0.0006058393978222218,0.0003345568012888892,0.0006368816203111105,0.00031314056444444404,0.000903045377022221,0.0008938234487111123,0.0011728294159111079,0.0011720774361333322,0.0010076124686666695,0.003368689712444447,0.0017400689775999994
200,7500.0,0.013028671558222214,0.0032148202035555537,0.002495244093777778,0.0011932594702222196,0.00015913253244444455,0.0003736805134666672,0.0021593133543555544,0.0021843640173333325,0.002762955834222215,0.001357995145333333,0.0008149947975111123,0.0009394128222666663,0.0015989140750666654,0.000921865898533334,0.005526650879999998,0.005502826839555554,0.006524272367999994,0.006524571642222207,0.007452776811111112,0.013377555104888892,0.010133988028444448
300,12500.0,0.033431094284444414,0.005825557794222223,0.00443149002222222,0.002212570048444444,0.00024999248639999985,0.0005347689643111107,0.004574689707999996,0.004741283688888891,0.005064276409333331,0.0027334381066666693,0.0016707587583555579,0.0020365939311111137,0.0029655730077777836,0.0020114743742222223,0.013368645743111104,0.013332343250222202,0.014922236453333354,0.014933905758666693,0.019003483657333342,0.027255145099111176,0.024226533925333353
400,17500.0,0.062167230835555566,0.010618788093333323,0.0069258385288888885,0.003785160902222229,0.0003448737394666664,0.0006159238697777776,0.008296914504888895,0.00825307030666667,0.009480182223111104,0.004676976360000002,0.0029846001248888866,0.0035825911813333364,0.004820494825777777,0.0035486331151111106,0.024339305501777788,0.024333370489777784,0.0256663544422222,0.02570395332933331,0.03530203337244442,0.04471507285333334,0.043504011267555584
500,22500.0,0.09969548324444454,0.01761944881333334,0.00914931066222222,0.004977760208888885,0.0004403883455555542,0.0006941654552000001,0.013706096199555566,0.012784851471111101,0.016028087280444452,0.007167560542222221,0.004617506004444443,0.005553711075555563,0.007322840056888885,0.0055107699733333345,0.03850049472622227,0.03853588799733333,0.040552928884888845,0.04062130152755553,0.05667894822088881,0.06651876515555558,0.06712930692311113
600,27500.0,0.14587852260444437,0.026118774755555543,0.012100416080000004,0.0071100477911111145,0.000551629158666667,0.0006914732628888891,0.021574887339999994,0.018331401275555555,0.024041743355555565,0.010209372693333338,0.006573145073777776,0.007968391591111118,0.009998342834222209,0.007910426799999992,0.05577320025022224,0.05571624399422222,0.06006298855288895,0.060101426543111174,0.08306993524266655,0.09203850439111108,0.09429909773600006
700,32500.0,0.19896119873777784,0.036608727177777786,0.014621552039999989,0.008515338137777781,0.0006464076759999995,0.000978871799644444,0.02834540785199999,0.02484613600000002,0.03400979572888888,0.01377619796444443,0.008710115116888887,0.010802564328888884,0.012692513332888893,0.01073750591999999,0.07610855852888888,0.07597385266888884,0.07992542936533328,0.07974531839733325,0.11374253896266659,0.1217514809600001,0.12516814654266656
800,37500.0,0.2631518733066663,0.04762465635555562,0.016323875488888865,0.008185444644444456,0.0007686753053333334,0.0008572617455555538,0.037662381226222195,0.03239766793777771,0.04452221650222218,0.01782873184444443,0.011174633679111102,0.014066399648888854,0.016093778498666663,0.013986704853333339,0.09813346686666662,0.09797417512888883,0.1052794976755556,0.105179183191111,0.15069203927999983,0.15660685064444416,0.1607058730986667
900,42500.0,0.3330887465466669,0.06185579347555566,0.018873672257777776,0.009460836022222207,0.0008786481795555546,0.001046151790755554,0.04943188568044445,0.04088562520444437,0.05829991557777784,0.022383756106666704,0.013809413595555566,0.01772652214666665,0.01956494873111114,0.017633746168888888,0.12600141296444434,0.1259615497777777,0.13401741245333337,0.1339660709511111,0.19111164504444447,0.19567352122666679,0.20009714196977788
1000,47500.0,0.41453162313333297,0.07758216052888871,0.021473828444444464,0.01075472100000001,0.0010110012164444432,0.001136335989333333,0.06385186654222223,0.05044048018666669,0.073522167671111,0.02746240807111109,0.0166208209368889,0.021829695817777772,0.023768172776888894,0.02172523911111107,0.1548043040577777,0.15427825426222214,0.1667201279377779,0.16694176731111146,0.23783744689777808,0.23853390057333335,0.24694102551199998


==> results/heuristics/barabasi_albert/edges_50/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,2500.0,0.0011080105826666658,0.0010993939599999998,0.0008319472793333342,0.0003581188360000005,7.915306733333324e-05,9.491523900000026e-05,0.00029685099819999996,0.00034678808866666613,0.0009259397599999996,0.00032596333466666664,0.0004446574873999999,0.00019899098526666675,0.00041675679380000046,0.00017864163733333365,0.0001821869595333333,0.0001711401897333322,0.0002163534051999991,0.0002163349875333325,9.214037633333268e-05,0.002566499541999992,0.00030315446640000003
200,7500.0,0.00862592293733333,0.0023266336120000035,0.0023288964606666645,0.0011104393399999977,9.780009246666653e-05,0.00015116309546666618,0.0014157834161999995,0.0012898830860000015,0.001885680387999996,0.000816152984666666,0.0005720901142666669,0.0004717798480666662,0.0009907229252666659,0.00045436987646666697,0.0005713270599999953,0.0005419257460000003,0.0006075793626666669,0.0006106242966666668,0.0002651132033333329,0.007850655257333323,0.0005891397760000003
300,12500.0,0.022170823493333314,0.00420932822466666,0.004146234626666669,0.0020755710326666637,0.00015266291826666615,0.00022636127446666683,0.0029805380099999996,0.0027762915733333285,0.0034707516806666678,0.001555344913333334,0.0011668432195333334,0.0010057041566666678,0.0019783854263333337,0.0009813184679999985,0.0009990763480000073,0.000951959301999997,0.001043772233333328,0.0010460384979999917,0.0004673840193333343,0.013206330381999998,0.0009355564213333327
400,17500.0,0.041300952053333326,0.007560114793333342,0.0065850799800000115,0.0036339329533333375,0.00020967134653333372,0.00028102557799999944,0.005398558424000002,0.0047952498866666625,0.006461233841333342,0.002590721186666666,0.002087502285333333,0.001763349705333333,0.0034169920133333333,0.0017291217393333297,0.0014909449193333379,0.001430693334666669,0.0015375349100000004,0.001537068320666673,0.0006930487919999998,0.018606322546666665,0.0012970965013333327
500,22500.0,0.06609157093333341,0.012453217086666664,0.008663890919999995,0.004755497826666666,0.00026670662166666673,0.000313002918133333,0.008945618219333328,0.0073842144133333355,0.010897481847333343,0.003919603020000001,0.003229055219999995,0.002726508893333337,0.005327576691999998,0.002683021886666665,0.0020674172226666622,0.0019957631959999977,0.0021006503339999986,0.0020972250913333236,0.0009447197980000003,0.02399449719999998,0.001615180984666667
600,27500.0,0.09679738410666656,0.01838375397999999,0.01159628973333335,0.006782899939999999,0.00033958562533333323,0.00034489585300000007,0.01410102316333335,0.010542597913333326,0.016360341286666656,0.005513904026666666,0.004601777490666666,0.0039172651666666706,0.007578869471333338,0.0038617943333333297,0.0026920753753333347,0.002607114858000002,0.0027025421160000005,0.0026964100213333355,0.0012389408640000013,0.029437643986666654,0.00195200753733333
700,32500.0,0.13165572763999994,0.02574887751333332,0.01397118882666665,0.008175261193333332,0.0003948728159999998,0.0004907256607999997,0.01852361201133332,0.014230166466666678,0.023180896013333334,0.007349672480000007,0.006110293995333325,0.0053004769933333385,0.009930181092666673,0.005237762246666669,0.003371502793333326,0.0032751810033333347,0.003355980801333333,0.0033444924626666772,0.0015461255773333326,0.03487683937333329,0.0023871635473333348
800,37500.0,0.17384953009333357,0.033445421200000026,0.015330317900000005,0.00768789391333335,0.00047778336000000026,0.000464825773666667,0.024681319379333357,0.01845745050666667,0.030347866753333393,0.00945289623333334,0.007843904091999993,0.006902365340000001,0.012842447867999974,0.006825031413333332,0.004041209700000008,0.003932243026666672,0.004015142493333338,0.0039995838666666665,0.0018069591199999957,0.040214745966666667,0.0027208316480000004
900,42500.0,0.21888914248666672,0.043409725279999915,0.017725722253333322,0.008887740833333338,0.0005483408053333341,0.0005534201001333332,0.0324188468206667,0.023222756339999952,0.03979393049999999,0.01175026976000001,0.009711936446666672,0.008695176953333328,0.016019704503333343,0.008605348386666663,0.004730227513333328,0.004607842000000002,0.004676192826666673,0.004660519159999985,0.0021050608999999987,0.04569434317333334,0.003053481621333331
1000,47500.0,0.27165477203333294,0.05432111085999997,0.020168627733333357,0.010103123419999986,0.000639715807333334,0.0005868499453333331,0.04195861242000002,0.028534578680000006,0.050237504773333296,0.014328105840000004,0.011693219125333323,0.010702274193333307,0.019494800392000005,0.010600922133333341,0.0054131722866666695,0.00527811292666666,0.005342427606666663,0.005322457480000011,0.0023889250133333306,0.05103577552666667,0.0033316849346666706


==> results/heuristics/barabasi_albert/edges_50/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,2500.0,0.002827489306666668,0.0022451479653333353,0.001083769677333334,0.0004583301506666668,0.00021113578799999955,0.00047239268040000004,0.000743119588533333,0.0009931080426666635,0.0020622612813333335,0.0008673887466666661,0.000928203218666666,0.0006056884333333333,0.001077131273333334,0.0005821384186666665,0.002344762212,0.0023391899666666653,0.0030857814373333355,0.0030835623333333377,0.0028385566533333352,0.004973070053333332,0.004613898000000003
200,7500.0,0.021834168800000015,0.0049911933866666645,0.0028279393600000027,0.0013588997306666648,0.0002817974123999996,0.0008187153494666656,0.0036463732306666686,0.003973325880000002,0.004517506726666668,0.0024416794666666662,0.0013008041639999996,0.0018746787706666688,0.0028152963746666646,0.0018568579426666671,0.015437298519999986,0.015424629026666664,0.01835765837866668,0.01835246633333332,0.021828104026666673,0.02443135480000001,0.02922368453333337
300,12500.0,0.05595163586666665,0.009058016933333328,0.0050020008133333385,0.002486568080000005,0.00044465162266666726,0.0011515843439999997,0.007762993103999993,0.008671267920000005,0.008251325866666676,0.005089624493333336,0.0026785898359999974,0.0040983734800000005,0.004939948170666669,0.00407178618666667,0.038107784533333335,0.03809311114666661,0.042679164893333364,0.04270964028000003,0.05607568293333334,0.05535277453333334,0.07080848893333337
400,17500.0,0.1038997884000001,0.016736134693333328,0.007607355626666668,0.004087616799999997,0.0006152785253333329,0.0012857204533333316,0.014093626666666656,0.01516871114666666,0.015518078986666682,0.008849486706666663,0.0047787958040000035,0.007221074133333335,0.007627500450666671,0.007187655866666664,0.0700360266666667,0.07013872479999993,0.07392399350666663,0.07403772334666668,0.1045200025333333,0.09693257346666674,0.12791784080000007
500,22500.0,0.16690330786666652,0.027951912266666667,0.010120150146666666,0.00542228497333333,0.0007877517933333326,0.0014564905293333325,0.02322705215999999,0.02358612558666666,0.026289298146666647,0.013663475586666671,0.007394407573333338,0.011208115440000005,0.011313366786666675,0.01116626614666668,0.11136664973333331,0.11161613759999993,0.1174574859866666,0.11766945439999989,0.16814740506666662,0.15156730106666672,0.19815755880000002
600,27500.0,0.24404079960000014,0.04158881630666669,0.013108668773333318,0.007764343493333329,0.0009757162253333327,0.001384628082666666,0.036522615693333316,0.03390900800000001,0.03940454749333329,0.019600310026666675,0.010515880239999997,0.016070644440000004,0.014837289560000005,0.016007691733333336,0.16193545,0.16193450226666667,0.17478388142666673,0.1749114595866668,0.24673192400000007,0.21724022519999978,0.2789932781333335
700,32500.0,0.3335721409333335,0.05832842650666659,0.015922278466666672,0.009195492026666668,0.0011494773959999996,0.001955164077333333,0.04798899953333334,0.04607807506666663,0.055667595159999944,0.026629248933333356,0.013909757359999993,0.021806739000000012,0.018217177813333343,0.021736993266666668,0.22158267,0.2213711959999999,0.2330643264933332,0.23254697026666651,0.33813536573333325,0.2955007641333333,0.37073011253333327
800,37500.0,0.44175655973333355,0.0759831266666666,0.018310990666666672,0.009180546106666668,0.0013504591960000003,0.0016421336893333318,0.06362450492000005,0.060278102800000025,0.07287091599999998,0.03458040306666666,0.01783609285333334,0.028394468266666653,0.022596439760000003,0.028310051733333362,0.2863179812,0.2860580393333333,0.3078082080399999,0.30753838183999993,0.4484621995999997,0.38939106000000023,0.4766759560000001
900,42500.0,0.561487954666667,0.09874792986666667,0.021169572266666645,0.0106070264,0.0015392629280000015,0.0020316151720000003,0.08345796339999996,0.07621136293333332,0.09531188573333342,0.043650728800000003,0.022004367893333328,0.035789212533333385,0.026655437186666676,0.0356905417333333,0.36854378386666653,0.3686689653333334,0.3926998517066666,0.3925771745333332,0.5691248133333335,0.4956318773333337,0.5941844626666668
1000,47500.0,0.7002853253333331,0.12410425986666669,0.024084229866666675,0.012057916159999998,0.001753572034666667,0.002235308077333334,0.10763837478666669,0.09425228319999997,0.12009149346666675,0.05373101253333338,0.026476024559999985,0.04408453906666666,0.03231491754666666,0.04397387306666666,0.4535865675999997,0.4522785369333335,0.48947552860000043,0.4901803869733341,0.7087344906666668,0.6135301506666669,0.7341597066666666


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.05/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,483.5,0.0002329604016666668,0.00025909584533333354,0.0003086042709999999,0.0002195421863333335,0.00018063143333333322,0.0001721978066666665,0.00022926170066666678,0.00045034404999999984,0.00024265051833333338,0.00043201681999999983,0.0001644754436666667,0.0003815532366666666,0.0002240570416666665,0.00037242412433333366,0.0002121297486666667,0.00020705857499999996,0.0002044765236666667,0.000203905905,0.00022164029400000013,0.000992328073333333,0.0007236813966666671
200,1963.3,0.003005290036666668,0.0022766653999999995,0.0007635640699999998,0.0004283126133333333,0.00020204940099999988,0.0002143335410000001,0.001978317769999999,0.0019804104133333343,0.0021841239533333333,0.0015366600400000003,0.0007445947666666667,0.0012096325066666676,0.0018656914266666673,0.0011958717866666667,0.0018373990993333334,0.0018286959773333334,0.001388719102666667,0.0013862101253333341,0.0017856488433333336,0.005443014766666665,0.00330915895
300,4336.0,0.008946013949999996,0.004637138033333333,0.00163726552,0.0008660500700000001,0.0003330977600000001,0.00034120720666666675,0.00404036392,0.004413816226666664,0.004390746239999999,0.003069914799999999,0.002116997136666667,0.0024942838199999992,0.004248456323333335,0.002478099493333334,0.0051743864033333324,0.005161979583333333,0.0041055591166666685,0.004106722366666666,0.005228059859999999,0.013356217466666672,0.008358045623333333
400,7770.9,0.01963397950000002,0.009010334639999992,0.0029503917900000004,0.0015210073666666658,0.000481770786666667,0.0004912296933333336,0.0057551619333333325,0.007833478866666665,0.008477700103333334,0.005060341966666669,0.003652738559999998,0.004154160633333334,0.006477742590000001,0.0041326145,0.010747843416666665,0.010702228033333332,0.008783230833333329,0.00874161570666666,0.011399579643333333,0.02542815309999999,0.017209607839999988
500,12154.2,0.03611814073333332,0.012096269633333321,0.004890761533333331,0.002540528863333333,0.0006606133433333332,0.0006986514433333333,0.009744198246666665,0.012251350066666668,0.01125570962666666,0.0074683289333333375,0.005656179036666666,0.006251783900000001,0.00957485588333333,0.0062220425333333355,0.018949699759999997,0.01891547365333333,0.016541088353333334,0.016539323239999994,0.020869137340000014,0.04163733720000003,0.030932806693333332
600,17524.0,0.05956776323333331,0.016612410633333345,0.007494524799999998,0.003967305599999998,0.0008907548233333338,0.0010574660633333335,0.012570385203333336,0.017658584266666666,0.01531287323333333,0.01032998673333333,0.00791245249,0.008709578766666668,0.012555420946666663,0.008676073133333335,0.029826002726666658,0.029773791883333338,0.026760841886666668,0.02674868116333334,0.034347223810000015,0.06224724240000001,0.05144954573333335
700,23830.3,0.09310411743333331,0.021559423300000012,0.010639537233333326,0.005682957966666672,0.0011536401400000004,0.0013767051699999997,0.014707367476666662,0.024116335166666662,0.019583383266666674,0.01381948856666667,0.010561556536666667,0.011622122333333337,0.015797495363333334,0.011573521533333339,0.044198357600000016,0.04419192313333334,0.041042384933333335,0.041054098766666665,0.053375829566666665,0.08772564750000006,0.07821859156666665
800,31188.8,0.13315082370000006,0.02615155796666667,0.014560398733333334,0.0078028027,0.0014815300000000009,0.0015771342866666657,0.018806650533333323,0.0315915908,0.023316604800000005,0.01759099890000001,0.01309856276666667,0.014926552933333328,0.020191072999999993,0.014865159266666662,0.06061065513333334,0.060778039833333346,0.05943883153333334,0.05938857926666665,0.07643339613333329,0.1167650344666666,0.1117512783
900,39377.1,0.1851494688,0.03035147199999999,0.019021821733333326,0.010201990366666663,0.0018487971000000006,0.0021281802000000004,0.021558492733333334,0.03999412716666668,0.02659393923333333,0.022057427033333323,0.016265029633333334,0.0186914596,0.02261570816666666,0.018628738700000005,0.08277288346666666,0.08246098636666664,0.0811606561,0.08099550809999999,0.10605988536666665,0.15209552633333337,0.15647533036666667
1000,48626.1,0.24210557470000002,0.03543617236666668,0.024174811700000017,0.012886901833333343,0.002250704999999999,0.0026430638666666657,0.025851383999999998,0.04923433733333332,0.03049427746666667,0.026725351999999994,0.020042910533333326,0.02276388016666666,0.027967544466666685,0.022669735999999996,0.1052233772666667,0.10514210883333337,0.10683234563333334,0.10685268316666663,0.13879531193333344,0.19000103509999994,0.20505993863333338


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.05/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,483.5,0.00017624023350000018,0.00021226405799999986,0.00025195361149999985,0.0001739442504999999,0.00012977002050000003,0.00012154101800000007,0.00017425655550000002,0.0002616274399999998,0.00019581437549999998,0.00027831909,0.000127974749,0.00022130965500000003,0.0001675760900000001,0.0002137493964999999,0.000136386148,0.00013090610250000005,0.00014005424049999999,0.00014029861199999998,0.00015084030099999992,0.0008511661049999996,0.000616043695
200,1963.3,0.002016209354999999,0.00160973422,0.0006727683449999999,0.00036928174999999993,0.00013776658149999995,0.00013346790650000008,0.0013575455700000005,0.0011403488699999994,0.0015192125749999993,0.0008955620599999999,0.0005310726599999999,0.00062933801,0.0012694610249999994,0.0006166124299999998,0.00022939919900000005,0.000219513166,0.00023058055900000002,0.00022858383800000004,0.00020631786500000017,0.0037256072,0.0011409222250000001
300,4336.0,0.005890840675000001,0.0032246861,0.0014759014499999999,0.0007742621099999998,0.0002327417950000001,0.000222133415,0.002692244930000002,0.0025608024900000003,0.002986638310000001,0.0017614354000000008,0.0014537334549999995,0.0012535558299999999,0.0027399111850000004,0.0012356888899999999,0.0004621303049999998,0.00044568657499999997,0.0004725992349999999,0.00047336579000000016,0.00037640094000000013,0.0085867832,0.0017031334849999997
400,7770.9,0.012923175950000006,0.006137231960000004,0.002698021785,0.0013896611249999997,0.00033994201499999986,0.00033022048,0.00376205555,0.0045756278,0.005631667455,0.00285883715,0.00243394489,0.00205282075,0.004337243134999999,0.0020287647,0.0007837846250000005,0.0007540011500000002,0.0008100451500000007,0.0008102786100000006,0.0006000971650000002,0.01577836015,0.0023166967600000005
500,12154.2,0.02380173009999999,0.008277309300000002,0.004512837050000001,0.002348655495,0.00047677281500000014,0.0004801178099999998,0.006327336420000004,0.0072067427500000026,0.007465482789999998,0.0041826666,0.003721357404999999,0.003068092850000003,0.006479385875,0.0030346063000000006,0.0012398386399999997,0.00119391848,0.00126933198,0.0012672313599999996,0.0008864415100000007,0.025062606799999994,0.00286115754
600,17524.0,0.039364291850000004,0.011380169150000001,0.0070038268999999985,0.0037383888000000016,0.0006655418750000003,0.0007024228449999998,0.008137672655000004,0.010455640899999997,0.01011427745,0.005769062699999999,0.0052062042349999985,0.0042571915,0.008846623770000004,0.0042163934500000005,0.0019117785899999992,0.0018480493249999987,0.0019266469800000002,0.0019224180949999998,0.0013018082149999998,0.0365201036,0.0038171396000000013
700,23830.3,0.062091978150000005,0.014832445799999996,0.009974082899999997,0.005397238900000001,0.00088482616,0.0009051739899999998,0.009525675964999997,0.01433218025,0.012886921700000003,0.007794261850000001,0.006952856755000002,0.005703412500000002,0.011053997295000001,0.005649011300000001,0.0028072163999999992,0.0027263606999999995,0.002797824250000001,0.0027915287999999983,0.00180776335,0.050071869749999956,0.004262146849999998
800,31188.8,0.08903383405000004,0.01822175209999999,0.0137139091,0.007460333399999998,0.0011666143499999995,0.0011885216299999998,0.012163181000000002,0.0188951397,0.015439851399999998,0.009947180350000003,0.0086562051,0.0073752183999999995,0.013662989449999998,0.0073105354000000036,0.003969748199999999,0.0038760232500000004,0.003927327300000002,0.0039153205000000005,0.0024578201999999995,0.0659730667,0.005400808949999999
900,39377.1,0.12414876870000001,0.02134380974999999,0.017928784600000004,0.009737063749999995,0.0014922857499999995,0.0015785489999999996,0.0139302502,0.024012692250000005,0.017669811850000005,0.012490425549999993,0.010751067800000003,0.009280507900000002,0.0163905869,0.009193885050000003,0.005332755700000004,0.00522171405,0.00525831715,0.005239715650000001,0.0032086705500000002,0.08377969949999999,0.005913425549999998
1000,48626.1,0.1624616385500001,0.025134562549999996,0.022843440550000003,0.01232491645,0.0018468752999999988,0.0020401062999999995,0.016821186850000013,0.02967940299999999,0.0203233191,0.015181662000000007,0.013344619599999991,0.01132661425,0.019376087599999998,0.011225728499999997,0.006870767900000006,0.006734218749999996,0.00677023545,0.006754605750000001,0.004045593900000002,0.10394334764999998,0.007273512950000002


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.05/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,483.5,0.000346400738,0.0003527594199999997,0.00042190558999999995,0.000310738058,0.0002823542590000001,0.0002735113840000001,0.0003392719910000001,0.0008277772699999999,0.0003363228040000001,0.0007394122799999998,0.00023747683299999995,0.0007020404000000005,0.0003370189449999999,0.00068977358,0.00036361695000000014,0.0003593635200000001,0.0003333210900000001,0.00033112049100000006,0.0003632402799999999,0.0012746520099999998,0.0009389567999999996
200,1963.3,0.004983451399999998,0.0036105277599999992,0.0009451555199999997,0.0005463743399999996,0.0003306150399999999,0.0003760648099999999,0.00321986217,0.0036605334999999994,0.0035139467100000006,0.0028188560000000007,0.00117163898,0.0023702215000000002,0.00305815223,0.0023543905,0.005053398900000002,0.005047061600000001,0.0037049961899999987,0.003701462699999999,0.0049443108000000015,0.008877829900000002,0.0076456323999999996
300,4336.0,0.015056360500000003,0.007462041900000004,0.0019599936600000006,0.0010496259899999997,0.00053380969,0.00057935479,0.0067366019000000025,0.008119843699999997,0.007198962099999999,0.0056868736,0.0034435244999999996,0.004975739800000001,0.007265546599999997,0.004962920699999999,0.014598898599999997,0.014594565599999998,0.011371478880000003,0.01137343552,0.0149313777,0.02289508599999999,0.021667869899999997
400,7770.9,0.033055586600000006,0.014756540000000002,0.0034551318000000004,0.0017836998499999998,0.0007654283300000001,0.0008132481200000002,0.009741374699999998,0.014349181000000003,0.014169765400000001,0.009463351599999998,0.006090325899999999,0.0083568404,0.0107587415,0.0083403141,0.030675960999999995,0.030598681799999992,0.0247296022,0.024604289899999996,0.0329985446,0.044727739,0.046995429999999984
500,12154.2,0.06075096200000002,0.019734190300000003,0.005646610500000002,0.0029242756000000016,0.0010282943999999996,0.0011357187100000004,0.0165779219,0.022340564700000006,0.018836163300000004,0.014039653600000004,0.0095258223,0.012619166000000005,0.015765795899999997,0.012596914999999997,0.054369422,0.05435858399999999,0.04708460110000002,0.04708350699999999,0.06083452900000001,0.074786798,0.08707610500000001
600,17524.0,0.099974706,0.027076893599999995,0.008475920599999997,0.0044251392,0.0013411807200000004,0.001767552500000001,0.021435810300000004,0.032064471,0.025710064800000015,0.01945183480000001,0.013324949,0.0176143533,0.0199730153,0.0175954325,0.08565445099999998,0.08562527699999999,0.07642923170000002,0.07640120730000001,0.10043805500000001,0.11370152000000001,0.14671435800000002
700,23830.3,0.155128396,0.035013378299999995,0.011970445899999998,0.006254396099999997,0.001691268099999999,0.0023197675299999995,0.02507075050000001,0.043684645,0.032976306399999995,0.025869942000000003,0.017778956100000007,0.023459542,0.025284491500000006,0.023422542000000005,0.12698064,0.12712304800000004,0.11753150630000002,0.11757923869999999,0.156511962,0.163033203,0.226131481
800,31188.8,0.22138480299999996,0.04201116970000001,0.016253378000000002,0.0084877413,0.0021113612999999988,0.0023543595999999996,0.032093589600000014,0.05698449299999999,0.039070111599999985,0.03287863599999999,0.0219832781,0.030029222000000005,0.03324724009999999,0.029974406999999995,0.17389246899999997,0.17458207300000006,0.17046183999999998,0.17033509680000003,0.2243845479999999,0.21834896999999998,0.3244522170000001
900,39377.1,0.307150869,0.04836679650000002,0.021207895999999997,0.011131843599999998,0.0025618197999999993,0.0032274426,0.0368149778,0.07195699700000002,0.044442194,0.04119142999999997,0.0272929533,0.037513362999999994,0.03506595069999999,0.037498445999999984,0.23765313899999996,0.23693953099999995,0.23296533399999997,0.23250709299999997,0.31176231499999996,0.2887271799999999,0.45759914000000007
1000,48626.1,0.40139344699999996,0.056039392,0.026837554,0.014010872600000002,0.003058364400000001,0.0038489789999999985,0.0439117783,0.08834420599999998,0.05083619420000002,0.04981273200000002,0.0334394924,0.045638411999999996,0.0451504582,0.04555775099999998,0.301928596,0.301957889,0.306956566,0.3070488379999999,0.4082947480000001,0.36211641000000017,0.6006327900000001


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,483.5,0.00021205187600000012,0.000244485522,0.0002944724109999998,0.000205450854,0.00016706546866666666,0.0001590991083333333,0.0002164943999999999,0.00043442726733333324,0.00022882937533333323,0.0004164569333333334,0.00015028081400000003,0.0003663238299999999,0.0002098759003333334,0.0003574085523333334,0.00019802015700000022,0.00019365469699999995,0.0001913769816666665,0.00019073645433333349,0.000164882328,0.00054481502,0.00041046458966666655
200,1963.3,0.002948256216666666,0.0022376849733333347,0.0007252177066666668,0.0003900909500000001,0.00016433634466666658,0.0001774120333333333,0.0019423133913333338,0.0019397990966666667,0.002146358263333334,0.0014964213633333328,0.0007059255953333332,0.001169731836666666,0.0018270507966666669,0.0011561282099999998,0.0017987325186666666,0.0017911283820000005,0.0013514717926666675,0.001349173476666668,0.0016681808106666666,0.003450890980000001,0.0024657217133333314
300,4336.0,0.008831630029999997,0.004559080286666665,0.0015595816899999998,0.0007885559900000001,0.00025623320900000006,0.00026460888166666676,0.003964445613333334,0.0043340287366666645,0.004313959589999999,0.0029902333633333327,0.002040146439999999,0.002414724776666668,0.004171460073333333,0.002398707886666668,0.005097373913333331,0.005085340603333334,0.0040289744399999985,0.004030238576666669,0.005031837524666665,0.008820654689999997,0.006801450336666662
400,7770.9,0.01944312146000001,0.00888107138333333,0.0028215560999999977,0.001391695373333334,0.0003534738103333333,0.00036285394933333325,0.00562738927666667,0.007702189066666666,0.008350200953333338,0.004929319633333331,0.0035250336999999997,0.004023047266666668,0.0063493141666666674,0.004001696300000001,0.010619456013333332,0.010574519393333334,0.008655851726666667,0.008614444270000002,0.011118406846666668,0.01715896706666667,0.014703406256666662
500,12154.2,0.03582359519999998,0.011893097703333329,0.004687716333333335,0.00233350679,0.0004542684766666666,0.0004952001553333332,0.009542187476666663,0.012046001700000005,0.011055322996666664,0.0072629679,0.005455044066666665,0.006046020033333332,0.009372233053333331,0.0060168347333333354,0.018746741733333336,0.018715140516666666,0.016341225360000003,0.016339367573333326,0.02048183583333334,0.028555221266666663,0.027290205976666673
600,17524.0,0.05911630509999998,0.016290046466666683,0.007170717966666668,0.0036370921333333315,0.0005611570999999999,0.0007333977259999997,0.012247422793333334,0.017332284099999998,0.014993045250000003,0.01000343626666667,0.007591476063333333,0.0083824013,0.012232609933333336,0.0083495199,0.029502168670000006,0.029455318276666666,0.02644222642333332,0.02643043105,0.03379999619,0.04321976550000001,0.046302093549999986
700,23830.3,0.0924436546666667,0.021075181899999997,0.010152194566666656,0.005191043233333335,0.0006612172866666666,0.0008911641913333337,0.014221973126666667,0.02362673676666667,0.0191008709,0.013329592066666668,0.010077131376666666,0.011132905166666674,0.015311515813333341,0.011083263333333334,0.04371176838666668,0.043710535473333326,0.04056029521333333,0.04057231819666667,0.05263128153666668,0.061669225300000005,0.0715128373833333
800,31188.8,0.13221632046666668,0.025448527066666667,0.0138547848,0.007093979166666668,0.0007730580533333327,0.0008738197906666658,0.01810401335666667,0.03088339706666666,0.02261567076666666,0.016882207,0.012395493513333328,0.014218519133333333,0.019486713603333334,0.014156631133333326,0.05990531981666667,0.06007824657000001,0.05873899360333334,0.05868774362000001,0.07543390824333329,0.08246190350000006,0.10300819192666674
900,39377.1,0.18389041120000016,0.029385595833333326,0.018054184099999992,0.009232518799999994,0.0008798638733333332,0.0011627355233333329,0.020593989073333326,0.03902297443333334,0.025630265666666673,0.021086671533333337,0.015299003766666661,0.017720958699999994,0.021649479366666675,0.017658058433333332,0.0818055278,0.08149912536666667,0.08019917856666667,0.08003238149999997,0.10476335906666666,0.10856786129999996,0.14569678828666666
1000,48626.1,0.24048338153333323,0.0341748358,0.0229126646,0.011623872966666674,0.0009882037999999996,0.0013840596499999996,0.02459221171333334,0.04796837313333332,0.0292353576,0.025458501199999983,0.018782500919999993,0.021497934733333335,0.02670650160000001,0.021403776799999993,0.10396192876666666,0.10388596089999998,0.10557655789999999,0.10559541460000003,0.13716741923333342,0.13601089466666677,0.19172672460333337


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,483.5,0.00015537858200000002,0.00019783732800000023,0.0002379727415,0.00015998838750000004,0.00011644721300000005,0.00010882496550000006,0.00016188022950000002,0.0002456641310000001,0.00018244386050000013,0.00026282906999999995,0.0001142108595,0.00020614387500000016,0.0001538860885,0.00019883276849999985,0.0001227438645,0.00011775375049999998,0.00012730595850000007,0.000127421621,8.92591365e-05,0.00043306350499999996,0.00031641003950000016
200,1963.3,0.0019592450749999994,0.0015707863200000011,0.0006344783149999997,0.0003312134749999999,0.00010016439450000001,9.699824000000003e-05,0.001322442197,0.001099563995000001,0.0014816819450000002,0.0008551559949999998,0.0004929613780000002,0.0005893851549999996,0.0012314094449999997,0.0005768120650000001,0.00019141317800000008,0.00018226982300000006,0.00019375921399999998,0.0001919365000000001,7.890701599999997e-05,0.0018300330200000008,0.0005166912200000001
300,4336.0,0.005776586394999997,0.00314672798,0.0013983248849999993,0.0006968605599999999,0.0001559507685,0.0001457595775,0.0026167677400000013,0.002480676554999999,0.002910033435000001,0.001681410145,0.0013770761049999997,0.0011736606650000004,0.0026631128100000003,0.0011559830299999996,0.0003853678700000002,0.00036926865499999995,0.00039637804500000006,0.00039711237499999983,0.0001649570370000001,0.004254394535,0.0007590378549999999
400,7770.9,0.012732199989999997,0.006008181875000002,0.0025692417500000012,0.0012603604850000003,0.00021173357550000003,0.00020200251400000001,0.0036345061150000017,0.00444384325,0.00550430308,0.0027275481000000007,0.0023064778500000004,0.0019214319999999998,0.0042090726499999995,0.001897545799999999,0.0006557679199999999,0.0006267130399999995,0.0006831335900000001,0.0006835544050000001,0.00029931186999999996,0.007860192099999995,0.0010252808849999997
500,12154.2,0.0235068868,0.008074456354999995,0.00430994065,0.002141321985000001,0.00027042151500000013,0.000276534558,0.006125327464999999,0.007001037850000002,0.007265326495000001,0.003977012949999998,0.0035203341000000017,0.00286206345,0.006276882629999998,0.0028290586,0.0010371961,0.0009946682749999998,0.0010705471400000003,0.0010680806100000003,0.00047538874999999975,0.012514168900000006,0.0012433539649999996
600,17524.0,0.038912005150000005,0.01105751295,0.0066801708499999975,0.0034071634999999992,0.000335469235,0.00037732001899999987,0.007814255690000004,0.010128557649999998,0.009794066275000006,0.005441887749999998,0.004884464145,0.00392939785,0.008523541649999999,0.0038894450999999997,0.001587283505000001,0.0015308919150000002,0.0016092222350000001,0.001604872024999999,0.0007257282850000001,0.018254850750000006,0.001643813825
700,23830.3,0.061432288500000015,0.014348790750000001,0.009487652149999996,0.004905299199999998,0.00039298651499999974,0.00041920182200000004,0.009040080890000001,0.013843084150000002,0.012405357799999999,0.007304876600000001,0.006469134365,0.0052143587499999975,0.010568479770000005,0.005159752,0.002320813080000001,0.0022475052099999995,0.0023176779199999996,0.0023112989949999998,0.0010309218049999996,0.02504226145000001,0.0017685625749999992
800,31188.8,0.0880991652,0.017518860249999994,0.013009037949999986,0.0067509799000000014,0.0004583157150000002,0.00048472281100000016,0.011459653935000003,0.018186973600000003,0.014739163249999994,0.0092383995,0.007953032219999996,0.006666665199999997,0.012958565704999994,0.006601780700000001,0.0032645127249999995,0.003178525855000001,0.0032293857549999996,0.003215439130000001,0.001420210865,0.033003160249999976,0.0022179053900000002
900,39377.1,0.1228892283,0.02037792139999999,0.016960984649999997,0.008766338749999996,0.0005228292150000003,0.000612228025,0.012964748309999996,0.023040850649999993,0.016705525350000004,0.0115190678,0.009784598999999998,0.008309133049999999,0.015423746649999997,0.00822276365,0.0043652667000000055,0.0042613865499999985,0.004298609349999999,0.004276933750000001,0.0018685091,0.04190983745000001,0.00232418793
1000,48626.1,0.16083936030000004,0.023873597199999992,0.0215815244,0.011061318149999999,0.0005845607000000002,0.00078118081,0.015561806470000003,0.028413210199999997,0.019064325400000005,0.013914458300000005,0.012083928380000003,0.010060269100000003,0.018114474700000015,0.009959550700000003,0.005609087149999998,0.0054808438499999975,0.005517094350000002,0.005498954400000003,0.0023701188499999997,0.05199505199999999,0.0028450869049999996


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.05/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,483.5,0.00032539846399999995,0.00033778190999999994,0.00040747175000000005,0.000296375787,0.00026830197999999997,0.000259647394,0.00032572274100000004,0.0008119535400000001,0.000321600405,0.0007237126600000001,0.00022242072300000007,0.0006866837400000001,0.000321855524,0.00067456012,0.00034857274199999997,0.00034545659,0.00031951902799999993,0.000317366121,0.000316128711,0.0007683180499999997,0.0005985736899999998
200,1963.3,0.004926278500000001,0.00357148228,0.0009066964900000002,0.0005078458999999999,0.0002926802450000001,0.00033823962000000007,0.0031820557800000004,0.0036202693000000007,0.0034757108999999994,0.0027789520999999995,0.00113185403,0.0023304251999999993,0.0030183335000000013,0.0023147605,0.0050133711999999974,0.0050088455,0.0036668969500000003,0.0036636474300000017,0.0048467284000000025,0.006692606900000002,0.006363782699999999
300,4336.0,0.014941717299999999,0.007383784900000001,0.0018820953,0.0009719468500000001,0.0004567980899999999,0.0005023074900000001,0.00665980136,0.008040733100000001,0.007121811900000001,0.0056078798,0.003366287109999999,0.004896852999999999,0.007188154600000001,0.0048841576,0.014521385999999999,0.014517484500000002,0.011294167229999999,0.011296490980000004,0.014765598499999998,0.017953175000000002,0.018886275299999995
400,7770.9,0.032864964399999995,0.014626850400000002,0.0033261848,0.0016543651499999997,0.0006369542800000001,0.0006845568199999998,0.009613155600000001,0.014218880699999999,0.014041996700000002,0.009332862699999998,0.005962145399999999,0.008226277799999997,0.010629797199999999,0.0082099973,0.0305468322,0.030470132100000002,0.024601287999999995,0.02447622400000001,0.03275659680000001,0.03575651700000001,0.04205965699999999
500,12154.2,0.060457012,0.019530380400000002,0.005443267700000001,0.0027178764000000007,0.0008219623999999998,0.00093253135,0.0163759075,0.022135929399999994,0.018635316,0.0138348778,0.009324463999999998,0.012413933200000003,0.015562933899999997,0.012392387000000003,0.05416583299999999,0.054156084999999986,0.04688258180000002,0.046881941499999996,0.06049473000000002,0.060637326,0.07938391
600,17524.0,0.09952490500000001,0.026755113500000004,0.008151812199999999,0.004096949400000002,0.0010125328299999997,0.0014455531400000006,0.021113757,0.031739737,0.0253910032,0.019126533299999998,0.013005499900000002,0.017288408199999997,0.019650746499999996,0.0172696695,0.08533193899999998,0.08530417100000001,0.0761082348,0.07608154910000002,0.09994853199999999,0.09314959499999999,0.13561865299999995
700,23830.3,0.15446638699999998,0.034527964200000004,0.011481279400000006,0.0057625312999999975,0.0011976788299999997,0.00183508893,0.024585757600000008,0.043194041999999995,0.032491897099999986,0.025379022999999994,0.017293125399999998,0.02296999800000001,0.024797587900000004,0.022930286,0.12649367900000003,0.126636596,0.11704552979999999,0.11709435660000002,0.15583200100000003,0.13492315300000005,0.21100138699999985
800,31188.8,0.22045063100000004,0.04130786069999999,0.015546278499999995,0.007779977700000003,0.0014025427299999998,0.0016520137499999995,0.0313927322,0.056276243999999996,0.03836868580000001,0.032169821999999994,0.021280416099999994,0.029322226999999996,0.0325430094,0.029266332,0.17318693400000004,0.17387768800000003,0.16975820930000002,0.16963235259999995,0.22346130299999983,0.18137938999999995,0.30458876500000015
900,39377.1,0.30589277699999995,0.04740094470000001,0.020240583,0.010164878899999999,0.0015939331900000004,0.00226375052,0.035852470600000005,0.07098722199999999,0.0434797463,0.040221878999999995,0.026327813300000003,0.03654460999999999,0.034100944800000005,0.036528648000000004,0.23668605000000004,0.23597460300000006,0.23200031699999996,0.23154327699999994,0.3105530589999999,0.24188390899999995,0.4324419889999999
1000,48626.1,0.39977142400000004,0.05477731300000002,0.025574945,0.012748982600000004,0.0017954900000000005,0.0025898173299999994,0.04265302220000001,0.08707869900000001,0.04957742200000001,0.048546587,0.03217964599999999,0.044373266,0.043890555399999996,0.04429222899999999,0.300667612,0.300696195,0.3056954849999999,0.30578833500000013,0.40676202000000006,0.30404258,0.56949


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.10/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,924.0,0.0008250689899999997,0.0006049672336666666,0.00034719700999999984,0.00019685826599999997,9.657780700000002e-05,9.510833433333333e-05,0.00045521647599999977,0.0005526010099999996,0.0005637439003333336,0.00046402375999999977,0.00020746946966666673,0.0003560789366666667,0.00048600117866666654,0.00034784314000000017,0.000520664036666667,0.0005137387739999999,0.00041520364466666646,0.0004129242519999999,0.0005230530193333332,0.002227127513333335,0.0011728724833333331
200,3771.1,0.005623543649999999,0.001968662826666666,0.0013431675000000005,0.0006878709533333336,0.00022605659400000002,0.00023974894466666664,0.0014651298433333334,0.0020875812033333326,0.0017748484499999987,0.001394564106666667,0.00094449362,0.0011272407966666672,0.001447481970000001,0.0011130378600000003,0.0030469535533333343,0.00303283649,0.0025958611899999998,0.002596196376666666,0.0033106703400000016,0.01038936644333333,0.005688205066666669
300,8548.6,0.01688431596666666,0.004015032573333333,0.0031749607333333343,0.0016473579666666672,0.00038947025,0.0004719329233333335,0.0025210912866666666,0.004587930033333331,0.003480887656666666,0.002819103900000001,0.001972935356666666,0.002298638743333333,0.0028953479566666677,0.0022778058933333317,0.00824197799666666,0.008216355066666663,0.007633097949999998,0.0076336080233333405,0.00977739789,0.025066479499999992,0.015499084206666663
400,15212.9,0.03765397186666666,0.006229051599999997,0.00605794103333333,0.003190969766666667,0.0006122723800000001,0.0008752490866666672,0.004622512903333332,0.008157538066666662,0.0051761468999999985,0.004709515433333333,0.0032263037633333312,0.00388739,0.004370114126666668,0.003861760166666668,0.01687506249666667,0.01684049705999999,0.016475657753333334,0.01648288715333333,0.02161926237333332,0.04677966816666667,0.03332851269333333
500,23715.4,0.07077611590000002,0.00942868053333333,0.010290676366666668,0.005566027733333333,0.0009404014499999998,0.0013024988733333328,0.0057441609066666705,0.012907128199999993,0.007495193466666668,0.00722373063333333,0.005010890206666664,0.005949684933333333,0.006459568176666665,0.005913747300000002,0.029535728100000002,0.02947510680000001,0.031172755433333338,0.031174608833333336,0.040513928299999995,0.07566002706666665,0.06052654923333336
600,34137.3,0.11410143833333332,0.012502610533333333,0.015833936899999995,0.008775250666666665,0.0013502250166666676,0.0014948215333333342,0.007136678466666668,0.01867813036666667,0.00947098306666666,0.0102306192,0.006782138433333332,0.008466852399999997,0.008436646399999996,0.00841963256666667,0.04558067083333332,0.04554809573333335,0.050379746533333346,0.05039930313333335,0.06536888183333332,0.11096049566666664,0.09780310720000006
700,46508.2,0.17444649856666666,0.017980890933333334,0.022496099400000018,0.01264926726666667,0.0018264227999999993,0.0020987354666666667,0.00907095666666667,0.025544201166666676,0.013252404499999995,0.013812484566666665,0.008736226733333333,0.011382008666666674,0.010493474499999999,0.011321524733333333,0.06704982733333331,0.06695864189999998,0.07539790629999997,0.07538462796666666,0.09982572263333335,0.15535167613333328,0.14979362406666663
800,60604.3,0.2527847986666667,0.022993861766666675,0.03045583533333333,0.01725258276666667,0.002369747933333334,0.0029937381666666667,0.011163022266666668,0.033532159100000014,0.01655174146666667,0.017760930266666662,0.011115215733333333,0.014764480866666665,0.012842343733333334,0.014691569499999991,0.09317403943333333,0.09303794493333332,0.11206995703333336,0.11190991006666666,0.14449953400000004,0.2070690554666667,0.2160452665666666
900,76867.9,0.34977588333333326,0.026677750533333336,0.039469438666666634,0.021955579666666652,0.0029781349666666663,0.0037260911999999996,0.013585502633333324,0.042392664,0.018407386766666665,0.022414518666666668,0.0130096234,0.018476336500000003,0.01505173173333333,0.018383735133333325,0.12345255709999998,0.1233273569,0.15347433869999996,0.15331931096666668,0.19961241646666664,0.26809878283333327,0.29253275463333334
1000,94857.3,0.4817901283333331,0.02948413966666666,0.04974862866666665,0.028331898999999994,0.003632197299999998,0.00453338043333333,0.01581304433333334,0.05262712166666662,0.019567950199999996,0.027327070333333328,0.015496851133333331,0.022666218599999993,0.017276039600000008,0.0225404625,0.16224117160000004,0.16189685846666663,0.20503811913333334,0.20488347893333336,0.27415869146666666,0.3385014976,0.40534135500000007


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.10/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,924.0,0.0005629527599999998,0.00044342158549999977,0.00030606263000000004,0.0001690876840000001,6.688594999999997e-05,6.321668999999998e-05,0.0003144216589999999,0.0003286469099999998,0.00040281294050000015,0.00028808357500000005,0.0001510286394999999,0.00019710304000000002,0.00031344771800000007,0.00018947362000000005,0.00010775567999999998,0.00010072469600000003,0.00010873677700000002,0.000107274068,0.00010464908399999996,0.0017262815700000004,0.000545115475
200,3771.1,0.0037428201249999986,0.0014010739750000003,0.0012284553350000004,0.0006275093750000002,0.00016168715100000006,0.00016144514200000003,0.0009667921150000001,0.0012417996049999998,0.00121072988,0.0008346521099999998,0.0006431579700000002,0.0005924760950000004,0.0010198021100000002,0.0005776119400000002,0.0003745079299999997,0.00035807253500000005,0.00038876651499999997,0.000388276605,0.00029003981000000004,0.007598575164999995,0.0012033654000000002
300,8548.6,0.0112402707,0.0028902398599999993,0.0029591595999999996,0.00154638305,0.0002881670000000002,0.00029220226999999993,0.0016752851199999998,0.0027571320000000007,0.002376401335000001,0.0016793810999999994,0.0013319790700000002,0.0011855112150000004,0.00198660248,0.0011638891399999999,0.0008118294450000003,0.0007780219500000005,0.0008452082749999998,0.0008480621849999992,0.0005767476349999999,0.01773606575,0.0017784333100000005
400,15212.9,0.025213695300000002,0.00455571525,0.0056744384000000005,0.0030237652999999987,0.00047167060500000034,0.0004976868800000001,0.0030779444549999986,0.004950600849999998,0.0035413063499999996,0.0028060617999999993,0.0021924555950000005,0.0020038019,0.003157960090000001,0.0019750487000000008,0.001527382245,0.0014693023399999997,0.00156466828,0.0015636765299999996,0.0010193945600000004,0.031965188250000005,0.00257893804
500,23715.4,0.04760146185000002,0.0070645905000000005,0.009764077599999997,0.005333654750000001,0.0007578730149999996,0.0008629978049999996,0.0038857374100000007,0.007917024500000001,0.005207956850000001,0.00434283515,0.003431700409999998,0.003102284500000001,0.004608243964999998,0.00306242085,0.0027296781500000004,0.0026517651999999987,0.002734610099999999,0.0027282914999999996,0.001692980450000001,0.05033624859999998,0.0033103373499999995
600,34137.3,0.076851328,0.009649882450000005,0.014964627149999996,0.008324369400000002,0.0011250771749999995,0.0011930954500000005,0.004888372650000003,0.011588314549999992,0.006731870700000001,0.00622307625,0.0046962238999999975,0.00447862755,0.006107384349999998,0.004426348150000002,0.004362641249999999,0.0042584706000000005,0.0043397499,0.004334832699999998,0.0025952807499999998,0.07301432850000002,0.004408116299999999
700,46508.2,0.11778304134999998,0.0140033313,0.021374675599999983,0.012095166400000003,0.001560225099999999,0.0016979731999999994,0.006272606650000001,0.015947728249999994,0.009468348800000002,0.008461711849999998,0.006104888000000002,0.006073191000000005,0.007961676000000003,0.006004318099999999,0.006369401999999997,0.00623099685,0.006307627949999997,0.006299278950000002,0.003691503950000002,0.10000203919999999,0.005123441100000003
800,60604.3,0.17091779300000007,0.018106693149999995,0.029090648500000003,0.01654216165000001,0.0020548963499999995,0.0022391042500000003,0.0077837176999999945,0.020996525649999997,0.011905578000000003,0.010867069399999995,0.007846504649999999,0.007949564799999998,0.009938507050000002,0.00786573525,0.008673467649999999,0.008496734399999999,0.008580162049999996,0.008569105099999993,0.004953196000000001,0.1310675582,0.0063036748500000005
900,76867.9,0.23684151999999994,0.0214720518,0.03773078999999999,0.021293525000000004,0.002623073899999999,0.002988248799999999,0.009510541700000003,0.026635841499999997,0.0134951853,0.013815875499999998,0.009271739450000004,0.009995076749999996,0.01208945895,0.009893734200000004,0.011328181150000003,0.011105249349999997,0.011196127049999997,0.011176520449999996,0.006343649700000001,0.16668360425,0.007247286949999996
1000,94857.3,0.3277236875,0.02418009199999999,0.047618481499999976,0.027626955499999998,0.003232291749999999,0.0033806019000000016,0.01120724565,0.0331429145,0.014625181599999992,0.016905106,0.011089202250000008,0.01232661940000001,0.013481942050000004,0.012187044749999994,0.014269686900000005,0.01399433819999999,0.014086535199999996,0.014068542900000001,0.007966947199999998,0.20618692140000008,0.0084644075


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.10/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,924.0,0.0013493014499999997,0.0009280585300000002,0.0004294657699999999,0.00025239943000000006,0.000155961521,0.000158891623,0.0007368061100000001,0.0010005092099999993,0.0008856058200000002,0.0008159041299999997,0.00032035113,0.0006740307300000001,0.0008311080999999998,0.00066458218,0.00134648075,0.0013397669299999998,0.00102813738,0.0010242246200000001,0.00135986089,0.003228819400000001,0.002428386499999999
200,3771.1,0.009384990699999998,0.0031038405299999993,0.0015725918299999994,0.0008085941100000004,0.00035479547999999985,0.0003963565500000001,0.0024618053,0.0037791444,0.002903085590000001,0.0025143880999999994,0.0015471649199999998,0.002196770199999999,0.0023028416899999998,0.002183889699999999,0.0083918448,0.008382364400000002,0.007010050539999998,0.007012035919999998,0.0093519314,0.015970949,0.014657884400000008
300,8548.6,0.02817240650000001,0.006264618,0.003606562999999999,0.0018493077999999993,0.0005920767500000001,0.0008313942300000003,0.004212703619999999,0.008249526099999998,0.005689860299999999,0.005098549500000001,0.0032548479300000006,0.004524893800000001,0.004712838909999999,0.0045056394,0.023102275100000003,0.023093021299999995,0.021208877299999998,0.021204699700000003,0.028178698399999993,0.03972730700000002,0.04294038600000001
400,15212.9,0.062534525,0.009575724300000003,0.006824946300000004,0.0035253787,0.0008934759300000002,0.0016303735000000002,0.007711649799999998,0.014571412499999997,0.008445828000000002,0.008516422700000002,0.005294000100000002,0.007654566199999999,0.0067944222000000006,0.007635183099999998,0.047570423,0.04758288649999999,0.0462976367,0.046321308400000004,0.06281899799999997,0.07640862799999999,0.09482766200000002
500,23715.4,0.11712542399999998,0.014156860599999996,0.011343873899999997,0.006030773700000004,0.00130545832,0.0021815010100000006,0.009461007900000004,0.0228873356,0.012069666699999997,0.0129855216,0.008169269800000004,0.0116444858,0.010162216600000003,0.011616400200000003,0.08314782800000002,0.08312179000000004,0.0880490461,0.08806724350000002,0.11815582399999996,0.12630758399999997,0.17495897300000007
600,34137.3,0.18860165899999995,0.0182080667,0.017572556399999995,0.009677013200000001,0.0018005206999999995,0.0020982736999999993,0.011633290100000002,0.03285776199999999,0.0149492078,0.018245705099999995,0.010953967500000002,0.016443302099999998,0.013095170500000005,0.0164062014,0.12801673000000002,0.12812734600000006,0.1424597398,0.14252824400000008,0.19091608400000004,0.18685283000000003,0.28459308900000013
700,46508.2,0.287773413,0.025936010199999995,0.024738947,0.013757468999999993,0.0023588182,0.0029002600000000004,0.014667656699999998,0.044737147,0.020820515900000003,0.024514030000000006,0.0139989042,0.021999644000000002,0.015557071499999998,0.021955938000000005,0.18841067799999994,0.18841393200000003,0.213578463,0.213555326,0.2920941600000001,0.26605095,0.43913399000000003
800,60604.3,0.41651880999999996,0.03276819900000001,0.033186209,0.018673425,0.0029994511000000002,0.004503005999999999,0.017921631400000006,0.05860342600000002,0.025844068400000003,0.03154865200000002,0.017652637899999997,0.028394313000000008,0.018650017099999992,0.028343237999999996,0.26217518300000003,0.262120366,0.319049547,0.31859151999999996,0.42359221000000014,0.35907205000000003,0.6355284499999998
900,76867.9,0.5756446100000001,0.037089147999999995,0.042946736000000006,0.023279689000000003,0.003688257100000002,0.005201775999999999,0.0217354245,0.07390630899999998,0.028231789700000013,0.03961180499999999,0.0204853913,0.035438856000000005,0.0209762773,0.03536373699999999,0.34770130899999996,0.347771572,0.438030762,0.437604892,0.58614995,0.4709291399999999,0.86310369
1000,94857.3,0.78992301,0.040092235000000004,0.054008922999999986,0.029741786000000006,0.004432008399999999,0.006838937499999998,0.025024641700000003,0.09159553599999998,0.029453487399999995,0.048170999,0.0243121489,0.04334541700000001,0.024864234699999998,0.043247298,0.458184141,0.45770189899999997,0.586941287,0.5865133510000001,0.8065421799999999,0.60313065,1.19909525


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,924.0,0.0007963402303333329,0.0005857332209999999,0.0003283683630000002,0.00017823140666666673,7.844606066666668e-05,7.794617133333332e-05,0.0004386742753333332,0.0005322940600000003,0.0005458187919999997,0.00044410622666666666,0.0001890301866666666,0.0003364800693333333,0.000467423648,0.0003283865959999999,0.0005022724009999997,0.000496147401333333,0.00039785947466666624,0.0003956239170000002,0.00046179371533333364,0.0012977400466666663,0.0007695007800000004
200,3771.1,0.005529599003333332,0.0019062399366666669,0.0012811319499999995,0.0006258495733333332,0.00016456682900000002,0.00017882587199999995,0.0014051778903333327,0.0020236245466666676,0.00171339189,0.001331066926666667,0.0008822925763333335,0.0010637950899999996,0.001385358998333333,0.0010497371966666667,0.002984769640999999,0.002971545710333331,0.0025349265699999997,0.002535292023333332,0.0031692825939999996,0.006397495256666667,0.0044441173266666694
300,8548.6,0.01668529008333333,0.0038823702200000004,0.0030426521300000006,0.001513960076666667,0.0002571646353333332,0.00033977507599999986,0.002389843613333333,0.004453409213333332,0.0033501535766666656,0.0026850668133333346,0.0018416366619999998,0.002164371856666667,0.0027636176566666667,0.0021439386133333327,0.008110124193333332,0.008085634666666666,0.007502363573333331,0.0075030698433333366,0.00952717693,0.015821565179999997,0.013031953853333339
400,15212.9,0.03728731013333334,0.005974636186666664,0.005803326900000003,0.0029295900666666667,0.00035212281233333337,0.000619847133,0.004368871413333332,0.007901552000000004,0.004925206526666667,0.004453134533333335,0.002973365866666666,0.0036300561666666644,0.004115453976666667,0.003605058566666665,0.016620439473333328,0.016590089823333334,0.016224894993333332,0.016232482660000002,0.02121418465666667,0.030166092133333332,0.029150406186666675
500,23715.4,0.07012483773333332,0.00895151343333333,0.009811917733333326,0.005080592366666669,0.00045633486466666615,0.0008236353663333334,0.00526654093,0.012427381366666669,0.007021427419999999,0.006742594933333333,0.004534427456666667,0.005468364533333333,0.005981675196666664,0.005432073400000001,0.02905730058333333,0.029001985030000003,0.030699707279999995,0.030700603033333346,0.039851072073333334,0.04950996463333335,0.054209936323333326
600,34137.3,0.11306486939999995,0.011717914333333336,0.01504734573333334,0.007984984766666658,0.0005607421300000002,0.0007099360003333334,0.006352294303333337,0.017890579333333337,0.008688105099999996,0.009442122499999999,0.005997240946666666,0.007676754366666667,0.00765047427,0.007629949033333333,0.04479440426666666,0.04476755810666666,0.04959940693333333,0.04961737253333333,0.06435611564666668,0.07306070456666665,0.08877390181666667
700,46508.2,0.17294178843333344,0.016818973933333325,0.021333932899999998,0.011484305800000004,0.0006626456133333329,0.0009375771609999995,0.007910558723333329,0.02437978819999998,0.012092543900000002,0.012647408433333325,0.007574913986666666,0.010215791433333328,0.009331449836666667,0.010155497933333327,0.06588756203333332,0.06580246443333328,0.07424098456666661,0.07422630133333331,0.09840066110000002,0.10345942993333329,0.1377321879133334
800,60604.3,0.2507393014999999,0.021394537233333337,0.028856996000000006,0.015653013366666666,0.0007708621466666667,0.0013979045676666673,0.009567557859999996,0.03193055603333334,0.014955965666666656,0.016158138599999986,0.009517079136666664,0.013160770766666661,0.011243973506666671,0.013088606599999997,0.09157544639999995,0.09144552183333332,0.11047697783333336,0.1103154831,0.14260278003333332,0.13916897496666672,0.2004058811400001
900,76867.9,0.34711312666666666,0.024581274600000005,0.03737241466666668,0.01985749896666666,0.0008815592266666668,0.0016320453226666676,0.011491496783333326,0.040292750200000005,0.016311986866666666,0.0203139792,0.010913604876666665,0.016375002133333334,0.012955234303333342,0.01628274490000001,0.12135608263333333,0.1212373123666667,0.15138433826666667,0.1512272825666666,0.1971815331,0.18169735770000003,0.2729109935399998
1000,94857.3,0.47844384633333326,0.026835106399999992,0.04709973600000002,0.025683896166666678,0.0009855396833333325,0.0018884441400000003,0.013168103220000005,0.04997632733333332,0.01692237563333333,0.024675211333333308,0.012849589530000002,0.020013726599999997,0.014628494823333336,0.0198883793,0.1595928065666667,0.15925560236666658,0.20239733376666666,0.20224016230000003,0.2711427523333334,0.2316584751,0.3812529913433333


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,924.0,0.0005342507305,0.00042426108649999987,0.0002873098844999999,0.00015060306150000007,4.896163200000001e-05,4.65750655e-05,0.000298562078,0.00030827760999999987,0.0003851568679999999,0.00026809093000000015,0.00013300541,0.00017753718900000002,0.0002952337419999999,0.00017002225399999997,8.98539765e-05,8.3460822e-05,9.188057700000003e-05,9.044408049999994e-05,3.847956799999999e-05,0.0008461678199999999,0.00024494766999999984
200,3771.1,0.0036489509050000014,0.0013387463050000001,0.0011664700750000003,0.0005655408000000002,0.00010029434450000005,0.0001008272285,0.0009074353555000006,0.0011777293199999996,0.0011493537500000006,0.0007710622399999998,0.0005815923044999998,0.0005289352349999999,0.0009582376674999997,0.0005142212600000004,0.00031288146149999993,0.00029697296550000005,0.00032813551000000004,0.0003276491450000001,0.00013858079099999997,0.0037801754850000026,0.00053571344
300,8548.6,0.011041255125000003,0.002757833079999999,0.0028270535950000015,0.0014130649799999992,0.00015592337299999998,0.00016024467900000006,0.0015442181350000003,0.002622633019999999,0.002245781665000002,0.0015451571200000003,0.0012009990829999998,0.0010512398850000006,0.0018552065200000002,0.00102997287,0.0006804358900000005,0.0006477403500000004,0.0007150029599999998,0.000717918815,0.000311888495,0.00886320777,0.0007681132799999998
400,15212.9,0.02484721419999999,0.004302015330000001,0.005420427549999999,0.0027626232499999986,0.00021191476350000004,0.00024250142950000005,0.0028248140699999994,0.00469500025,0.0032910096400000006,0.002550364600000001,0.0019401623999999995,0.0017469224999999999,0.00290378634,0.0017188915500000008,0.0012732856099999992,0.0012208150349999997,0.0013156677400000005,0.0013149047400000014,0.0005964004850000001,0.016015200199999996,0.0010937132799999998
500,23715.4,0.04695017710000002,0.00658782775,0.009285661249999995,0.004848246299999998,0.000274156342,0.0003835547844999997,0.003407622695000001,0.007437667950000001,0.004734150529999998,0.0038624549500000005,0.0029548812349999994,0.0026214075499999996,0.004130026994999999,0.0025811817,0.002250807375,0.0021804000449999993,0.002263101469999999,0.00225564725,0.0010074866100000003,0.025210737949999992,0.0013313769850000002
600,34137.3,0.07581432060000001,0.008865373400000003,0.014178236900000005,0.0075341633000000005,0.00033538460000000014,0.0004073369755000001,0.004103112105000001,0.010801358500000002,0.005948759899999997,0.0054347279500000035,0.00391110972,0.0036884305500000008,0.005320923254999999,0.003636899199999998,0.003576084399999998,0.0034800361599999986,0.0035615157999999993,0.0035534720500000005,0.0015543199699999993,0.03657600585,0.0017146147249999994
700,46508.2,0.11627815414999994,0.012841890400000002,0.02021282085,0.010930078000000001,0.00039711717500000006,0.0005365168165,0.005112166985000003,0.01478362330000001,0.00830873755,0.007296524650000005,0.00494355668,0.004906934449999998,0.006799471354999998,0.004838256700000001,0.0052070580499999995,0.005077526650000002,0.005153138849999999,0.0051421965000000005,0.002233201150000002,0.05007626140000003,0.0018640493700000003
800,60604.3,0.16887240625,0.016507715900000008,0.027492262499999996,0.014942652950000001,0.00045593144000000016,0.0006432127364999999,0.0061885519399999984,0.019395478049999988,0.010310100049999998,0.009264423400000004,0.006248463305000002,0.00634629015,0.008340344060000003,0.006262925900000001,0.007074608099999999,0.006907526250000002,0.00699018125,0.006976636649999994,0.003018851049999999,0.06569626744999998,0.00222531671
900,76867.9,0.23417834999999998,0.019374549400000007,0.035632888499999994,0.019194309450000006,0.0005257094300000001,0.000893478349,0.007415797925,0.024535165800000015,0.011399022999999994,0.011714858799999998,0.007174886564999999,0.0078931937,0.009992058555,0.007792168849999998,0.009230567950000004,0.009017795049999998,0.009108487400000002,0.00908556035,0.003869464649999999,0.08346061154999998,0.0024315703099999993
1000,94857.3,0.32437663450000004,0.02153042209999999,0.0449688995,0.024977992750000014,0.0005847084200000001,0.000734555915,0.008561079280000002,0.03049084899999999,0.01197857465,0.014252228499999998,0.008440539944999999,0.009672715899999997,0.010832919134999997,0.009533400449999997,0.011620158349999998,0.011355810550000001,0.011448120650000004,0.011426707450000007,0.004902483499999999,0.10324667264999993,0.0027480220150000005


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.10/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,924.0,0.0013205192299999995,0.00090867749,0.00041048531999999984,0.00023348809699999998,0.00013741491800000003,0.00014068838300000002,0.0007188986700000004,0.0009803269599999995,0.00086714264,0.00079613682,0.0003010797400000001,0.0006543658300000001,0.00081180346,0.0006451152799999996,0.0013271092499999991,0.00132152056,0.0010098172699999999,0.0010059835899999998,0.00130842201,0.0022008845,0.0018186069999999999
200,3771.1,0.0092908952,0.0030412272,0.0015104557000000004,0.0007464671199999997,0.000293111798,0.00033482315899999995,0.0024006629599999992,0.0037154149999999984,0.00284146817,0.002451076299999999,0.00148369312,0.0021335148,0.0022396016599999994,0.0021207690700000004,0.008328546000000003,0.008320691199999997,0.0069485086900000015,0.0069505777800000015,0.0092306862,0.011632134799999997,0.012260925100000002
300,8548.6,0.027973360000000006,0.0061314444999999995,0.0034738492,0.0017157502700000005,0.00045964715999999994,0.0006988358700000001,0.00408109457,0.008114961600000001,0.005558897399999999,0.004964886199999999,0.0031229118199999992,0.004390635799999999,0.004580439929999998,0.0043718700999999995,0.0229695008,0.022961423300000002,0.021077084799999993,0.021073371900000006,0.027957753800000002,0.029738280000000006,0.037559635000000015
400,15212.9,0.06216750200000003,0.0093198779,0.006569125599999999,0.0032635236999999993,0.0006325389099999999,0.0013745385400000002,0.0074569861,0.014314655500000004,0.008193600299999996,0.008258674399999999,0.005039772800000001,0.007396323499999999,0.00653878925,0.007377392600000002,0.04731474719999999,0.04732863940000001,0.04604334950000001,0.04606763849999998,0.062449753000000004,0.05846787599999999,0.085263792
500,23715.4,0.11647415900000004,0.013678884799999992,0.010864430700000004,0.005545284500000002,0.0008206919100000002,0.0017037965299999994,0.0089843774,0.022406808200000003,0.011595981199999996,0.0125028749,0.007693519900000001,0.011162278500000001,0.0096849716,0.0111338568,0.08267028700000001,0.082645155,0.08757291890000002,0.0875905146,0.117538243,0.09810841800000002,0.15996705499999997
600,34137.3,0.18756596700000003,0.0174229962,0.01678556339999999,0.008886627700000002,0.0010114571899999998,0.0013151340499999995,0.0108506587,0.032069020999999996,0.014166795500000003,0.0174569116,0.010169503400000003,0.015653402000000004,0.012309576300000003,0.015616048699999998,0.127231044,0.12734260199999997,0.14167518919999997,0.14174517349999996,0.18995970699999998,0.14603010200000002,0.262892476
700,46508.2,0.28626905699999994,0.02477314100000001,0.023576156999999993,0.012592761399999994,0.00119370249,0.0017396978500000002,0.013507342200000001,0.04357211800000001,0.0196601566,0.023349176000000003,0.012837628599999998,0.0208335054,0.014395406799999993,0.020789980399999998,0.18724857,0.18725233999999993,0.21241667599999992,0.21239451100000004,0.2907355810000001,0.210225767,0.4094684650000001
800,60604.3,0.414473092,0.031168179899999985,0.03158646299999999,0.0170737342,0.00140072356,0.002907288230000001,0.016325569700000004,0.05700071199999999,0.024247696900000008,0.029945569000000005,0.0160543108,0.026789731999999997,0.0170512324,0.026739968000000006,0.2605771229999999,0.260521513,0.31745057099999996,0.3169931760000001,0.4217706379999999,0.28611439,0.59676701
900,76867.9,0.57298268,0.034994725,0.04085146700000001,0.021183878000000003,0.00159325882,0.00310917927,0.019642894500000004,0.071807919,0.0261379146,0.03751222000000002,0.018391041500000004,0.03333861899999999,0.018881585799999993,0.033263897,0.34560711200000005,0.34567634700000016,0.43593604000000014,0.43551072699999993,0.5838056699999999,0.3781708499999999,0.8138698399999997
1000,94857.3,0.7865782700000001,0.037444475000000005,0.05136140899999998,0.027095703000000006,0.0017872022099999995,0.004196220589999998,0.02238215109999999,0.08894728399999999,0.026809977600000003,0.04552117700000001,0.021667688700000003,0.04069574800000002,0.022219646200000005,0.04059833700000001,0.4555381030000001,0.45505518599999994,0.58429576,0.583867072,0.8036232900000003,0.4884820799999999,1.13826293


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.50/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,3728.2,0.0033056497866666658,0.00044994910333333353,0.0012232080199999994,0.0006022119566666667,0.00013325370866666672,0.00013500928766666673,0.0002058426546666668,0.0006547633599999999,0.0002949945066666668,0.00040979702666666675,0.0001896858410000001,0.0002998368400000001,0.00020957229300000004,0.00029303793800000016,0.0015058707966666676,0.0014915186066666675,0.0015788357233333331,0.0015787569366666665,0.0019843926400000002,0.009191205363333333,0.0037121349333333344
200,14942.9,0.021540985566666674,0.001744984163333333,0.005583463333333341,0.0028739963999999995,0.00041836820000000014,0.0004721498766666669,0.0005780817566666672,0.0025406044399999992,0.0009565496066666673,0.0014807255866666664,0.0005670769533333333,0.0010495520266666657,0.0006221771233333333,0.0010358634399999997,0.007923007990000001,0.007872736156666671,0.00992574471666666,0.009918876569999993,0.01255792398333333,0.039137725590000026,0.01997580346666667
300,33659.6,0.06760430666666668,0.004406895066666669,0.01460017363333334,0.008913199800000002,0.0009845081766666674,0.001051570713333333,0.0012430248166666676,0.005963553699999997,0.0021968913999999983,0.0035153184999999992,0.0012756976899999997,0.0023804632199999993,0.0013353442566666667,0.002361949210000001,0.0220283522,0.021928386400000003,0.030107219333333338,0.030113153266666675,0.039103151333333315,0.09218687453333341,0.057924083533333344
400,59892.2,0.14933855043333336,0.008641216499999988,0.02884304266666667,0.01796671286666667,0.0018649807666666662,0.002037879933333333,0.002300947533333335,0.010907357599999999,0.004067820533333336,0.006540631933333331,0.0023219052000000013,0.004342326200000002,0.0023746273999999995,0.004318980799999999,0.04515005813333333,0.04497988526666667,0.0664334771,0.06645851099999998,0.0860161585333333,0.16971238376666667,0.12673295883333338
500,93584.6,0.27362340666666685,0.013980232533333335,0.047288650333333335,0.027568881999999992,0.002981724533333332,0.003183123233333331,0.0033850732333333346,0.017333420266666653,0.006368373433333336,0.01032195863333333,0.0036204578666666687,0.006785091699999997,0.003670651066666668,0.0067567337,0.07856629156666667,0.07834058843333334,0.12242657443333338,0.12239836086666675,0.1576742196999999,0.2716648545666667,0.2308153155333334
600,134759.8,0.4594075589999997,0.021077743333333336,0.07099101166666669,0.041577347666666646,0.004339548899999998,0.004619913966666665,0.004984068833333335,0.025217721666666665,0.009239384633333335,0.015193423166666662,0.005157302266666668,0.009875500166666662,0.005141625199999999,0.009841042566666666,0.12265559579999996,0.12242731223333332,0.20292756606666662,0.20305913196666672,0.26298274963333335,0.40055152703333363,0.3808422236333332
700,183366.3,0.6968610193333332,0.029017546000000026,0.10045268600000004,0.0600193736666667,0.005929611500000005,0.006079331499999999,0.006814125366666666,0.034353187666666674,0.012533336333333337,0.020620977666666665,0.0069206323333333335,0.013379423966666654,0.006946224566666667,0.013335749233333334,0.177203102,0.17681668866666667,0.30609439699999985,0.3057085439999999,0.39695983700000004,0.5553455449666668,0.5810478622666667
800,239752.5,1.0375817626666664,0.03914014600000003,0.14077350566666666,0.08567702400000002,0.007817725000000005,0.008089586766666672,0.008742047233333328,0.045291201666666656,0.016417982333333324,0.02713097033333332,0.009078595500000003,0.017501847466666665,0.008987129399999998,0.017441589033333333,0.25073580900000003,0.24997572733333337,0.4469387106666666,0.4456149553333334,0.5875127396666667,0.742919028,0.8493055044666672
900,303355.2,1.4642040813333332,0.04966880833333333,0.2040454373333335,0.12720458000000007,0.010093363399999996,0.010237585066666657,0.010800477399999994,0.05754572933333332,0.020696333333333337,0.03441001966666665,0.011251242833333334,0.022188255333333327,0.011186626466666677,0.022123390999999982,0.33888985399999993,0.337895701,0.6245210593333331,0.6253302543333332,0.825537170333333,0.9590015403333333,1.2016089030000003
1000,374633.3,1.9447316083333317,0.06234149866666665,0.30049655933333325,0.18574244966666667,0.01349988933333333,0.013884068999999997,0.013549027000000002,0.072114107,0.026251121666666672,0.04341256000000001,0.014230505999999999,0.027657418333333315,0.01414249399999999,0.02758817933333333,0.4369705273333334,0.4355021046666668,0.8340118310000001,0.8331976816666672,1.0917359863333334,1.2015425033333333,1.5926716973333337


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.50/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,3728.2,0.0022374306799999998,0.00038880108499999975,0.0011486481550000002,0.000568714165,0.00010371445300000001,0.0001014888515,0.00015622496699999996,0.0004286742050000001,0.000237822545,0.0002902150200000001,0.0001525402265,0.0001797568900000001,0.00016553280450000004,0.0001735329869999999,0.00032674074499999996,0.00031033876,0.0003461479850000002,0.000348292565,0.00023388265999999997,0.007754304544999999,0.0006393074499999999
200,14942.9,0.014464849349999998,0.001585406245,0.005303556700000002,0.0027524151000000007,0.00035492663500000026,0.0003919279599999999,0.00047035933499999985,0.0017045070100000005,0.000818346825,0.0010604871799999999,0.0004787480750000001,0.00062645434,0.0005201387549999998,0.0006139349599999997,0.0014621590850000003,0.001410137685,0.0015060291250000005,0.0015113843549999992,0.0008907949749999996,0.03175096838500001,0.0014359701999999996
300,33659.6,0.045500546999999995,0.00412899505,0.013981502050000004,0.008637002300000004,0.0008834183000000008,0.00088257324,0.0010730696700000002,0.0041255964,0.0019768965000000003,0.0026219730500000016,0.001127979855,0.0014830684299999993,0.001171934685,0.0014642189650000005,0.0040659133000000005,0.003946178099999998,0.004062011199999998,0.004071709200000001,0.0022903050000000003,0.07259169929999996,0.0024949623000000004
400,59892.2,0.10102855765000002,0.008238371299999998,0.027712363500000014,0.01732443874999999,0.0017243921499999998,0.0018047111000000001,0.0020447874000000003,0.007713197349999996,0.0037745737000000005,0.004995592800000001,0.0021133826999999994,0.0027765108500000008,0.0021665429000000003,0.0027512643499999993,0.0082617347,0.008065554399999994,0.008171301649999995,0.008178200000000002,0.0044768082999999985,0.13034107565,0.0038287182500000012
500,93584.6,0.18446661499999994,0.01344969180000001,0.0454846735,0.026702044,0.0027982974999999992,0.0028473318499999995,0.00310461645,0.0123809294,0.006014001750000006,0.007950840050000001,0.0033418121499999994,0.0044024823499999996,0.0033997759000000015,0.004372919549999999,0.013676146350000003,0.013383440150000004,0.013506366149999999,0.013511909800000005,0.007310414549999995,0.20447606184999995,0.0055422433000000045
600,134759.8,0.31154893350000007,0.020335225999999994,0.06856675450000002,0.040402694499999996,0.0041148559000000005,0.004104498650000003,0.004595388099999997,0.01810128849999999,0.008786740449999999,0.011806528750000003,0.0048150766000000025,0.006442688350000001,0.004887907299999999,0.0064060058,0.020330871200000006,0.019913827849999993,0.020076330099999998,0.020074443449999996,0.011099754450000004,0.2955121655499997,0.007430640450000001
700,183366.3,0.4736088440000001,0.02812358650000001,0.09709996099999998,0.05793637850000004,0.0056650877,0.005664337599999997,0.006324780300000002,0.024746622500000003,0.012007754999999998,0.01607483900000001,0.006514186800000003,0.008750655950000002,0.006627871,0.008700192850000002,0.028172733499999998,0.027609518,0.02783917000000001,0.02782701500000002,0.015211970499999995,0.40276384744999993,0.009532023399999996
800,239752.5,0.7088654090000002,0.038006327,0.13597964300000004,0.08218701949999994,0.007508409600000007,0.007486780800000005,0.008181076050000003,0.032681611000000006,0.015790506500000002,0.02116969250000002,0.008571101950000003,0.011515183699999997,0.008597703199999997,0.01144522705,0.0373079265,0.03658006700000001,0.036908279,0.036888427499999994,0.019940934499999997,0.5267523319999997,0.011978816699999999
900,303355.2,1.0045941819999997,0.048249042500000006,0.19769660600000005,0.1235440765000001,0.009714997999999999,0.009605811799999996,0.010201077299999998,0.04154929949999999,0.019959300499999996,0.026954332999999994,0.010686156950000001,0.014560950500000001,0.010738693,0.014477473000000008,0.04761452600000002,0.04669949149999998,0.04711260900000002,0.047081141499999986,0.0254344755,0.6672397904999999,0.014561559500000001
1000,374633.3,1.3374544775000003,0.06074745349999997,0.291066249,0.17960763450000009,0.013088256000000003,0.012297838999999998,0.01289593,0.05236343450000001,0.02547482350000001,0.03414263049999999,0.013572269999999997,0.018441044500000003,0.013670535499999999,0.018354021999999998,0.06144686099999997,0.06031437199999999,0.06038171149999999,0.060370022499999995,0.0324593095,0.8267454550000002,0.017533395999999996


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.50/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,3728.2,0.0054420879999999994,0.00057224514,0.0013723277500000005,0.0006692075400000001,0.00019233222,0.00020205016000000002,0.0003050780299999999,0.00110694167,0.00040933843000000005,0.0006489610400000003,0.0002639770699999999,0.00053999674,0.0002976512699999999,0.0005320478400000001,0.0038641309000000006,0.0038538782999999995,0.0040442112,0.004039685679999999,0.0054854126,0.012065006999999999,0.009857789900000002
200,14942.9,0.03569325800000001,0.0020641400000000008,0.006143276600000002,0.0031171589999999996,0.0005452513299999997,0.0006325937100000002,0.0007935265999999998,0.004212799299999999,0.00123295517,0.0023212023999999993,0.0007437347100000001,0.0018957474000000005,0.0008262538599999998,0.0018797204,0.020844705800000005,0.02079793310000001,0.026765175900000004,0.02673386099999999,0.035892181999999995,0.05391123999999998,0.05705547000000001
300,33659.6,0.11181182600000002,0.004962695100000001,0.015837516799999993,0.009465594799999998,0.00118668793,0.0013895656600000006,0.00158293511,0.009639468299999999,0.0026368812,0.005302009399999999,0.0015711333600000007,0.0041752528,0.0016621633999999996,0.004157409700000001,0.05795322999999998,0.05789280300000001,0.0821976356,0.08219604140000002,0.11272884400000001,0.13137722500000001,0.16878232599999998
400,59892.2,0.24595853599999998,0.0094469069,0.031104401000000014,0.019251261099999993,0.0021461579999999996,0.0025042175999999993,0.002813267800000001,0.017295678099999996,0.0046543142,0.0096307102,0.0027389502,0.007473956900000002,0.0027907963999999996,0.0074544137,0.118926705,0.118808547,0.182957828,0.18301913299999994,0.249094859,0.248455,0.37254143999999995
500,93584.6,0.45193699000000004,0.015041313999999998,0.050896604000000005,0.029302557999999992,0.0033485786000000003,0.003854706,0.003945986799999999,0.027238402000000002,0.007077116799999998,0.015064195800000004,0.004177749300000001,0.011550310400000001,0.004212401399999999,0.011524361999999996,0.20834658199999997,0.20825488500000003,0.340266991,0.340171263,0.4584018299999999,0.40604244000000006,0.6813614600000001
600,134759.8,0.7551248100000003,0.022562778,0.07583952599999999,0.043926653999999996,0.0047889349,0.0056507446,0.005761430300000001,0.039450588,0.010144672999999998,0.021967212000000003,0.005841753599999998,0.016741123800000004,0.0056490609999999995,0.0167111161,0.32730504500000007,0.3274542810000001,0.568630038,0.5690285090000002,0.76674874,0.61063025,1.12766539
700,183366.3,1.1433653700000002,0.03080546500000001,0.10715813600000003,0.064185364,0.006458659099999998,0.006909319300000003,0.007792815500000003,0.053566317999999995,0.013584498999999998,0.029713255000000004,0.007733523400000002,0.022636959999999998,0.0075829316999999966,0.022606861999999995,0.47526383899999997,0.47523103,0.8626048509999998,0.8614716020000003,1.1604555699999999,0.8605089400000004,1.7240795400000009
800,239752.5,1.6950144699999994,0.041407783999999996,0.15036123099999998,0.092657033,0.008436355800000002,0.009295198700000002,0.009863989600000003,0.070510383,0.017672934,0.039053526,0.010093582600000001,0.029475175,0.0097659818,0.029434313000000007,0.6775915739999999,0.676767048,1.2669995740000004,1.263068011,1.7226563500000005,1.1752524199999996,2.523958880000001
900,303355.2,2.383423880000001,0.05250834,0.21674309999999994,0.13452558699999995,0.0108500942,0.011501131599999999,0.011999277600000007,0.08953858900000004,0.022170398999999997,0.04932139300000001,0.012381414600000003,0.03744286499999999,0.012082493399999996,0.037415227000000016,0.9214405099999996,0.9202881200000002,1.7793379599999994,1.7818284800000002,2.4257425599999993,1.54252504,3.575703590000001
1000,374633.3,3.1592858699999993,0.06552958900000004,0.31935717999999996,0.19801208000000003,0.01432315600000001,0.017056529000000004,0.014855221,0.111615452,0.027803718,0.06195241899999998,0.015546978000000005,0.046090166,0.015086411,0.04605649399999999,1.18801786,1.1858775700000002,2.3812720700000005,2.378853000000001,3.2102893400000005,1.9511365999999994,4.742948300000002


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,3728.2,0.0032205631099999996,0.00039542516333333343,0.0011689424966666668,0.0005478263066666661,7.939020366666669e-05,8.231003999999999e-05,0.00015419481133333336,0.00059909019,0.0002417842543333333,0.00035427090333333344,0.00013577301833333325,0.0002446198100000001,0.0001558605903333333,0.00023808081733333325,0.0014521472403333335,0.0014384944669999994,0.001526029013666667,0.0015257638106666667,0.0018872475299999975,0.0051602762133333355,0.002693150094333333
200,14942.9,0.021182520666666673,0.001497380596666666,0.0053367758333333366,0.0026194440799999987,0.00016515016700000012,0.00022410152900000007,0.00033175464900000014,0.0022929501833333335,0.0007113820833333333,0.001233162233333333,0.00031982659566666643,0.0008010220053333326,0.00037412560833333314,0.0007877388296666657,0.0076747627833333365,0.007628386963333337,0.009681534530000003,0.009674370133333336,0.012231707150000003,0.02268568998333334,0.016281139810000005
300,33659.6,0.06663720409999996,0.0036861984666666675,0.013879215300000004,0.00818665023333333,0.00025930880199999997,0.0003300213893333333,0.0005217806479999997,0.0052438423,0.0014785266433333336,0.0027915436333333316,0.0005536977920000001,0.0016569592666666655,0.0006130940723333336,0.0016384704766666672,0.021305839716666664,0.02121364431333333,0.029391895660000025,0.029396283763333326,0.03826296655666666,0.05462210658666667,0.049755279486666665
400,59892.2,0.14738946080000012,0.007134032899999996,0.027335781799999986,0.016457686766666667,0.0003567703499999999,0.000533189784666667,0.0007953763063333331,0.00940342123333333,0.002562381966666667,0.0050303167000000015,0.000814401165333333,0.0028326201,0.0008671062643333338,0.0028097378333333343,0.043642617500000015,0.04347925103333333,0.06493279843333331,0.06495567006666668,0.08435274386666665,0.10227343312999997,0.11225678628999997
500,93584.6,0.27041705000000005,0.011456638999999998,0.044765166666666675,0.025044763933333346,0.00045798864999999994,0.0006635070003333337,0.0008654966513333334,0.014811989166666676,0.0038467010333333327,0.007795059766666667,0.001096911433333333,0.004258428346666668,0.0011467624499999997,0.004230233103333335,0.07604210736666668,0.07582455876666666,0.11991078116666662,0.11987966420000001,0.1549598210333334,0.16590432341999992,0.20822314176666665
600,134759.8,0.45463231066666654,0.017299672666666654,0.06721200600000002,0.03780006966666667,0.00056333547,0.000847127306666667,0.001211380016666667,0.02144141496666666,0.005464517233333332,0.011413362566666667,0.0013808641166666667,0.0060957717833333355,0.0013639838799999993,0.006060936500000003,0.11887806296666667,0.11865727969999999,0.19915809259999995,0.19928824616666668,0.25897201999999986,0.2478924123666666,0.3483578975833332
700,183366.3,0.6902202903333339,0.023759105333333343,0.0951941213333333,0.054757306,0.0006690629899999994,0.0008277319710000004,0.0015628152499999998,0.029095765333333325,0.007279424866666672,0.01536084286666667,0.0016650055799999992,0.008119620833333334,0.0016903780866666673,0.008075782100000003,0.17194660583333338,0.17156746356666674,0.3008454876999999,0.30045982546666666,0.3914333628666667,0.34731704036666644,0.5369491232633332
800,239752.5,1.0287672886666668,0.03215969999999998,0.13379286600000004,0.07863227566666664,0.0007793274066666667,0.0011143321519999998,0.0017684538199999992,0.03831089899999999,0.009441986566666664,0.0201488348,0.002100377393333334,0.010519670599999996,0.0020087652866666666,0.010459238933333333,0.2437562174333333,0.24300341496666675,0.4399670274,0.4386441194000001,0.5802276886666665,0.4706075436333331,0.7916181221366668
900,303355.2,1.4529100369999999,0.040727321999999976,0.19510223033333327,0.11798659799999996,0.0008924405199999999,0.001304122660000001,0.0018694010899999998,0.04860841000000001,0.011765013433333336,0.025472230000000002,0.002316662249999999,0.013250165933333327,0.002250471826666666,0.013185449666666677,0.32995317266666674,0.3289672070000001,0.615594458333333,0.6164049160000001,0.8162609902000001,0.6140890617999999,1.128572901566667
1000,374633.3,1.9302381439999987,0.050782693,0.2889408146666667,0.17321635233333335,0.0009965189533333327,0.0023359840799999994,0.0020026230233333338,0.0605615196666666,0.014707419666666655,0.031859623,0.0026770781799999987,0.016103699200000002,0.0025893609466666663,0.016035313233333338,0.4254165483333333,0.42396223233333336,0.8224725513333333,0.8216611486666665,1.079810635333333,0.774493138533333,1.502068659693333


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,3728.2,0.002152370215000001,0.00033427122000000034,0.0010944762350000002,0.0005143737999999997,4.98879025e-05,4.920244549999998e-05,0.00010545728899999999,0.00037309171499999984,0.00018484351149999998,0.00023477912500000003,9.896635700000001e-05,0.00012467979499999996,0.000112195018,0.00011867286599999993,0.0002735304605,0.0002576661004999999,0.0002937292854999999,0.00029564500100000014,0.000131951595,0.003884655320000003,0.00027579544149999993
200,14942.9,0.014106124500000001,0.0013380168149999992,0.005056899850000001,0.00249804452,0.00010154723050000001,0.000143820027,0.00022406218850000017,0.0014569891750000005,0.0005732381400000003,0.00081306835,0.00023252247849999983,0.0003781938379999999,0.00027300118249999996,0.00036612268949999993,0.0012150797750000012,0.001166796395,0.0012626078449999988,0.0012678384,0.000555403225,0.015937946974999992,0.0005588317149999997
300,33659.6,0.04453347665000003,0.0034088827500000003,0.013260734950000009,0.007910562749999996,0.000158041693,0.00016109940399999987,0.000351843852,0.0034064530500000022,0.0012583266150000005,0.0018987031500000014,0.0004057216680000001,0.0007597756000000002,0.0004496562135000004,0.0007413292650000001,0.0033435890750000015,0.0032334874700000005,0.0033486687399999966,0.0033562493450000003,0.0014362083350000004,0.036418820879999994,0.0008352722299999997
400,59892.2,0.0990799107,0.006730994149999995,0.02620522720000001,0.015815429300000003,0.00021623018000000005,0.00029965049699999996,0.0005394483695,0.00620981995,0.0022689971500000016,0.003486032749999999,0.0006058750730000002,0.0012671124999999994,0.0006592787214999998,0.0012426360999999997,0.00675433175,0.006567897550000003,0.006673585149999995,0.006677595600000002,0.002794803799999999,0.06530837919500002,0.001097001935000001
500,93584.6,0.18126010999999992,0.010926018649999994,0.04296101499999999,0.024178006900000007,0.00027427319999999997,0.0003278564304999998,0.0005847025070000001,0.009860024249999997,0.00349214215,0.00542437325,0.0008180188999999998,0.00187648882,0.0008759737849999998,0.0018467460550000002,0.01115213555,0.01087088915,0.010994231250000002,0.010995686299999998,0.004572831550000001,0.10239957013000006,0.0014326776500000003
600,134759.8,0.30677355100000026,0.01655695049999999,0.06478738199999999,0.03662501599999999,0.00033837201,0.000331465035,0.0008227145149999998,0.014325840449999995,0.0050115750999999995,0.008026708349999996,0.0010383559600000002,0.0026635875249999986,0.0011100411249999997,0.002626321700000001,0.016552912450000002,0.01614684055000001,0.016310264400000003,0.01630625325,0.007060485000000001,0.14822566354999994,0.0017308463750000003
700,183366.3,0.4669670905,0.022863902500000005,0.09184049649999991,0.0526726955,0.0004028451300000002,0.00041158435150000005,0.0010723683200000006,0.019489834500000004,0.006752707000000005,0.010814862799999997,0.001257025125,0.003491500800000001,0.001370512055,0.003440861649999999,0.022915090750000006,0.022362163850000005,0.022592898049999997,0.022580686199999995,0.009652414299999999,0.20204135054999997,0.002023664895000001
800,239752.5,0.7000481330000001,0.031022786500000007,0.12899597950000005,0.07513844499999997,0.0004648673200000001,0.0005093166729999998,0.0012053119500000007,0.025700886999999995,0.00881180965,0.014186753199999999,0.0015903344549999998,0.004532527899999999,0.0016167209899999998,0.0044623854000000055,0.030326042649999985,0.029607746450000014,0.029937398099999978,0.02991976460000001,0.012617673000000003,0.26402562544999997,0.0023700832050000007
900,303355.2,0.9933067355000005,0.03931601749999997,0.18876024050000006,0.1143546035,0.0005348266850000003,0.0006807779349999997,0.0012780976,0.03262230400000002,0.011036304650000016,0.018026456499999996,0.0017604037749999995,0.005633469900000002,0.0018113375099999994,0.005549933,0.038686764,0.037781815499999996,0.038197114500000004,0.038169954500000006,0.016127465299999998,0.33450047769999985,0.00267431735
1000,374633.3,1.3229806859999997,0.0492049145,0.27952431699999997,0.16711481800000005,0.0005968368150000001,0.0007647263849999998,0.001365295465,0.040828265999999995,0.013945983499999995,0.022606637000000016,0.002035887065,0.0069041773000000015,0.002132990335,0.006817722350000003,0.04990863749999999,0.04879474849999998,0.04886323700000001,0.04885768800000002,0.020508328,0.4147117078,0.0028313495400000012


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.50/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,3728.2,0.005356948899999999,0.00051773305,0.00131787502,0.0006147313200000001,0.00013839480600000005,0.00014852522899999997,0.00025166985599999993,0.0010510871400000003,0.00035566574,0.00059325446,0.00020938634100000004,0.0004844998400000001,0.000243191735,0.00047689672000000003,0.0038093808000000014,0.0038001512000000004,0.003990628469999999,0.003986001430000001,0.005397839399999998,0.007711518,0.007527859400000001
200,14942.9,0.03533531299999999,0.0018161081600000005,0.005896527800000001,0.002862243200000001,0.00029235603999999997,0.0003846645329999997,0.0005471395699999999,0.003964872199999999,0.0009876699699999999,0.0020733500000000003,0.0004944348299999998,0.0016466783399999997,0.0005763744599999998,0.00163097111,0.020594128800000003,0.0205515681,0.0265193879,0.026487433600000002,0.03558431500000001,0.036181176000000016,0.04772575600000002
300,33659.6,0.11084465899999998,0.004240829899999996,0.015116176000000004,0.008738825200000001,0.0004618430199999999,0.0006678653600000001,0.00086165424,0.008918620799999999,0.0019189267,0.0045772246000000015,0.0008496500400000001,0.0034513265999999983,0.0009399697900000007,0.0034327529,0.057230341,0.057173958000000004,0.0814783495,0.0814763526,0.11191648300000001,0.09102867799999997,0.14759529400000002
400,59892.2,0.24400856099999996,0.007940110399999999,0.029596891000000004,0.0177422017,0.00063785069,0.00100026836,0.0013072321800000006,0.015790623799999993,0.0031491515999999995,0.008118884599999997,0.00123145335,0.0059636352999999954,0.0012827613499999998,0.0059439413,0.11741918899999997,0.11730195799999998,0.18145122499999997,0.18151181900000002,0.24746862399999994,0.17620354099999996,0.33457635499999994
500,93584.6,0.44873093000000014,0.012517879699999998,0.04837347,0.026778278000000006,0.0008254195500000002,0.0013348081400000004,0.0014270849399999996,0.024715919,0.004555818800000001,0.012536432800000002,0.0016546964999999997,0.009022307399999999,0.0016883397800000002,0.0089972072,0.2058220510000001,0.20573189799999994,0.3377438809999999,0.33764762,0.4557337999999999,0.29291383,0.6218040699999999
600,134759.8,0.75034983,0.018785117000000004,0.07206125400000002,0.040150176999999995,0.0010132623899999998,0.0018784518499999994,0.00198871102,0.03567256399999998,0.0063704015,0.018186671000000005,0.0020658804300000004,0.0129601403,0.0018718693899999997,0.012930166100000005,0.323528364,0.32367815800000005,0.5648537490000001,0.565252232,0.7627950899999998,0.44722591000000006,1.0416119999999998
700,183366.3,1.1367266900000002,0.025549511000000004,0.10190137099999996,0.05892652700000001,0.0012014987100000003,0.00166002721,0.00254370911,0.04830762700000001,0.008332860599999999,0.024452803000000002,0.002480966490000001,0.017375860900000005,0.00233011015,0.017345622999999994,0.470009636,0.46997806300000006,0.8573506670000001,0.8562181040000002,1.15499526,0.6378684199999999,1.60680004
800,239752.5,1.6862056000000003,0.034433527,0.143386639,0.08561993700000001,0.0014082475800000001,0.0023243631099999986,0.0028947375599999996,0.063530923,0.010702340400000005,0.032072998000000005,0.00312046327,0.022493955999999996,0.002792853880000001,0.02245294600000001,0.6706165669999998,0.669794752,1.260026286,1.2560928290000002,1.71544772,0.8837713799999999,2.3701142
900,303355.2,2.3721166399999993,0.043549931,0.20778621000000005,0.12525058699999994,0.0016076681900000001,0.002550812109999999,0.0030520080700000003,0.080580622,0.013222431000000002,0.04036377699999999,0.0034291792000000015,0.02848355799999999,0.003128740460000001,0.028456482999999998,0.91248599,0.9113379900000003,1.7703891459999994,1.7728748390000002,2.41652804,1.17326623,3.380370070000002
1000,374633.3,3.1447530600000007,0.05393825000000002,0.30777381000000004,0.18541942099999992,0.0017958832300000002,0.00547849947,0.0032772781400000005,0.100028027,0.01623029199999999,0.05036559500000002,0.003959460410000001,0.034502743,0.0035021021700000006,0.03447049500000002,1.17643237,1.1742972,2.3696911800000002,2.36726807,3.198415249999999,1.4940560000000003,4.500543279999999


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.90/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,4901.8,0.0044393031700000005,0.0003817605433333332,0.0016054989499999991,0.0007869958999999996,0.000148413979,0.00015332221666666666,0.00011279343666666664,0.0006987364400000008,0.00021291574333333327,0.00039446437333333346,0.00011642218899999997,0.00029670955299999994,0.00012168487733333328,0.00029291383800000007,0.0016788921999999998,0.0016612934266666656,0.0020952903366666664,0.0020967744700000008,0.002644630466666668,0.011952503323333329,0.004793751896666665
200,19704.3,0.02874340136666668,0.0016496426333333333,0.007848930233333332,0.004598433800000001,0.0005084331666666666,0.0005612787000000004,0.0004363631966666666,0.002749091866666668,0.0008273100533333337,0.0015343329899999997,0.00044339337000000035,0.0010748528500000003,0.0004467503366666668,0.0010683813333333333,0.009115136149999994,0.009064793293333335,0.013100625473333334,0.013108883680000002,0.016752127803333326,0.05088913333999998,0.02625396284666666
300,44396.3,0.08882951060000005,0.0046910555333333345,0.01977707273333333,0.010712767499999989,0.0012905067333333332,0.0013906582000000002,0.0011928555666666665,0.006629167066666667,0.0023489325333333334,0.0039653525333333325,0.0012196929999999993,0.0026157737000000007,0.0012101791333333333,0.002608728333333335,0.025687492100000008,0.025531862533333335,0.03999364133333333,0.03995900503333334,0.051454155766666676,0.11991960013333333,0.07745806476666668
400,79010.5,0.19524287199999996,0.009276112733333331,0.03805335299999996,0.023344004833333345,0.0024239872,0.0026311435666666674,0.0022777607000000004,0.012151423633333333,0.004557724033333329,0.007418621499999999,0.0023211079999999984,0.004793981166666663,0.0023103658666666677,0.0047885570666666615,0.05285054406666668,0.052615994666666686,0.08803040759999999,0.08804137503333336,0.11298062756666667,0.2201827617333333,0.1695284644
500,123511.1,0.36470618799999993,0.015461598999999996,0.06495725733333331,0.041033923,0.0038710005,0.004286220799999998,0.003699861433333333,0.019229507100000008,0.007418725733333341,0.011854254566666665,0.0037299186666666664,0.007595751033333337,0.0037249350000000017,0.007584642966666665,0.09133846019999997,0.09112876929999998,0.16135408566666667,0.16138936320000005,0.20933466460000008,0.35270615113333315,0.3047545188666669
600,177895.8,0.6065519209999997,0.02294699733333334,0.09568103166666667,0.05680995733333333,0.0056260411999999975,0.006472535399999998,0.005398030266666664,0.027968932666666682,0.010894579999999992,0.017269605666666674,0.005453686833333325,0.010992603333333332,0.005447426766666669,0.010980019533333338,0.14423653866666664,0.14395307599999999,0.26582188900000003,0.26582443333333317,0.345623754,0.5198144268333331,0.5087822861333333
700,242205.7,0.9344273966666666,0.03194301700000001,0.14169870166666673,0.08393529999999998,0.007747016633333338,0.008986208433333335,0.007423071499999998,0.03832538833333332,0.015006372000000014,0.023595812666666664,0.007495561533333335,0.015082943900000005,0.007487835266666669,0.015066235966666657,0.21034570666666666,0.2096276976666666,0.40410177066666675,0.4035718656666666,0.5302761823333333,0.7215756748333336,0.7819438634000001
800,316394.7,1.3504091849999997,0.04171723200000002,0.21413436533333324,0.1305414473333334,0.010411240633333341,0.010680771600000001,0.009804830300000003,0.05018648233333334,0.019732081666666675,0.031075971999999997,0.009837109266666666,0.019609727033333336,0.009843841499999995,0.019599893433333328,0.29107198666666667,0.2900162813333333,0.5801020583333334,0.5772596083333336,0.7625265830000003,0.9568248909999996,1.1277795430000002
900,400478.1,1.875527054333333,0.056618501333333314,0.3388033533333334,0.20589195066666663,0.014866112666666676,0.015414783333333333,0.013278594333333326,0.06555622,0.026909798999999998,0.04120645600000005,0.013332714666666669,0.025793130666666664,0.013326950333333335,0.025754520666666635,0.39829483666666665,0.39616914133333336,0.8078536286666667,0.80284337,1.0642660916666669,1.236936976666666,1.5653653539999994
1000,494489.8,2.5491533136666664,0.07461254566666667,0.5245167600000002,0.31874552000000006,0.021261903333333332,0.020005250333333325,0.01812604133333334,0.08476517466666665,0.03679992866666667,0.05461244399999996,0.018244097999999997,0.033739216333333356,0.018268643999999997,0.03371290900000002,0.5251086839999999,0.5227544440000003,1.0937673763333335,1.0858468573333335,1.4452803033333335,1.5571732570000003,2.1301867003333346


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.90/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,4901.8,0.0030104864050000007,0.0003589701200000001,0.0015172134849999988,0.0007507799949999995,0.00011895775850000004,0.00011599897500000003,9.960531399999994e-05,0.00046653863000000004,0.00019476297499999992,0.00027988197999999993,0.00010490062749999997,0.0001753163445,0.00010965825849999996,0.000172244327,0.00042109604999999994,0.00040071009000000016,0.00044754382500000007,0.0004520594950000003,0.00028758400000000007,0.010241151985000004,0.0006119835450000001
200,19704.3,0.01928181205,0.0015920197000000012,0.007548300850000002,0.0044428620000000005,0.00044425488,0.00045263889000000013,0.00040917274999999984,0.0018978692000000002,0.0007921015999999996,0.0011198982350000002,0.0004166185600000001,0.0006254386750000002,0.0004207360800000001,0.00062112563,0.001955989425,0.0018842269399999998,0.0020152903600000006,0.0020214488199999997,0.0011586322050000002,0.04196122400999999,0.00152376627
300,44396.3,0.059848653399999986,0.004577058450000002,0.018920998099999996,0.010332517400000001,0.0011905207999999994,0.0012348639500000002,0.0011496671499999999,0.004774937800000001,0.0022955454999999997,0.003035877000000001,0.001177720950000001,0.0016215597999999986,0.0011699914000000008,0.0016152681,0.005728083650000001,0.005576839299999998,0.005685231799999999,0.005697016000000004,0.003151211649999998,0.09612642519999996,0.002758641150000002
400,79010.5,0.13157020149999998,0.00908809825,0.03645924449999999,0.02249645975000001,0.00228265145,0.0024125049000000005,0.002222931399999998,0.008921389949999997,0.004486014949999999,0.005790767599999999,0.0022643696,0.0030445502999999997,0.0022543907499999994,0.003037213300000002,0.011258136599999993,0.011004419499999998,0.0111148749,0.011126738549999998,0.006054793350000003,0.17217980259999993,0.004371826599999998
500,123511.1,0.24652610699999983,0.015182169499999995,0.0630068235,0.039681683499999995,0.00368957845,0.003785846,0.003624834999999997,0.01421984965,0.007324130700000011,0.00932356335,0.0036586152000000005,0.004888292250000002,0.0036523103000000016,0.00487987655,0.01840898530000001,0.01802249095,0.018172364500000007,0.018176740800000007,0.0098885219,0.26995457670000006,0.0064258133
600,177895.8,0.41277982149999987,0.0225495985,0.09228691249999998,0.05516649100000004,0.0054009222999999995,0.0059805194,0.005310826349999999,0.020807015499999998,0.010779430499999994,0.013634480500000004,0.005367416199999999,0.007070459499999999,0.0053701641,0.007064430799999997,0.027162039999999985,0.026614386999999993,0.026834701500000013,0.026830972000000005,0.014539356000000014,0.3895938752499998,0.008651224200000002
700,242205.7,0.6378261950000003,0.03142237099999999,0.13630367300000004,0.08094232049999997,0.0074767969000000024,0.007827615600000006,0.007319117549999997,0.028594392999999996,0.014869076499999998,0.018696345,0.007392544949999997,0.00979536835,0.007383374100000004,0.009784511449999997,0.03753294749999999,0.03679643050000001,0.03712912850000001,0.037111687500000004,0.020048783499999993,0.5318737422499998,0.011131490100000006
800,316394.7,0.9259003075,0.04106687799999998,0.20623693300000007,0.12601029549999995,0.010082966300000003,0.00984985285,0.009670625449999998,0.03758700000000001,0.019578767499999993,0.024648311499999992,0.0097159183,0.012768871550000005,0.009716473,0.012754834150000007,0.0497000655,0.048751611000000014,0.049125202000000014,0.049101643500000014,0.026338429500000003,0.6946915764999999,0.0140344695
900,400478.1,1.2840140014999997,0.05571704499999999,0.3253715250000002,0.19869562600000004,0.014481540000000005,0.014165861499999996,0.0131170105,0.04948096900000002,0.026692736999999994,0.03300172999999999,0.013175056000000008,0.017028348999999998,0.013177977500000002,0.017010865,0.06742295499999999,0.06623145200000001,0.066068938,0.06607481000000003,0.03551775249999999,0.8833822649999996,0.018160830999999992
1000,494489.8,1.7480265554999994,0.073376486,0.5049299850000001,0.306275535,0.020795944499999986,0.018795014000000002,0.017888925999999996,0.06462735400000001,0.03644221700000001,0.04453402349999999,0.017996542999999997,0.02280523800000001,0.018020467,0.022784228000000007,0.09183585099999998,0.09032603099999999,0.0894060595,0.08944901599999999,0.04755867000000001,1.0949384355,0.0234519005


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.90/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,4901.8,0.007296936700000001,0.00042734139,0.0017820698799999994,0.0008594277099999998,0.00020732641999999984,0.00022796869999999996,0.00013916968200000012,0.0011631320599999994,0.00024922127999999996,0.0006236291599999998,0.00013946531200000005,0.00053949597,0.0001457381150000001,0.00053425286,0.004194484499999999,0.0041824600999999986,0.00539078336,0.005386204420000002,0.007358723400000004,0.015375205999999995,0.013157288599999994
200,19704.3,0.047666579999999986,0.001764888500000001,0.008450188999999997,0.004909577400000001,0.0006367897400000003,0.0007785583200000002,0.0004907440900000001,0.004451537199999999,0.00089772696,0.0023632025000000006,0.00049694299,0.0019736811999999993,0.0004987788500000001,0.0019628927399999996,0.023433429600000007,0.023425926,0.0352712957,0.035283753400000006,0.04793911899999999,0.06874495200000003,0.07571435599999998
300,44396.3,0.146791225,0.004919049700000001,0.021489221999999995,0.011473267700000003,0.0014904785999999995,0.0017022467,0.0012792323999999999,0.010337625600000002,0.0024557065999999995,0.0058243036,0.0013036370999999997,0.0046042014999999985,0.0012905545999999997,0.0045956487999999985,0.06560630900000002,0.065441909,0.1086104604,0.10848298309999999,0.14806004400000003,0.16750594999999996,0.22685691200000002
400,79010.5,0.322588213,0.009652141699999998,0.04124157000000002,0.025039095,0.002706658699999999,0.0030684209000000017,0.0023874192999999992,0.018611490999999994,0.004701142200000001,0.010674329300000007,0.0024345848,0.008292842900000003,0.0024223161000000003,0.008291244599999999,0.13603535900000002,0.135839145,0.241861473,0.24187064800000005,0.32683229599999997,0.3161886800000001,0.49984173999999987
500,123511.1,0.60106635,0.016020457999999994,0.06885812499999998,0.043738402000000016,0.0042338446,0.0052869703999999995,0.0038499142999999982,0.029248821999999997,0.007607915800000001,0.016915636999999997,0.0038725256,0.013010668599999999,0.0038701843999999997,0.012994175799999999,0.23719741,0.237341326,0.4477175280000001,0.4478146080000001,0.6082269500000002,0.5182093,0.9014119300000005
600,177895.8,0.9940961199999998,0.023741795000000007,0.10246927000000002,0.06009689000000001,0.006076279000000001,0.007456567400000003,0.005572438100000005,0.04229276699999999,0.011124878999999997,0.024539856000000002,0.005626228100000006,0.018836891,0.005601952099999999,0.018811197000000005,0.37838553599999997,0.3786304540000001,0.7437962639999999,0.7438113559999999,1.00779255,0.7802555300000003,1.5090444100000002
700,242205.7,1.5276298,0.032984309,0.15248875900000003,0.08992125900000002,0.008287456099999996,0.011303394100000004,0.007630979399999995,0.057787379,0.015280963000000002,0.033394747999999995,0.007701594700000003,0.02565809499999999,0.007696757600000003,0.025629685000000003,0.555971225,0.5552902319999999,1.1380470550000001,1.136492222,1.55073098,1.1009795400000002,2.3235686099999997
800,316394.7,2.199426940000001,0.04301794000000002,0.22992923,0.139603751,0.011067789300000002,0.012342609100000004,0.010073239999999999,0.07538544699999998,0.020038709999999998,0.043931293,0.010079491200000002,0.033291438,0.0100985785,0.033290011999999994,0.7738158290000001,0.7725456219999998,1.6420557709999999,1.6335755380000005,2.2349028900000008,1.4810915199999999,3.35526969
900,400478.1,3.05855316,0.05842141400000001,0.3656670099999998,0.22028460000000002,0.015635258000000003,0.017912627,0.013601762000000003,0.097706722,0.027343922999999996,0.057615908000000014,0.013648032000000003,0.043322694000000016,0.013624896,0.04324183200000002,1.0600386,1.0560445200000002,2.29142301,2.27638049,3.12176277,1.9440464000000004,4.659774399999999
1000,494489.8,4.15140683,0.077084665,0.5636903099999998,0.3436854899999999,0.022193821,0.022425722999999995,0.018600271999999998,0.12504081600000005,0.037515351999999995,0.07476928499999999,0.018739207999999993,0.05560717300000001,0.018764997999999998,0.055570271000000025,1.39165435,1.38761127,3.1024900099999995,3.07864254,4.24072357,2.4816428999999993,6.343656299999999


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,4901.8,0.004330487450000001,0.0003123489833333335,0.0015360682500000001,0.0007173402800000003,7.914066900000004e-05,8.546510066666665e-05,4.594564233333334e-05,0.0006280510900000003,0.00014465966266666666,0.00032407362166666685,4.7341985666666694e-05,0.0002265723706666668,5.2826407333333295e-05,0.00022301283333333338,0.0016101733600000004,0.0015933490569999998,0.0020275045366666667,0.0020287089566666666,0.0025321877736666667,0.006634539048666665,0.0035397801189999984
200,19704.3,0.02826501549999999,0.00131529324,0.007515716866666666,0.0042555788,0.0001667006919999999,0.0002262322333333333,0.000102620118,0.002414205173333331,0.0004974563866666666,0.0011995418766666665,0.00010881979533333337,0.0007389377989999998,0.00011112531933333337,0.0007325371816666666,0.008779913600000008,0.008735807699999999,0.012771271676666668,0.01277938985,0.016339971896666673,0.02916133959666666,0.021522101830000008
300,44396.3,0.0874746526,0.0036610022666666692,0.018746824133333333,0.0096793452,0.0002581358116666665,0.0003618455453333334,0.0001640550426666667,0.005601452700000001,0.0013203997000000003,0.0029325066333333325,0.00018862326466666677,0.001584291689999999,0.00017991065900000003,0.001577502102666667,0.024657434800000006,0.02450825706666666,0.038969682666666665,0.03893310926666668,0.05030287926666667,0.07021816970666665,0.06682629681333334
400,79010.5,0.19259798140000012,0.007209308966666662,0.035986811666666646,0.021276118199999992,0.00035672509733333335,0.000567860636666667,0.0002138217286666667,0.010088994600000003,0.0024924714333333336,0.005349168199999997,0.00025374731999999994,0.002726184768333333,0.0002438537156666667,0.0027204510409999994,0.05078361776666667,0.05055622676666666,0.0859710536,0.08597875123333337,0.11075635616666674,0.13110165885666675,0.15061175191333337
500,123511.1,0.3603859770000002,0.0120473596,0.061543032666666664,0.037620137333333345,0.0004581372666666667,0.0008780280906666668,0.0002915334803333334,0.015820184366666667,0.004006816,0.00843744746666667,0.0003163432783333333,0.004180836774333333,0.0003123386723333335,0.004170131695333333,0.08792520450000002,0.087722234,0.15794814559999998,0.15798213686666668,0.20572818133333337,0.21299635531000008,0.27519411823999995
600,177895.8,0.6001514636666669,0.017882859000000004,0.09061682433333329,0.0517461556666667,0.0005634108333333333,0.0014158908096666668,0.00034122384166666685,0.022910737600000012,0.005835172500000006,0.012204619033333341,0.0003923861166666666,0.005929947136666666,0.00038564762000000005,0.00591695254,0.1391746648333333,0.1388974989666667,0.2607664724333333,0.2607701084,0.3403276075666667,0.31827024194,0.4662598585833332
700,242205.7,0.9255561603333331,0.024920230666666664,0.13467663166666674,0.07685608700000002,0.0006751886700000002,0.0019695519883333335,0.0004070353286666663,0.03130695166666666,0.007989059966666672,0.016572757533333326,0.0004753534,0.008061284583333337,0.00046795206666666665,0.008044546366666662,0.20332586083333343,0.20261319026666672,0.39708765543333346,0.3965599407000002,0.5229838361333335,0.4467757583566668,0.7241240516266669
800,316394.7,1.3386793773333332,0.032416854000000016,0.20483473266666666,0.1208872516666666,0.000779769386666667,0.0013917313239999996,0.0005185986633333331,0.04089369566666664,0.010443656900000006,0.021779719733333338,0.0005439894066666667,0.010316522216666664,0.0005517904366666667,0.010305851913333334,0.28177985533333344,0.2807300126666667,0.5708167823333332,0.5679776173333334,0.7529282226666666,0.5974576387433331,1.0521007533433335
900,400478.1,1.8597109130000014,0.04389700299999992,0.32609080933333345,0.19185875100000016,0.0008946061966666668,0.002711007263333337,0.0005769864833333332,0.052850926333333346,0.01420939433333334,0.028496525666666675,0.0006204756600000002,0.013084258256666665,0.0006150403599999998,0.013045632763333325,0.38558223233333333,0.38347177733333326,0.795156003,0.7901489219999998,1.0512128393333326,0.7803992013333328,1.4685182373433332
1000,494489.8,2.527787110333334,0.05706121066666667,0.5069798366666667,0.29838235133333335,0.0010064657433333335,0.0024920155333333343,0.0006124695066666666,0.067245778,0.01929668133333332,0.037082664000000015,0.0006914369066666669,0.016207098306666678,0.0007160940833333334,0.01618328982666667,0.5075541726666667,0.505261583,1.0762737620000007,1.0683500460000004,1.4273823813333335,0.9908013538666671,2.0084477596733343


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,4901.8,0.002901668775000001,0.00028959034999999995,0.0014478544400000012,0.0006811332400000001,4.9651861499999996e-05,4.854440549999999e-05,3.3537152499999995e-05,0.000395870225,0.000126653914,0.00020967599749999993,3.6201477500000004e-05,0.00010529277599999993,4.127264249999998e-05,0.00010259629999999993,0.0003528797749999997,0.0003331292105,0.00038013221000000034,0.0003842174899999999,0.00017030591049999996,0.005138346022999999,0.0002544665285000002
200,19704.3,0.01880314625000001,0.0012580441499999992,0.0072152802499999965,0.004100070349999999,0.000102199311,0.00011758683899999999,7.531999549999997e-05,0.0015635396099999994,0.000462476015,0.0007856082149999997,8.340000700000001e-05,0.0002901136735000002,8.628130799999999e-05,0.00028591514750000015,0.0016222117999999995,0.0015564094499999994,0.0016874005149999985,0.0016934551750000003,0.0007381928449999997,0.021078099394999987,0.0005588102450000001
300,44396.3,0.058493577399999996,0.0035471390500000015,0.0178907522,0.009299193499999995,0.00015805244750000003,0.00020605923299999996,0.00012102485049999997,0.003747788700000001,0.0012668764999999996,0.002003770250000001,0.00014640928699999995,0.0005910897349999999,0.00014031173449999997,0.0005847358039999997,0.004698140699999999,0.0045558961000000025,0.004663920299999996,0.0046727193,0.0019862759000000008,0.048257281060000004,0.0008134472200000001
400,79010.5,0.12892539410000003,0.007021464249999995,0.0343927895,0.0204288668,0.00021573664099999994,0.0003493607249999999,0.00015899537800000003,0.006859905149999997,0.002420799600000001,0.00372249245,0.00019710064999999992,0.0009779810024999997,0.00018854019850000008,0.0009703386615000001,0.009192019150000001,0.00894816765,0.009059286400000005,0.00906663435,0.003812431250000003,0.08629649328499997,0.0010877178700000006
500,123511.1,0.24220615549999994,0.011767708049999999,0.059592905000000015,0.03626816299999999,0.000276730055,0.0003776097310000003,0.0002167105755000001,0.010812183049999993,0.003912495550000002,0.005908714749999997,0.00024529094250000003,0.0014754176615,0.0002406215635000001,0.0014677691930000006,0.014996634249999996,0.014619319499999997,0.014770176400000001,0.014772141799999994,0.006260326999999999,0.13520203296499994,0.0014269923599999992
600,177895.8,0.4063793805,0.017485024000000002,0.08722264,0.050102387500000026,0.00033754705500000016,0.0009237563845000001,0.00025389435750000004,0.015750369899999995,0.005719632050000003,0.00857061755,0.00030600192499999985,0.002009375205000001,0.00030898333000000007,0.0020029782100000003,0.02210061075,0.021561131450000003,0.021782229150000013,0.021779917099999997,0.009215696349999997,0.1952098529100001,0.0016959178749999999
700,242205.7,0.6289540404999999,0.024399742000000006,0.12928168,0.07386433549999998,0.00040460467500000004,0.0008111500225,0.00030390498299999994,0.021578391500000002,0.007851742400000004,0.011675845799999997,0.00037292604,0.0027766071749999992,0.000364310735,0.00276551825,0.030514163750000014,0.029784727400000002,0.030117798650000003,0.030104180049999988,0.012726059199999999,0.266763467535,0.0019397924400000003
800,316394.7,0.914172256,0.03176977500000003,0.19693928400000005,0.11638463199999995,0.0004688894000000001,0.0005644738859999997,0.0003880918349999998,0.028300707499999994,0.010293084849999997,0.015357891599999993,0.0004270851699999999,0.0034813430250000004,0.0004289197850000001,0.00346703547,0.0404122405,0.03947140349999999,0.03984666900000001,0.03982881750000003,0.01670941900000001,0.3480714681149999,0.002240280014999999
900,400478.1,1.2682116145000002,0.04301620349999997,0.3126775390000001,0.18472675150000004,0.0005392098699999998,0.001482401774999999,0.0004352974849999999,0.03679855400000001,0.014010808999999996,0.020314211000000006,0.00048606044,0.004342089384999999,0.0004888725100000002,0.004325040645,0.0547333135,0.053559640999999984,0.05339777450000004,0.053412008000000004,0.022452689000000005,0.44285509200000023,0.002585491015000002
1000,494489.8,1.7267314055000014,0.055920170000000005,0.4874798099999999,0.286043042,0.0006045712449999998,0.0013682866799999993,0.00046204682500000036,0.047197803999999975,0.019025405999999998,0.02709400700000001,0.000543444165,0.00536283046,0.0005663096599999997,0.00534442474,0.074382414,0.07294146949999998,0.07201996799999998,0.07207186399999997,0.029734792000000006,0.5485391958,0.0028196895099999995


==> results/heuristics/erdos_renyi/multiplicity_1/prob_0.90/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,4901.8,0.0071881248000000035,0.00035786625,0.0017124958700000003,0.0007897543599999998,0.000138118284,0.00015930649099999997,7.076262199999999e-05,0.00109241282,0.00018067116000000004,0.0005528688699999998,6.962300200000003e-05,0.00046913156000000017,7.593393700000002e-05,0.0004638459000000001,0.00412476053,0.004113788749999999,0.005322249190000001,0.005317691889999999,0.0072559515,0.0096269251,0.010110407300000002
200,19704.3,0.047188754000000006,0.00142979142,0.008116590099999998,0.004566595700000002,0.0002957034540000001,0.0004435230219999997,0.00015722036299999997,0.004115536299999999,0.0005674171299999999,0.002027409199999999,0.00015965937200000002,0.0016365860500000007,0.00016081334199999995,0.0016257812499999996,0.023095317200000003,0.023094604199999997,0.034939014,0.03495125920000001,0.04754353,0.04532781999999998,0.06344868500000002
300,44396.3,0.145436803,0.0038887287,0.020458968,0.010439648599999997,0.00045830254,0.0006734181699999998,0.000250115427,0.009308780699999996,0.0014274460999999996,0.004789979400000002,0.0002730512199999999,0.0035706956000000002,0.000259108508,0.0035630346999999986,0.06457602300000001,0.06441297900000001,0.1075812074,0.1074538892,0.146936086,0.11413994699999996,0.19885199599999998
400,79010.5,0.31994315600000006,0.0075849984000000035,0.039174856000000015,0.022970620999999993,0.0006387020100000001,0.00100486046,0.00032347443000000004,0.0165471735,0.0026358151000000015,0.008602519700000004,0.0003670406599999999,0.006222592299999999,0.00035448075000000016,0.0062206758,0.133966815,0.13377234500000001,0.23979458800000003,0.23980298500000008,0.32464420600000005,0.22071198999999997,0.44965982000000004
500,123511.1,0.5967456199999999,0.012606662699999991,0.065443288,0.040324086,0.00082095169,0.0018788648099999999,0.0004411792900000001,0.025836186999999983,0.004195456900000001,0.013494912899999996,0.00045844795,0.009591675000000001,0.0004557728899999998,0.0095748567,0.233782345,0.233928063,0.4443040839999999,0.44440212700000004,0.6046638900000001,0.36858499999999994,0.82272837
600,177895.8,0.9876956299999997,0.018678528999999996,0.097405193,0.055033691999999974,0.00101513839,0.0024001596600000006,0.0005158828100000002,0.037231473000000015,0.006066253399999999,0.01947262199999999,0.0005651545000000001,0.013771090999999996,0.0005389761999999999,0.013744901200000001,0.37332277299999994,0.3735702340000001,0.738734959,0.7387504909999998,1.0025514299999998,0.5643910200000001,1.3953877399999997
700,242205.7,1.5187604000000001,0.025961208000000003,0.14546653499999998,0.08283958999999999,0.00121635666,0.004286355919999999,0.0006132960200000001,0.050764071999999986,0.008263695099999998,0.026366581000000004,0.00068020812,0.0186306394,0.00067523473,0.018602602599999997,0.5489492549999999,0.5482701160000001,1.1310273690000003,1.1294714620000001,1.5434993900000002,0.8068003400000002,2.1684925700000006
800,316394.7,2.18769362,0.033711012,0.22062563000000002,0.12989249099999997,0.00140152936,0.003046246200000001,0.0007796123200000002,0.066079672,0.010744801,0.03462337599999999,0.0007777978800000001,0.023986880599999996,0.0007975317400000001,0.0239834848,0.7645150850000002,0.763247231,1.6327570089999992,1.624275217,2.22536583,1.09622998,3.151821700000001
900,400478.1,3.042709510000001,0.04565860200000002,0.3529173500000002,0.20612275,0.0016053988500000006,0.005168218240000001,0.0008603644800000003,0.08495567100000001,0.014606564999999995,0.04486115499999998,0.0008893060999999997,0.030568595999999996,0.0008673760599999996,0.030486817,1.0472800700000002,1.04329605,2.27867246,2.2636227499999992,3.1087331399999987,1.4554874199999999,4.40038373
1000,494489.8,4.12989852,0.05934329200000001,0.54597989,0.32306096999999995,0.0018102547400000002,0.00473947324,0.0009133148700000001,0.10734172599999998,0.01983923200000001,0.05705997800000003,0.0009874223900000006,0.037895634000000004,0.0010156629300000003,0.037861019999999995,1.3738976900000004,1.36990181,3.084781350000002,3.0609064100000007,4.222677560000001,1.8753256700000003,6.019703900000001


==> results/heuristics/moleculars/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
8,35.0,1.0792430666666667e-05,9.862598333333334e-06,1.8588717000000004e-05,1.0848048333333333e-05,8.106235666666667e-06,7.661184333333333e-06,8.273128666666668e-06,1.1348729666666668e-05,8.511544e-06,1.2580546999999996e-05,8.567177000000002e-06,1.0887791999999996e-05,8.002918333333333e-06,1.0164588333333335e-05,9.044025333333337e-06,7.112820000000001e-06,8.900971666666669e-06,8.424131333333332e-06,1.543363e-05,6.669362333333332e-05,4.799364999999999e-05
10,50.0,1.065467088888887e-05,1.1436148666666668e-05,2.6353199444444456e-05,1.4458763722222212e-05,1.0779175444444437e-05,9.682450388888871e-06,9.953980777777762e-06,1.3471967333333342e-05,1.0245398611111088e-05,1.5363422777777785e-05,1.049175183333331e-05,1.3987219555555557e-05,9.454632166666646e-06,1.233551227777777e-05,1.1127530277777774e-05,8.703607388888886e-06,1.0849374277777762e-05,1.0234786055555547e-05,1.6575382777777783e-05,8.500551166666664e-05,6.705655055555559e-05
11,56.0,1.139800439999999e-05,1.2604381333333325e-05,2.9850003999999998e-05,1.5881860666666665e-05,1.2118026266666664e-05,1.0547645999999988e-05,1.0633475266666659e-05,1.5074410333333338e-05,1.126132213333333e-05,1.7259914e-05,1.1647545799999997e-05,1.5284224000000008e-05,1.027585673333333e-05,1.355806766666666e-05,1.14997304e-05,9.862589333333324e-06,1.1545821133333328e-05,1.1068986400000002e-05,1.7538064666666685e-05,9.882765799999997e-05,7.39177026666667e-05
12,61.111111111111114,1.2004821296296285e-05,1.3398230370370381e-05,3.123195185185187e-05,1.725532796296297e-05,1.2250305592592579e-05,1.1182718111111097e-05,1.11376878148148e-05,1.636610733333335e-05,1.1711656851851841e-05,1.8436816666666653e-05,1.204190696296295e-05,1.6451764444444447e-05,1.0569898851851831e-05,1.4497613037037031e-05,1.2480776296296276e-05,1.015310625925924e-05,1.2305052444444417e-05,1.1563306703703688e-05,1.8216946296296293e-05,0.00010511786555555548,8.015632407407408e-05
13,65.9090909090909,1.2440399212121196e-05,1.4081863939393954e-05,3.5288118181818225e-05,1.862482290909091e-05,1.3003205393939384e-05,1.1878307606060593e-05,1.1655060636363617e-05,1.7255726060606054e-05,1.2292280000000015e-05,1.9447005454545454e-05,1.2475074878787878e-05,1.7479690909090905e-05,1.1018558242424218e-05,1.5445188242424227e-05,1.3091350787878797e-05,1.0696331999999973e-05,1.2925899242424248e-05,1.218752406060606e-05,1.8915267878787868e-05,0.0001174609206060606,8.738401757575761e-05
14,70.71428571428571,1.3061938761904755e-05,1.4502668571428557e-05,3.696963904761905e-05,1.9347096904761945e-05,1.3829411476190476e-05,1.2423882714285714e-05,1.2103721666666673e-05,1.8485387142857157e-05,1.2682717619047629e-05,2.09172623809524e-05,1.290979909523809e-05,1.8520576666666664e-05,1.1691596333333336e-05,1.6247659047619052e-05,1.3584180238095247e-05,1.112847795238094e-05,1.3552390523809539e-05,1.2618020333333331e-05,1.967181142857147e-05,0.0001248734242857142,9.394830428571424e-05
15,76.38888888888889,1.3734239111111139e-05,1.5665427222222256e-05,3.997308314814823e-05,2.041436896296294e-05,1.4419027000000014e-05,1.276820211111112e-05,1.2769522740740772e-05,2.027617111111107e-05,1.3589409629629675e-05,2.245947648148141e-05,1.3729374629629663e-05,2.0037757407407363e-05,1.2365097481481521e-05,1.7495509074074034e-05,1.4326751425925932e-05,1.1372133981481497e-05,1.4373552351851846e-05,1.3425619648148164e-05,2.0432477037036924e-05,0.00013371578148148146,0.00010109918314814799
16,80.85365853658537,1.4132602162601675e-05,1.5864529756097414e-05,4.335496512195139e-05,2.2049265422764214e-05,1.499226384552844e-05,1.3545667056910598e-05,1.3149850520325268e-05,2.1682325365853638e-05,1.3698984227642397e-05,2.3452057723577276e-05,1.3792605544715505e-05,2.092326682926838e-05,1.2085889056910582e-05,1.8531905447154502e-05,1.4754234162601679e-05,1.2437508365853702e-05,1.4761793918699216e-05,1.3882748146341499e-05,2.0750559918699052e-05,0.00014222673739837396,0.00010726761658536538
17,90.0,1.5942671052631595e-05,1.9048803859649128e-05,4.692245122807021e-05,2.4396915087719272e-05,1.7668489035087708e-05,1.5100680368421054e-05,1.4676963508771955e-05,2.4026742105263105e-05,1.6382281929824602e-05,2.684258859649114e-05,1.6362203859649133e-05,2.4432884912280658e-05,1.4599159824561428e-05,2.1294125789473652e-05,1.6493543333333304e-05,1.2750377754385994e-05,1.6529096035087686e-05,1.5423585508771947e-05,2.2631354385964863e-05,0.00015581069999999987,0.00011766458526315791
18,94.51612903225806,1.6550602258064545e-05,1.9746953870967727e-05,4.889503924731177e-05,2.5356715591397857e-05,1.851563718279568e-05,1.588662462365592e-05,1.5057797107526886e-05,2.529852010752695e-05,1.691643741935486e-05,2.8331054838709664e-05,1.6812097634408602e-05,2.5394909784946206e-05,1.495883826881726e-05,2.21396032258064e-05,1.696360846236556e-05,1.351577340860218e-05,1.6938485537634373e-05,1.5776128505376356e-05,2.3756995161290295e-05,0.00016361204516129047,0.0001254507209677419
19,98.62068965517241,1.699047057471265e-05,2.0179807011494256e-05,5.1421134942528696e-05,2.656613149425282e-05,1.9271072919540193e-05,1.6377437068965532e-05,1.5605177356321876e-05,2.676727850574713e-05,1.7257939885057452e-05,2.959980586206899e-05,1.76786017241379e-05,2.697254379310343e-05,1.5644363908046e-05,2.350177114942525e-05,1.7679151413793055e-05,1.4015725287356355e-05,1.7760539643678128e-05,1.6466773482758635e-05,2.4350760114942487e-05,0.000175246425287356,0.00012977203873563214
20,105.74728260869566,1.798727429347744e-05,2.1796407889490815e-05,5.589166433876832e-05,2.8237633804348235e-05,2.0992215927535866e-05,1.723308589039832e-05,1.6447532559781844e-05,2.865737299818855e-05,1.8468778034419927e-05,3.1846351349638544e-05,1.8455736168477803e-05,2.8660010896739406e-05,1.646357664492723e-05,2.5100704067029196e-05,1.864489870018037e-05,1.4645634663948965e-05,1.8626908531702088e-05,1.729307949094125e-05,2.5226249121378832e-05,0.00018721655099637562,0.00013831550208333104
21,111.41618497109826,1.8765286483621552e-05,2.2860878044314277e-05,5.9017190173411084e-05,2.9606579759152386e-05,2.196009808188785e-05,1.8045279862234797e-05,1.70953251127164e-05,3.0433789142582093e-05,1.930193371868906e-05,3.379335332369975e-05,1.9291140462427184e-05,3.0416285799615268e-05,1.7298689951830094e-05,2.6628322321773015e-05,1.9422319337186676e-05,1.5265742940269354e-05,1.9428982379575942e-05,1.7993967455683425e-05,2.603871839113887e-05,0.000196597953853563,0.00014559211784200316
22,117.08100558659218,1.956928321228986e-05,2.3855447551209114e-05,6.166345855679713e-05,3.103069000931126e-05,2.3204966936684926e-05,1.8980631137802625e-05,1.7760766834263974e-05,3.2307540791434014e-05,2.0076331108006084e-05,3.562428491620129e-05,2.0068582309124027e-05,3.208030904096906e-05,1.8012434180632795e-05,2.8130219283054547e-05,2.0195250805400447e-05,1.5990200595902903e-05,2.0170059065177267e-05,1.8690400487895406e-05,2.683137540037326e-05,0.0002059481618249524,0.00015356292020483872
23,123.46153846153847,2.0320052384615534e-05,2.5244160294871155e-05,6.583635632051278e-05,3.274156653846129e-05,2.45418622076919e-05,1.9832638015384583e-05,1.8513114307692666e-05,3.401236814102576e-05,2.1144705115383663e-05,3.7616401435897565e-05,2.1006631987179113e-05,3.3990725743589694e-05,1.8844055217948853e-05,2.9850986525641658e-05,2.1015099323076972e-05,1.6729248320512717e-05,2.1028000917949032e-05,1.948537307179491e-05,2.7684888769230667e-05,0.0002181095024358983,0.00016106858976922808
24,128.02,2.100684298666679e-05,2.5914354626666085e-05,6.762526791999963e-05,3.359168446666638e-05,2.508570510266626e-05,2.0495256799999938e-05,1.9041571179999937e-05,3.5753410226666684e-05,2.1767461506665816e-05,3.948221301333314e-05,2.1538988866666397e-05,3.558800867999981e-05,1.9395034866666852e-05,3.128455520000035e-05,2.1609405026667193e-05,1.6909724279999867e-05,2.165368634666702e-05,2.0079613505333418e-05,2.8331750919999213e-05,0.0002236003331999993,0.0001674998229066643
25,134.01913875598086,2.1767164577352502e-05,2.7109791818181814e-05,7.062144701754387e-05,3.5296217192981924e-05,2.6110485213716102e-05,2.11480311578947e-05,1.9764174918660278e-05,3.756195350877204e-05,2.2633799282296143e-05,4.149106976076531e-05,2.2570103604465626e-05,3.740068850079801e-05,2.0311438213716205e-05,3.296678960127617e-05,2.243701923445038e-05,1.7661111515151357e-05,2.2484242711324207e-05,2.081219197926675e-05,2.9169080829345148e-05,0.00023564158261562906,0.00017455083987240807
26,138.68055555555554,2.261665489197526e-05,2.7665717731481487e-05,7.234116580246897e-05,3.6261332577160436e-05,2.6883903259259272e-05,2.1990212070987515e-05,2.0307005484568065e-05,3.9676089012345954e-05,2.316115501543146e-05,4.330027379629619e-05,2.307494805555549e-05,3.91867431790125e-05,2.077240300925935e-05,3.462382291666661e-05,2.3009457145062384e-05,1.821896896604931e-05,2.300967506172911e-05,2.1390633033950624e-05,2.9830060524690614e-05,0.00024317069521605046,0.0001809966346296306
27,146.13095238095238,2.360746150793645e-05,2.926015751984147e-05,7.724753099206348e-05,3.831216406746043e-05,2.8327913748015984e-05,2.3185069718254155e-05,2.114134232539727e-05,4.1971604444445005e-05,2.435810339285724e-05,4.565308999999975e-05,2.427044873015871e-05,4.166076299603203e-05,2.1779914523809477e-05,3.6847069960317583e-05,2.3939923452381117e-05,1.8864160793650934e-05,2.4043802539682686e-05,2.2316687027778005e-05,3.076886323412616e-05,0.0002543435662698407,0.00019057810041666796
28,150.25714285714287,2.431465276190482e-05,2.9920534038095502e-05,7.84975248952379e-05,3.939210980952392e-05,2.910995621904767e-05,2.3710386851428758e-05,2.1647910293333917e-05,4.384222655238151e-05,2.4962565447618774e-05,4.75621003047621e-05,2.4546219485714222e-05,4.2884466552380854e-05,2.2223653523809474e-05,3.8069679942857366e-05,2.4474686857142776e-05,1.9386110590476135e-05,2.4628591695237957e-05,2.2843723451428753e-05,3.1390964266666334e-05,0.00026215816876190584,0.0001956966980190489
29,157.1818181818182,2.5571523010100963e-05,3.138864898989921e-05,8.427683052525213e-05,4.161965e-05,3.1240830650505314e-05,2.556329010909092e-05,2.237744294141462e-05,4.650096844444438e-05,2.6141274929292734e-05,4.9607971959596095e-05,2.584173581818157e-05,4.562320280808074e-05,2.3404420181817994e-05,4.056424953535389e-05,2.5375246646464537e-05,2.01062971717172e-05,2.5438440464646025e-05,2.3594000759596e-05,3.228558882828287e-05,0.00027031118585858587,0.00020529491513131352
30,160.8594657375145,2.5717916910569624e-05,3.1488504525747786e-05,8.482206118079597e-05,4.174885785908046e-05,3.1101230084399076e-05,2.5383181886953314e-05,2.283255672706168e-05,4.7834347816493146e-05,2.6174846798298915e-05,5.150098804490743e-05,2.6032551269842404e-05,4.6863411811846656e-05,2.3641127646148252e-05,4.1802817228030857e-05,2.582965415795605e-05,2.034575337591808e-05,2.598205826945527e-05,2.4118206871854335e-05,3.289699530003896e-05,0.0002793668459156003,0.00020996686629501377
31,166.62660256410257,2.6465152574786445e-05,3.257597532585574e-05,8.814841021367387e-05,4.3040235438035165e-05,3.200281862286394e-05,2.6418398947649774e-05,2.3488804417734243e-05,4.995085915598418e-05,2.711085722756486e-05,5.403852753205161e-05,2.682114850961535e-05,4.914875511752156e-05,2.4356981709401808e-05,4.387806422542826e-05,2.6616770299144793e-05,2.0974415267093295e-05,2.6771375635684316e-05,2.4828993039529635e-05,3.398645418803427e-05,0.00028938623819444657,0.0002185758479861227
32,172.373417721519,2.74576994145576e-05,3.360505946202664e-05,9.066378890295273e-05,4.4503784968355335e-05,3.3120843899789785e-05,2.724292199472611e-05,2.4189589119197803e-05,5.2377884113924795e-05,2.7892901176161567e-05,5.624205170358635e-05,2.757479447257436e-05,5.125361860232142e-05,2.515592968354465e-05,4.591783630274307e-05,2.7383165690927777e-05,2.160943725738359e-05,2.752332621835539e-05,2.5554550268987636e-05,3.471392096519164e-05,0.00029897658359704434,0.00022544294082278997
33,177.21212121212122,2.841313770370418e-05,3.4641800962963376e-05,9.368426769697001e-05,4.589605989225668e-05,3.475275917171762e-05,2.863678557306406e-05,2.516577786532026e-05,5.4482450107744626e-05,2.8937675643098107e-05,5.860820105723945e-05,2.8799826713805374e-05,5.3907837925926484e-05,2.6269491986532147e-05,4.844272302356913e-05,2.8324997259259644e-05,2.232519519191854e-05,2.8520820592593596e-05,2.6513511016835433e-05,3.5702838962964575e-05,0.00030727790067340186,0.00023288876503704288
34,182.75529865125242,2.9196690796403823e-05,3.565676121387327e-05,9.667919978163126e-05,4.717763310854281e-05,3.604414197174084e-05,2.9625919948619393e-05,2.5765344701348365e-05,5.6928768824663365e-05,2.97352845921652e-05,6.0894494958254046e-05,2.931224243416872e-05,5.583409451509359e-05,2.679845065510631e-05,5.029828210661584e-05,2.9026111669879435e-05,2.324610333975559e-05,2.9249398124600254e-05,2.7290703211304584e-05,3.682890470777307e-05,0.00031859022530506784,0.00024061100149646523
35,188.1547619047619,2.9986647857143153e-05,3.650110432539748e-05,9.992717232142997e-05,4.815986744047664e-05,3.647414010912696e-05,3.0302314930555703e-05,2.6417724156746993e-05,5.923753196428616e-05,3.0454024236111626e-05,6.312441810515915e-05,3.0277790674603446e-05,5.82208963293652e-05,2.781550297619054e-05,5.2572786359127334e-05,2.9735533273809387e-05,2.3615195803570674e-05,2.9983385367063948e-05,2.791555091269877e-05,3.7516797470238796e-05,0.0003277270104166648,0.00024707012176586855
36,194.11764705882354,3.090472436041135e-05,3.769090611577966e-05,0.00010300613745098067,4.994671167133544e-05,3.806102180205433e-05,3.1157256722689114e-05,2.713532826330618e-05,6.165259783380052e-05,3.143285174603238e-05,6.573694556489321e-05,3.1202962352941386e-05,6.0543473445378624e-05,2.8578174126984295e-05,5.4715952268907826e-05,3.0512663809524352e-05,2.446375154995308e-05,3.0790348281980616e-05,2.8718664267040457e-05,3.833129591970175e-05,0.00033752865312791094,0.00025465577568626734
37,199.28838951310863,3.140743619225988e-05,3.857207838951317e-05,0.00010625474385767866,5.1215881285892654e-05,3.9155473882646916e-05,3.201282865168555e-05,2.7780230287141243e-05,6.384962868913869e-05,3.215138539325952e-05,6.816128317103637e-05,3.192734506866445e-05,6.285416430711633e-05,2.9230980973782565e-05,5.693531011235984e-05,3.1253583770287475e-05,2.49240310611732e-05,3.1467206541823326e-05,2.9330903171036612e-05,3.904013153558094e-05,0.00034690292996254274,0.00026212111541822525
38,206.1228813559322,3.253504540960477e-05,4.006886905367241e-05,0.00010995878855932283,5.311824487288148e-05,4.0635989039548265e-05,3.330175559322055e-05,2.85477322175144e-05,6.667301757062135e-05,3.334573437853207e-05,7.045228727401155e-05,3.27943078389834e-05,6.502802954802271e-05,3.016092755649698e-05,5.905476741525412e-05,3.206373042372914e-05,2.58230260028246e-05,3.2333533799435674e-05,3.0277174307910284e-05,3.986651361581957e-05,0.0003593817022598849,0.00027044760096045067
39,211.21513944223108,3.305631091633488e-05,4.0912597211155336e-05,0.00011557130559097014,5.4399427171314846e-05,4.206292747675982e-05,3.447691140770289e-05,2.9228446228419902e-05,6.982280084993351e-05,3.399139632138222e-05,7.328005892430291e-05,3.329545535192592e-05,6.78182754714477e-05,3.0749823094289456e-05,6.172910549800789e-05,3.280044278884525e-05,2.6559580783532057e-05,3.2981583944223686e-05,3.085323499336057e-05,4.078046629482088e-05,0.0003668631580345263,0.0002777365643824675
40,213.16901408450704,3.3226374350547865e-05,4.031258904538405e-05,0.00011309376687010882,5.425362239436623e-05,4.1316037902973615e-05,3.432033682316138e-05,2.938649513302055e-05,7.082118128325505e-05,3.357616244131551e-05,7.453640187793493e-05,3.343520233176868e-05,6.858828841940534e-05,3.106728539906103e-05,6.244197758998437e-05,3.2979145179969165e-05,2.6455660015649278e-05,3.3248571283255325e-05,3.116026582159656e-05,4.107638511737068e-05,0.0003700664226917049,0.0002810772200312971
41,218.8095238095238,3.398200283446718e-05,4.136324548752876e-05,0.00011592333052154215,5.5722910317460544e-05,4.2073527210884583e-05,3.522864478458072e-05,3.0123569909296522e-05,7.28763965532876e-05,3.43564934467121e-05,7.70932207482995e-05,3.455593530612228e-05,7.163910938775504e-05,3.213731312925152e-05,6.538713736961432e-05,3.379520959183636e-05,2.694378922902486e-05,3.40766094104305e-05,3.191922145124702e-05,4.187538433106606e-05,0.0003806082358276629,0.00028891509328798
42,229.77941176470588,3.6186915196078585e-05,4.492963215686294e-05,0.00012437677968954217,5.900571604575168e-05,4.6276384934640866e-05,3.699605879084995e-05,3.14801350816998e-05,7.838451254901918e-05,3.739049923202711e-05,8.205939349673218e-05,3.525906985294137e-05,7.525343741830078e-05,3.325978516339893e-05,6.869692795751668e-05,3.522829084967293e-05,2.952670044117638e-05,3.559749050653515e-05,3.3260679705882205e-05,4.310576972222161e-05,0.00040003539852941533,0.000300455215996728
43,232.94776119402985,3.627170863184059e-05,4.472708895522384e-05,0.00012392938651741242,6.0012209925373147e-05,4.597564534825863e-05,3.817010452736318e-05,3.200692268656636e-05,8.056003828358178e-05,3.7102972014925626e-05,8.383142029850698e-05,3.5853469577114365e-05,7.766562691542263e-05,3.345558634328357e-05,7.118526497512437e-05,3.586266101990001e-05,2.932501119402987e-05,3.6153153333333075e-05,3.3839248432835385e-05,4.362271495024886e-05,0.0004048930957711449,0.00030619423442785856
44,236.66666666666666,3.685921180293485e-05,4.508135664570232e-05,0.00012449862838574425,6.060380622641498e-05,4.678682310272541e-05,3.830936853249481e-05,3.246316314465359e-05,8.259734412997888e-05,3.740002807127916e-05,8.597983943396231e-05,3.648194054507326e-05,7.877564815513573e-05,3.4270849601677086e-05,7.24639567295598e-05,3.629920295597415e-05,2.985375540880461e-05,3.6912645618448014e-05,3.4600833291404466e-05,4.448116192872144e-05,0.0004142748773584914,0.00031204924607966376
45,244.14285714285714,3.7963125904761743e-05,4.71372456190476e-05,0.00013000503222222233,6.419984260317431e-05,4.895755457142853e-05,4.080757422222221e-05,3.356539914285663e-05,8.652331174603189e-05,3.9045472095238e-05,8.938661095238043e-05,3.732272323809505e-05,8.243508133333324e-05,3.578541888888882e-05,7.604515860317438e-05,3.749529539682527e-05,3.1074342761904784e-05,3.8048502857143165e-05,3.566991838095233e-05,4.559169133333347e-05,0.0004251857771428574,0.0003222101496507949
46,253.54545454545453,3.926689127272732e-05,5.0047961696969554e-05,0.0001350331277878786,6.66026647575754e-05,5.1945847818181645e-05,4.188870130303017e-05,3.473050533333319e-05,9.024179503030288e-05,4.144430212121215e-05,9.328394636363556e-05,3.9554942484848555e-05,8.546836542424244e-05,3.686803699999995e-05,7.884228018181768e-05,3.881129481818186e-05,3.1895496363636586e-05,3.961165690909145e-05,3.6890724333333636e-05,4.69625394242422e-05,0.0004388444954545448,0.0003336520581818187
47,253.82882882882882,3.9013657087087074e-05,4.816570909909891e-05,0.00013253044045045034,6.561150462462451e-05,4.958533816816814e-05,4.18864926126126e-05,3.464243171171143e-05,9.063278363363343e-05,3.985521051051053e-05,9.452817189189113e-05,3.9246776306306446e-05,8.752676195195178e-05,3.68365301801801e-05,8.096766864864843e-05,3.8652235465465656e-05,3.150089423423438e-05,3.940414840840902e-05,3.681576726726749e-05,4.6957797027026875e-05,0.00043785578558558553,0.0003354813576576586
48,256.60377358490564,3.9351437704402565e-05,4.783291588050292e-05,0.00013552138789308144,6.539881937106907e-05,5.0338938899371036e-05,4.1803399465408715e-05,3.474058443396189e-05,9.319452364779875e-05,3.9538872201257554e-05,9.594556578616287e-05,3.8904812767295515e-05,8.817116569182369e-05,3.670806474842756e-05,8.156171981132074e-05,3.8679067610063e-05,3.162120311320758e-05,3.9387126163522474e-05,3.7014859779874474e-05,4.725321751572317e-05,0.00044477256289308134,0.0003383232320754735
49,264.537037037037,3.982841259259265e-05,5.0474833765432114e-05,0.00014225463654321045,6.67563200617284e-05,5.393043327160502e-05,4.364443506172837e-05,3.5631065740740866e-05,9.437431333333339e-05,4.17338471604937e-05,9.94907504938273e-05,4.086553462962962e-05,9.109885987654333e-05,3.8077507716049265e-05,8.451188129629627e-05,3.980589679012345e-05,3.2542372098765375e-05,4.0383841975308535e-05,3.7947260987654314e-05,4.811949425925924e-05,0.0004646034827160504,0.0003488989493827167
50,269.3382352941176,4.0985790098039296e-05,5.084194563725469e-05,0.00014484921906862759,6.89777698039217e-05,5.352672563725483e-05,4.384120348039218e-05,3.641668294117658e-05,9.897725029411765e-05,4.203997450980373e-05,0.00010227852852941161,4.086108799019598e-05,9.45785525490194e-05,3.834775995098037e-05,8.7937424509804e-05,4.0644876519608034e-05,3.295061901960793e-05,4.128708803921592e-05,3.8845165147058665e-05,4.904504034313705e-05,0.00046661939607843127,0.0003558217220588235
51,273.0,4.076441238888891e-05,5.102965699999999e-05,0.00014602766061111132,6.91514580555555e-05,5.368285816666665e-05,4.39586876666666e-05,3.666321455555569e-05,0.00010069383333333357,4.199465249999995e-05,0.00010408851761111121,4.185372055555543e-05,9.644840161111127e-05,3.956450422222211e-05,8.969916527777802e-05,4.0945874555555486e-05,3.264347833333321e-05,4.145410461111097e-05,3.911230516666664e-05,4.95522552222221e-05,0.00047288351666666665,0.0003604964500000015
52,281.6393442622951,4.2931237868852544e-05,5.309217109289614e-05,0.00015266044907103854,7.159332497267775e-05,5.5676603169399e-05,4.593257420765029e-05,3.765372087431701e-05,0.00010543795218579248,4.3829153661202066e-05,0.00010799216147541002,4.2478636284152966e-05,0.0001000614119672132,3.9825284153005486e-05,9.307678825136621e-05,4.189092863387966e-05,3.4562228032786744e-05,4.263562896174861e-05,4.016714726775945e-05,5.068453387978116e-05,0.0004901427404371585,0.00037111415027322385
53,282.7118644067797,4.2322800903954816e-05,5.203196045197734e-05,0.0001517076195480231,7.138252734463286e-05,5.457145096045194e-05,4.63306574576271e-05,3.760777197740114e-05,0.00010720417785310739,4.290955531073439e-05,0.00010987661638418087,4.2715585819208966e-05,0.00010147149101694915,3.944238169491527e-05,9.446211841807927e-05,4.1746017740112754e-05,3.488818316384167e-05,4.251703796610144e-05,4.020087593220323e-05,5.092701649717486e-05,0.000496485685875706,0.00037507620169491593
54,289.7590361445783,4.365855879518061e-05,5.3735815582329306e-05,0.00015654831622489933,7.291041646586336e-05,5.65588226907631e-05,4.676585269076293e-05,3.8564255220883766e-05,0.00011142162614457854,4.4323739518071924e-05,0.00011278979614457853,4.331902987951795e-05,0.00010422378036144575,4.05246468674699e-05,9.711363281124496e-05,4.2835969437751645e-05,3.583201662650601e-05,4.3514359558233234e-05,4.1167324497992374e-05,5.18254022489954e-05,0.0005076342341365454,0.0003828167542168672
55,294.7142857142857,4.376490766666665e-05,5.4416430857142684e-05,0.0001569479921904764,7.425047190476187e-05,5.8217278904762006e-05,4.852033952380946e-05,3.9046607047619026e-05,0.00011363836257142862,4.4919991952380826e-05,0.00011586110304761911,4.395871152380948e-05,0.00010652327309523783,4.062005404761898e-05,9.936071833333335e-05,4.331191704761939e-05,3.609282738095237e-05,4.415534804761911e-05,4.169975185714293e-05,5.243063152380886e-05,0.0005136916847619035,0.0003913043766666657
56,297.3728813559322,4.329492807909608e-05,5.4412778870056484e-05,0.00015759493915254268,7.401846435028248e-05,5.881018322033896e-05,4.855158796610163e-05,3.9067242033898325e-05,0.00011466707728813565,4.5006963050847323e-05,0.00011757214751412467,4.448055711864407e-05,0.00010782958435028249,4.25326619774011e-05,0.0001008565908474576,4.340726830508457e-05,3.54917720338983e-05,4.410662949152544e-05,4.191897090395477e-05,5.240009457627093e-05,0.0005198279333333328,0.0003928448514124286
57,302.72727272727275,4.3441887878787805e-05,5.4869942060606105e-05,0.0001625000204848488,7.554589127272726e-05,5.9581377818181733e-05,4.94579832727273e-05,3.963528460606055e-05,0.00011796892975757583,4.534851490909078e-05,0.0001204717452121214,4.4946960606060563e-05,0.00011064255151515161,4.181775418181812e-05,0.00010346500412121246,4.3970887818181644e-05,3.601348733333327e-05,4.4688747636363534e-05,4.24421197575756e-05,5.320043557575737e-05,0.0005326554351515139,0.0004027537212121196
58,310.76271186440675,4.614598412429375e-05,5.765863711864425e-05,0.00016776302932203376,7.82501885310736e-05,6.142040265536714e-05,5.1624356384180826e-05,4.071933581920888e-05,0.0001229639042372882,4.748005022598856e-05,0.00012400352615819226,4.731059790960449e-05,0.00011508936864406781,4.40251375141242e-05,0.00010793074841807936,4.521466666666666e-05,3.7643869152542444e-05,4.6089142937853216e-05,4.363423796610164e-05,5.447123621468893e-05,0.00054038485819209,0.0004114895841807883
59,318.95522388059703,4.822579447761197e-05,5.964058711442804e-05,0.00017828739641791088,8.242438646766181e-05,6.613257407960202e-05,5.329568532338305e-05,4.204624398009945e-05,0.00012694259263681582,4.907306865671612e-05,0.000130520886965174,4.776057910447759e-05,0.00011971341398009945,4.501354706467654e-05,0.00011242847139303468,4.6623642487562275e-05,3.922412547263678e-05,4.7410664179104356e-05,4.496622134328382e-05,5.579563805970133e-05,0.0005506196452736324,0.00042237688606965105
60,321.44736842105266,4.860685824561388e-05,5.7879250131579063e-05,0.0001783819606578942,8.056833083333343e-05,6.245197021929821e-05,5.227745671052626e-05,4.16861311842109e-05,0.0001290454147807017,4.801781754385927e-05,0.00013097274824561413,4.7648896096490855e-05,0.00012196323991228055,4.459284978070162e-05,0.00011467556425438595,4.612991754386002e-05,3.763740614035078e-05,4.696093131578941e-05,4.4639279473684555e-05,5.5836686271929847e-05,0.0005491028701754387,0.0004245599127192961
61,333.6607142857143,5.043546494047621e-05,6.305604005952402e-05,0.00018970781761904807,8.806388565476203e-05,7.279926684523813e-05,5.625514892857147e-05,4.4069831607142586e-05,0.00013238631077380945,5.1716965535714414e-05,0.0001386861116071428,5.1353091666666724e-05,0.00012723363380952386,4.788552077380943e-05,0.00011980605833333312,4.8884609880952443e-05,4.013876101190487e-05,4.983459202380953e-05,4.694547196428593e-05,5.7727097142856935e-05,0.0005737032273809517,0.0004392589904761911
62,340.27027027027026,5.27763137387386e-05,6.435433238738743e-05,0.00019308391801801808,9.045783481981986e-05,7.31564865315317e-05,5.784110175675674e-05,4.4806586576576846e-05,0.00013560594157657605,5.2727450315315404e-05,0.00014262929806306364,5.22782137387387e-05,0.0001306605728378383,4.899040067567546e-05,0.00012331331310810789,4.945628626126129e-05,4.213156932432424e-05,5.066394725225178e-05,4.781603292792789e-05,5.85595767117115e-05,0.0005831549932432424,0.0004476691094594607
63,338.9,5.1441031733333285e-05,6.188233933333365e-05,0.00018563509286666636,8.66928136666665e-05,6.656265986666671e-05,5.652857040000008e-05,4.432964399999978e-05,0.0001399407470666666,5.0866286133333475e-05,0.00014285325639999975,5.0085863266666666e-05,0.0001320776968666667,4.708592259999985e-05,0.00012450075833333327,4.909149653333335e-05,4.185072653333335e-05,4.990831933333356e-05,4.740794880000008e-05,5.861791166666667e-05,0.0005871385120000006,0.00044788440466666716
64,341.74418604651163,5.185290162790689e-05,6.264734728682168e-05,0.00018725079333333368,8.713220046511616e-05,6.798533875969005e-05,5.678928147286822e-05,4.486649434108513e-05,0.000142323701860465,5.161097162790696e-05,0.00014439572937984506,5.0914197364341064e-05,0.0001343238996124031,4.820916310077524e-05,0.00012716841279069763,4.9617127286821785e-05,4.196093038759686e-05,5.043569418604666e-05,4.784284744186056e-05,5.911967744186044e-05,0.000593480030232559,0.0004510940418604656
65,347.6,5.469290546666678e-05,6.319681946666663e-05,0.0001891994645333332,9.046013973333331e-05,6.801160746666673e-05,5.925337973333338e-05,4.653358333333352e-05,0.00014958032053333332,5.260245120000009e-05,0.00014989915666666667,5.2040099600000044e-05,0.00014132532000000003,4.87928394666667e-05,0.00013382911760000002,5.149778133333342e-05,4.508082000000006e-05,5.229727613333351e-05,4.9617450000000156e-05,6.093120533333324e-05,0.0006106465693333334,0.00046274789600000006
66,369.61538461538464,5.758787025641033e-05,7.18511094871795e-05,0.00020691646653846164,9.662767538461539e-05,7.93674073076923e-05,6.548716910256411e-05,4.975062025641035e-05,0.00015471837576923065,5.9342388076923104e-05,0.00015539695679487174,5.4700251666666695e-05,0.00014352797846153834,5.352833205128211e-05,0.0001361972364102564,5.492736051282068e-05,4.86756001282052e-05,5.5757852051282186e-05,5.312944102564107e-05,6.47670206410256e-05,0.0006442042448717956,0.0004897512128205138
67,364.1666666666667,5.4001588333333433e-05,6.815129148148148e-05,0.00019847640222222246,9.329166148148164e-05,7.34011314814816e-05,6.289526759259253e-05,4.8737172407407365e-05,0.0001566577967592593,5.662287009259266e-05,0.00015554803527777756,5.2866230462963144e-05,0.00014504988305555531,5.031184027777785e-05,0.00013773817175925915,5.376670092592627e-05,4.5340149166666753e-05,5.450315046296317e-05,5.197988888888904e-05,6.41259880555555e-05,0.0006310019324074082,0.00048349014259259327
68,364.19117647058823,5.603923960784316e-05,6.440784230392134e-05,0.00020463922975490223,9.096031921568632e-05,6.878492906862754e-05,5.68746391176468e-05,4.800979024509808e-05,0.0001612202632352943,5.405276622549076e-05,0.0001615348849509801,5.6336675441176586e-05,0.0001464355153431378,5.2743215735294015e-05,0.00013943185740196095,5.277044313725421e-05,4.594699700980342e-05,5.3481147254901285e-05,5.1397789313724965e-05,6.373372553921624e-05,0.0006399615058823511,0.0004793715289215709
69,368.39285714285717,5.458394750000005e-05,6.750708249999988e-05,0.00020078931523809492,9.439048750000005e-05,7.11151425e-05,6.238988785714296e-05,4.90991895238095e-05,0.00015976685238095238,5.614899666666668e-05,0.0001606808023809524,5.4656323095238165e-05,0.00015137111083333337,5.144079630952389e-05,0.00014367415785714318,5.40409750000002e-05,4.477245583333338e-05,5.505567583333342e-05,5.2252271190476305e-05,6.500000476190469e-05,0.0006389654666666663,0.0004906447154761908
70,372.77777777777777,5.6442502222222244e-05,6.785128666666668e-05,0.00020236614740740743,9.534625370370379e-05,7.625068037037034e-05,6.248421333333335e-05,4.956634037037036e-05,0.00016334584851851843,5.635155666666668e-05,0.00016383506074074062,5.580584185185184e-05,0.00015223559888888892,5.4106891111111137e-05,0.00014435007666666673,5.465877888888886e-05,4.502578925925927e-05,5.543850148148145e-05,5.306492037037036e-05,6.544766629629627e-05,0.0006611443962962962,0.0004932279925925929
71,375.0,5.5442536666666654e-05,6.733961999999994e-05,0.00019538632238095237,9.272780047619052e-05,7.317179857142857e-05,6.394727333333336e-05,5.0063359999999956e-05,0.00016456899190476186,5.5863744761904786e-05,0.00016782624238095243,5.555380238095236e-05,0.00015496412333333335,5.393141714285714e-05,0.00014710876523809524,5.5088315238095215e-05,4.410176142857143e-05,5.5982952857142846e-05,5.3526112380952365e-05,6.627355333333334e-05,0.0006488175714285713,0.0005006472095238093
72,383.0,5.3726040666666635e-05,6.916522900000008e-05,0.00019481818199999995,9.317079366666665e-05,7.49500686666666e-05,6.073078066666667e-05,5.084355899999993e-05,0.00016628187499999998,5.712986233333335e-05,0.000171353788,5.9514049999999976e-05,0.00016226923533333332,5.6717401333333306e-05,0.00015426398999999992,5.5951279e-05,4.3203836333333357e-05,5.682468266666665e-05,5.418857433333334e-05,6.687959499999996e-05,0.0006737844066666662,0.0004985205466666667
73,390.0,5.527337222222221e-05,7.191631166666662e-05,0.00021120575722222216,9.576478722222226e-05,8.359484999999999e-05,6.486441388888891e-05,5.202558666666665e-05,0.00017448264277777776,5.964703277777773e-05,0.0001759621877777778,5.6423079999999984e-05,0.00016073647888888886,5.380710388888889e-05,0.00015304881611111107,5.687739999999999e-05,4.663335000000003e-05,5.760855500000001e-05,5.5519746111111074e-05,6.815326444444443e-05,0.0006918880500000002,0.0005171789166666665
74,399.44444444444446,5.8550748842592936e-05,7.016139958333313e-05,0.00022961134055555596,9.73415505555559e-05,7.467634629629637e-05,6.193298013888912e-05,5.160968157407345e-05,0.00017941681472222152,5.8703293425926504e-05,0.0001778675498611115,5.945342888888918e-05,0.0001711765782407413,5.805359884259244e-05,0.00016356883148148116,5.6555532962963086e-05,4.426142185185186e-05,5.7332932314815904e-05,5.533861476851843e-05,6.846222976851926e-05,0.0006872046888888873,0.0005232213865740737
75,390.0,5.621115333333334e-05,6.873209499999992e-05,0.00020285180722222227,9.810662500000001e-05,7.461178000000002e-05,6.517437111111112e-05,5.19805533333333e-05,0.00017489858666666665,5.697012111111114e-05,0.0001782920455555555,5.668798888888884e-05,0.00016864801555555554,5.1871941111111125e-05,0.0001611948027777777,5.692773444444441e-05,4.7345956666666656e-05,5.8101285555555565e-05,5.55025216666667e-05,6.8622165e-05,0.0006825857055555556,0.0005242069666666667
76,402.72727272727275,6.33796090909091e-05,7.260423454545455e-05,0.00021593571242424264,0.00010078387878787876,8.503091121212121e-05,6.911610030303029e-05,5.3326289393939365e-05,0.00019157078151515132,6.023537030303032e-05,0.00018666511151515155,5.895368909090912e-05,0.00017312799757575762,5.894429575757574e-05,0.0001649928815151516,5.8647356969696996e-05,4.942489454545452e-05,5.9420410909090896e-05,5.698132484848484e-05,6.988193121212124e-05,0.00068789393030303,0.0005357655969696975
77,408.1818181818182,5.772474909090907e-05,7.275956454545457e-05,0.00021954741333333328,0.00010150707151515144,8.497095212121208e-05,6.924397818181822e-05,5.400830969696969e-05,0.00018570059818181822,6.0173961818181816e-05,0.00018790492454545465,5.936839454545454e-05,0.00017888975181818169,5.913359333333338e-05,0.00017127268303030314,5.92145066666666e-05,4.748069878787879e-05,5.993915666666667e-05,5.7356283333333355e-05,7.066437363636371e-05,0.0007121201212121213,0.0005433855484848492
78,421.6666666666667,6.0125851944444466e-05,7.810593611111119e-05,0.00022596652499999982,0.0001071135399999999,8.119344805555555e-05,7.255276861111111e-05,5.532304555555554e-05,0.00019460915138888889,6.483263777777786e-05,0.0001927230202777778,6.162325527777779e-05,0.00018412999388888894,5.9009255277777816e-05,0.00017595890833333334,6.060930861111107e-05,4.900826416666665e-05,6.181532333333334e-05,5.920926861111113e-05,7.197128638888891e-05,0.0007176485500000004,0.0005580941805555558
79,431.3636363636364,6.197004696969699e-05,8.349202030303041e-05,0.00023890550303030304,0.00011215571757575747,9.026456030303035e-05,7.559530696969701e-05,5.72421351515151e-05,0.0002010258660606062,6.911104545454553e-05,0.00019905280363636375,6.362741727272731e-05,0.00019022623939393959,6.10055372727273e-05,0.0001823410681818181,6.279800818181814e-05,5.406755303030297e-05,6.332325545454546e-05,6.073315909090908e-05,7.305289696969701e-05,0.0007414774484848484,0.0005734855363636359
80,433.57142857142856,6.240833523809528e-05,8.071037547619058e-05,0.0002371441659523809,0.00010965778261904757,8.854468261904764e-05,7.290442476190481e-05,5.6930952857142864e-05,0.00020438261928571423,6.71500288095238e-05,0.0002045251092857143,6.397565071428574e-05,0.0001928431607142858,6.000939071428571e-05,0.0001843991447619047,6.21807057142856e-05,5.213306023809522e-05,6.304127571428563e-05,6.0539586904761896e-05,7.349990261904779e-05,0.000757012416666667,0.0005748022095238089
81,428.0,6.398678133333331e-05,7.726509733333333e-05,0.00022417700866666655,0.00010515529000000003,8.266925933333331e-05,7.15239893333333e-05,5.576292666666671e-05,0.00021079382066666676,6.420136133333332e-05,0.00020619070466666665,6.0887336666666674e-05,0.0001938915093333333,5.849679933333333e-05,0.00018581547733333332,6.092230399999999e-05,5.240917333333334e-05,6.20206206666667e-05,5.965710200000003e-05,7.289409733333331e-05,0.0007508786733333335,0.0005651775733333333
82,444.2857142857143,6.63791285714286e-05,8.195923809523808e-05,0.00024127733571428566,0.00011455671761904763,9.60281961904762e-05,8.062859999999998e-05,5.7766557619047605e-05,0.0002223809661904761,6.776877904761898e-05,0.00021215166523809526,6.314913095238097e-05,0.00019972208571428552,6.0465226666666676e-05,0.00019159428000000006,6.312188000000002e-05,5.565257333333331e-05,6.402106904761905e-05,6.148133476190479e-05,7.513931809523806e-05,0.0007836670238095238,0.0005907535761904766
83,452.0,6.903330066666667e-05,8.369285799999996e-05,0.00024399756733333342,0.00011786940266666666,8.729936133333331e-05,8.162973266666669e-05,5.985260200000001e-05,0.00022628150533333336,6.909687466666665e-05,0.00021589279999999997,6.940205866666663e-05,0.00021236733066666666,6.544748933333333e-05,0.00020367942733333326,6.543159266666667e-05,5.7331725333333317e-05,6.653149733333332e-05,6.360054400000002e-05,7.640997266666664e-05,0.0007975371200000001,0.0006039333600000002
84,447.9166666666667,6.608035944444447e-05,8.08517161111111e-05,0.00024935539583333306,0.00011251701361111104,8.728305805555557e-05,7.376737777777778e-05,5.872183805555558e-05,0.00021930732916666668,6.696250555555559e-05,0.00021797352055555558,6.544060249999997e-05,0.0002044386236111112,6.201664499999997e-05,0.00019604631527777753,6.421340805555554e-05,5.463627055555557e-05,6.539224916666662e-05,6.242394388888884e-05,7.623433388888898e-05,0.0007883230472222225,0.0005944496833333323
85,447.5,6.650023499999999e-05,7.95894155555555e-05,0.00023524761055555558,0.0001100116111111111,8.94877588888889e-05,7.433494833333335e-05,5.9016551111111084e-05,0.00022873878611111105,6.573067888888885e-05,0.00022028022166666655,6.388823555555555e-05,0.00021046533888888894,6.0779517777777795e-05,0.00020155640444444452,6.45783244444444e-05,5.423095666666664e-05,6.563531111111112e-05,6.27464772222222e-05,7.641712277777771e-05,0.0007837628944444442,0.0005976571333333332
86,453.3333333333333,7.305145e-05,7.702243888888893e-05,0.0002453300900000001,0.00011208588555555553,9.665226444444443e-05,7.292428333333333e-05,5.865362555555555e-05,0.00024077632,6.362597777777777e-05,0.00022716511555555545,6.492933444444442e-05,0.00021040969333333342,6.0796735555555584e-05,0.00020170744777777777,6.384848222222224e-05,6.289482555555556e-05,6.492932333333332e-05,6.304053000000002e-05,7.638399888888884e-05,0.0008024267888888889,0.0006016493333333334
87,472.5,7.569790833333333e-05,9.001095666666666e-05,0.00025783779666666663,0.00011964639833333332,0.00012420413,9.408395499999998e-05,6.277562499999998e-05,0.00025002946333333337,7.467668166666668e-05,0.0002351761,6.801685833333332e-05,0.0002216736083333333,6.510418e-05,0.0002127090999999999,6.809631333333334e-05,6.053050499999999e-05,6.994802666666665e-05,6.697974e-05,8.014043333333334e-05,0.0007914029833333335,0.0006278594500000002
88,483.3333333333333,7.447135777777781e-05,9.19819066666667e-05,0.00026765927888888904,0.00012743208888888898,9.787346666666662e-05,8.673138666666668e-05,6.380345222222225e-05,0.0002546760544444445,7.547538333333334e-05,0.00023651116666666675,6.875197111111109e-05,0.0002288261677777777,6.657971888888889e-05,0.00021994643666666674,6.940629222222224e-05,6.002849888888889e-05,7.036525999999997e-05,6.795194555555555e-05,8.03258588888889e-05,0.0008189147222222225,0.0006422811000000001
89,472.0,6.513595866666663e-05,8.870759266666663e-05,0.0002534453180000001,0.00011898835333333334,8.567968599999999e-05,8.070309266666665e-05,6.1690018e-05,0.00022275447000000008,7.38255193333333e-05,0.00023287772666666666,6.793180866666668e-05,0.00021018508399999988,6.308079133333333e-05,0.0002012189413333333,6.732781933333334e-05,5.4265659333333356e-05,6.862958266666666e-05,6.598472466666664e-05,7.958094133333332e-05,0.0008160796733333331,0.0006291421266666666
90,490.8333333333333,7.688337499999993e-05,9.203883722222224e-05,0.0002773589672222221,0.00013032623722222228,0.00010646053388888888,9.144943111111111e-05,6.396771666666665e-05,0.0002632485600000001,7.618268111111108e-05,0.00024740166111111107,7.038513611111105e-05,0.0002346979805555555,6.850030944444446e-05,0.00022534925944444462,6.934537555555555e-05,6.206301166666665e-05,7.075732666666669e-05,6.852547944444442e-05,8.137491055555557e-05,0.0008612407166666663,0.0006447659555555556
91,484.61538461538464,7.001681307692313e-05,8.631241615384623e-05,0.0002659100997435898,0.00012298791820512827,0.00010020182871794871,8.5889978974359e-05,6.360274051282046e-05,0.00025408024666666675,7.080725333333345e-05,0.00024850674358974355,6.938714358974362e-05,0.00023264334051282038,6.939142333333344e-05,0.00022380656282051275,6.909309153846154e-05,5.798217743589749e-05,7.022404871794867e-05,6.78667669230769e-05,8.044914333333325e-05,0.0008435952692307694,0.0006451111820512822
92,495.8333333333333,7.875628999999997e-05,8.729297722222223e-05,0.000269598445,0.0001314984172222222,9.052753777777776e-05,9.242827499999999e-05,6.539292388888887e-05,0.00027635760555555543,7.170306111111105e-05,0.0002567490222222223,7.329251499999994e-05,0.00024173261666666671,7.035069833333331e-05,0.0002323786411111111,7.079308277777777e-05,6.371603722222225e-05,7.169775888888885e-05,6.951756499999997e-05,8.194978444444438e-05,0.0009012224555555558,0.0006584313166666668
93,486.25,7.450779166666664e-05,8.572738333333331e-05,0.00025319658583333325,0.00012025432999999995,9.946229999999998e-05,8.288820333333335e-05,6.385842083333331e-05,0.00026275318333333333,7.060965083333329e-05,0.00025747219166666655,6.932019833333332e-05,0.00023740330000000015,6.605585916666668e-05,0.00022883416500000015,6.931423249999999e-05,5.8386722500000006e-05,7.069905999999996e-05,6.848177416666667e-05,8.163848916666667e-05,0.0008557656833333338,0.0006488065083333335
94,505.0,6.780623999999998e-05,9.436605666666668e-05,0.00030505663,0.00013960201333333333,0.00010742344,9.301507333333336e-05,6.570021333333334e-05,0.00027387943333333334,7.802646e-05,0.00025981256666666666,6.960233333333332e-05,0.00024649297,6.906984666666665e-05,0.0002377351033333334,7.119974333333333e-05,5.977948333333335e-05,7.130310333333335e-05,6.936392666666668e-05,8.202393333333332e-05,0.0008628447666666668,0.0006709417000000001
95,495.0,6.931888666666667e-05,8.665721999999997e-05,0.00026835600888888895,0.00012300012777777776,9.001361111111108e-05,8.442401888888886e-05,6.611875777777779e-05,0.0002619133555555555,7.136132222222221e-05,0.00026667388888888886,7.055599777777779e-05,0.00023983848888888888,7.510980555555553e-05,0.0002318328477777777,7.139839999999998e-05,5.924701333333333e-05,7.291370444444443e-05,7.05162633333333e-05,8.30544688888889e-05,0.0008613824000000004,0.0006496748000000003
96,506.0,7.247447399999997e-05,9.0271656e-05,0.0002691396286666665,0.00012428123533333332,0.0001027790833333333,8.406481333333333e-05,6.593545133333331e-05,0.00027267455333333324,7.441520933333324e-05,0.00026564438000000005,7.053057866666662e-05,0.00024597642666666664,6.660779733333332e-05,0.00023677030599999997,7.16575093333333e-05,6.013870666666666e-05,7.247128933333328e-05,7.016658933333329e-05,8.42014893333333e-05,0.0008792814066666664,0.00067424302
97,525.0,7.591247277777772e-05,9.370247499999998e-05,0.0003023465500000001,0.00013087590222222228,0.0001047174261111111,8.399487777777776e-05,6.686184500000003e-05,0.0002864519888888889,7.784233777777777e-05,0.0002879023277777777,7.372432055555546e-05,0.0002675798388888888,7.25852205555555e-05,0.0002584536733333335,7.246866611111108e-05,5.826950555555557e-05,7.343954499999998e-05,7.168981277777778e-05,8.600819555555551e-05,0.000902091183333333,0.000683804344444444
98,515.0,7.294813333333335e-05,9.025730666666664e-05,0.0002725918233333334,0.00012822150333333332,0.00011004602999999997,8.70546e-05,6.775852666666667e-05,0.0002901395,7.382234333333335e-05,0.00027938683333333334,6.929238333333332e-05,0.00026200613333333337,6.514390333333334e-05,0.0002542495766666667,7.292427666666666e-05,5.967616666666666e-05,7.308325666666666e-05,7.11441e-05,8.579093666666668e-05,0.0008592922333333334,0.0006847381999999999
99,525.0,7.011890999999999e-05,9.558201499999997e-05,0.00029354494166666654,0.00013247724666666665,0.00012140275666666665,8.850888999999998e-05,6.834269166666665e-05,0.00026196240666666673,7.997752999999999e-05,0.00027813914999999994,7.340114833333333e-05,0.0002548257633333333,7.421970833333333e-05,0.0002470454416666666,7.473628166666666e-05,6.1289465e-05,7.604363666666664e-05,7.292430166666666e-05,8.678043333333332e-05,0.0009194655333333334,0.0007020671500000004


==> results/heuristics/moleculars/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
8,35.0,1.08480605e-05,9.8347815e-06,1.7774115500000002e-05,1.11222245e-05,7.3909755000000005e-06,7.3313720000000016e-06,7.271765500000001e-06,1.1169909500000002e-05,8.571149e-06,1.2421600499999998e-05,8.32081e-06,1.0526193e-05,8.0227865e-06,9.977828500000001e-06,9.107606000000002e-06,8.4877075e-06,8.952630500000001e-06,8.7738155e-06,1.610518e-05,6.1511995e-05,4.563330000000001e-05
10,50.0,1.0977198749999997e-05,1.1263300500000006e-05,2.4231278333333353e-05,1.5076000249999997e-05,9.860599916666663e-06,9.030107583333333e-06,8.827453499999992e-06,1.3164679333333327e-05,1.0093073916666644e-05,1.5042219999999996e-05,1.0408967583333318e-05,1.351435766666667e-05,9.544702416666665e-06,1.1895102583333325e-05,1.1120244416666658e-05,9.844704499999993e-06,1.0712943666666657e-05,1.0285780666666664e-05,1.7084673333333325e-05,7.235407583333327e-05,6.361206166666663e-05
11,56.0,1.1756427099999995e-05,1.2543188999999992e-05,2.7875899e-05,1.6372203000000004e-05,1.0564335399999999e-05,9.868153399999998e-06,1.0123262299999996e-05,1.47032755e-05,1.1165163200000001e-05,1.6841888000000006e-05,1.1639595699999992e-05,1.4717584000000002e-05,1.0373610999999995e-05,1.3096334499999998e-05,1.1312967199999994e-05,1.0559565800000002e-05,1.1224750299999996e-05,1.1076932799999994e-05,1.796722300000002e-05,8.666038699999999e-05,6.988525000000004e-05
12,61.111111111111114,1.2548765944444442e-05,1.3339508333333335e-05,2.8312206666666683e-05,1.7978088611111117e-05,1.0858649499999995e-05,1.0565919222222211e-05,1.0404328777777763e-05,1.615153211111112e-05,1.1660001944444441e-05,1.8155573333333332e-05,1.2008349555555543e-05,1.5903842222222234e-05,1.0689106833333321e-05,1.4083914000000004e-05,1.2265316166666661e-05,1.1009646555555552e-05,1.2172598222222213e-05,1.1559330777777784e-05,1.8737054999999997e-05,9.089973166666658e-05,7.60237344444444e-05
13,65.9090909090909,1.2963472000000004e-05,1.407319136363638e-05,3.267635090909092e-05,1.933899890909092e-05,1.167492854545454e-05,1.1305379545454542e-05,1.1026865863636349e-05,1.694289227272729e-05,1.2263381818181814e-05,1.910165954545455e-05,1.2464961136363634e-05,1.695264181818182e-05,1.1197009636363628e-05,1.5016035090909092e-05,1.2765149363636358e-05,1.141808518181818e-05,1.2705541227272734e-05,1.218102013636363e-05,1.9367181818181817e-05,0.00010457259454545448,8.362423045454543e-05
14,70.71428571428571,1.3804437142857142e-05,1.442262428571429e-05,3.408704499999999e-05,2.0197459642857175e-05,1.2588504357142856e-05,1.187665435714286e-05,1.143728621428571e-05,1.809256357142858e-05,1.2631061428571419e-05,2.0640244285714313e-05,1.2843950071428572e-05,1.786095214285714e-05,1.1709758357142853e-05,1.5647070000000003e-05,1.3392305357142854e-05,1.1903903500000004e-05,1.3446799642857138e-05,1.2668541785714285e-05,2.0209387142857186e-05,0.00011062450785714282,9.045602214285705e-05
15,76.38888888888889,1.4417040277777786e-05,1.57468877777778e-05,3.6887990277777797e-05,2.124706622222221e-05,1.3073950777777767e-05,1.2204384194444423e-05,1.1754707527777763e-05,1.9990069444444417e-05,1.368654388888892e-05,2.2154386944444427e-05,1.3663371111111137e-05,1.943641416666665e-05,1.2632874333333353e-05,1.6999244722222207e-05,1.4038219916666661e-05,1.2512337000000027e-05,1.4246172694444427e-05,1.3493170361111102e-05,2.096626611111107e-05,0.00011838082500000001,9.72204772222221e-05
16,80.85365853658537,1.4765377439024413e-05,1.5835066097560886e-05,4.055965231707316e-05,2.2907957768292657e-05,1.3841362109756112e-05,1.302579697560977e-05,1.2852802524390273e-05,2.1435284146341358e-05,1.3679987195122066e-05,2.3005070121951154e-05,1.3768086121951287e-05,2.017399170731702e-05,1.2257916195121995e-05,1.798432036585362e-05,1.438710917073178e-05,1.284407009756101e-05,1.4483057707317162e-05,1.384368831707321e-05,2.110266097560962e-05,0.0001266174024390248,0.00010347714926829256
17,90.0,1.671376552631578e-05,1.9427345526315786e-05,4.319956447368423e-05,2.5357701052631563e-05,1.5508502236842116e-05,1.4197202131578937e-05,1.3113023684210539e-05,2.3407689210526308e-05,1.6655416578947372e-05,2.6212242894736814e-05,1.646342605263157e-05,2.352877736842103e-05,1.5010327368421065e-05,2.054540710526314e-05,1.5906910526315766e-05,1.4209749210526323e-05,1.6144071947368405e-05,1.5239963263157897e-05,2.288755342105261e-05,0.00013637791578947355,0.00011249593052631564
18,94.51612903225806,1.7522991290322593e-05,2.016751838709674e-05,4.488460838709687e-05,2.644101064516127e-05,1.6619699e-05,1.526456129032256e-05,1.3991326370967758e-05,2.4733622419354814e-05,1.72618885483871e-05,2.7723856290322586e-05,1.6950020645161306e-05,2.4430211612903173e-05,1.5409142887096795e-05,2.1308851290322523e-05,1.6415886241935434e-05,1.4596216306451634e-05,1.6592011532258014e-05,1.5642565338709677e-05,2.4146411612903096e-05,0.0001433972032258066,0.00012087052822580638
19,98.62068965517241,1.799690051724136e-05,2.0532365862068915e-05,4.800352758620693e-05,2.7931559482758612e-05,1.7645032827586194e-05,1.580468767241378e-05,1.464177724137935e-05,2.63246967241379e-05,1.7559938448275848e-05,2.894113999999995e-05,1.7998958448275836e-05,2.6099847586206853e-05,1.6289327758620713e-05,2.2746779137930943e-05,1.7111055224137908e-05,1.5120257413793129e-05,1.751061101724136e-05,1.6347704017241356e-05,2.475154862068956e-05,0.00015702492413793089,0.00012469620120689654
20,105.74728260869566,1.9097976576086627e-05,2.230785312499931e-05,5.220495557065262e-05,2.957242142663111e-05,1.9205231921195607e-05,1.6435334705162956e-05,1.5242458202445518e-05,2.8053411073369298e-05,1.888216934782564e-05,3.110494279891319e-05,1.8712327690217138e-05,2.755257354619597e-05,1.710776099999984e-05,2.4124431997282945e-05,1.7931994490489323e-05,1.5835558866847928e-05,1.8182332036684805e-05,1.7050915323370038e-05,2.5495959510872288e-05,0.0001671594807065197,0.00013279059239130214
21,111.41618497109826,1.9960667471098204e-05,2.345374390173345e-05,5.515724408959558e-05,3.097880625722566e-05,2.0017893264450887e-05,1.7176061758670456e-05,1.5938139511560608e-05,2.976576687861229e-05,1.979370216762995e-05,3.2989104364161754e-05,1.9574545274566523e-05,2.9190807687861515e-05,1.8009146011560684e-05,2.5554060000000512e-05,1.8620873138728126e-05,1.639168961994277e-05,1.8909181040462547e-05,1.7727697223988615e-05,2.6242178092488104e-05,0.00017537611112716488,0.0001398457273410397
22,117.08100558659218,2.0871585935754127e-05,2.4516626969272883e-05,5.766446540502797e-05,3.257993182960879e-05,2.1313023365921866e-05,1.8196233773743053e-05,1.6739544399441193e-05,3.166655120111735e-05,2.0626736466480043e-05,3.474697695530721e-05,2.042008523743016e-05,3.0798786745810425e-05,1.8813090572625688e-05,2.6966971913408087e-05,1.934194208798852e-05,1.699851258379976e-05,1.9621887522346455e-05,1.8376080354748464e-05,2.700390666201298e-05,0.00018345034664804261,0.0001479432518156408
23,123.46153846153847,2.1649739884615837e-05,2.599986961538466e-05,6.160933290384638e-05,3.434470092307652e-05,2.2485394696153862e-05,1.8914664561538397e-05,1.7583598423077006e-05,3.3193049576923064e-05,2.1776468423076887e-05,3.658359175000004e-05,2.1360425461538707e-05,3.2580220923076806e-05,1.97041958076925e-05,2.8552047038461475e-05,2.004935604230785e-05,1.763990596153895e-05,2.041794568461552e-05,1.9110352723077317e-05,2.777846734615422e-05,0.00019489310192307482,0.00015490820080769018
24,128.02,2.2470906600000388e-05,2.6791002060000067e-05,6.351122824e-05,3.5249568919999646e-05,2.3024894754000043e-05,1.96908016399999e-05,1.7696045680000145e-05,3.500456904000004e-05,2.252831917999993e-05,3.855056770000001e-05,2.1936895320000224e-05,3.417186665999986e-05,2.032885578000024e-05,2.9946518479999756e-05,2.0656736780000444e-05,1.8188670650000123e-05,2.106972604000042e-05,1.9726803918000546e-05,2.840098743999966e-05,0.00019856028740000041,0.00016156329315999748
25,134.01913875598086,2.3311692344497817e-05,2.8066258660287046e-05,6.599431904306236e-05,3.705874806220049e-05,2.3858570069378073e-05,2.0178940014354383e-05,1.8593796602871225e-05,3.66853195454544e-05,2.3448813014353902e-05,4.044269375598074e-05,2.3056789808612555e-05,3.5825243181818036e-05,2.1362875550239423e-05,3.1496409449760275e-05,2.1384844043062622e-05,1.880980046411502e-05,2.1858711937799373e-05,2.0421524236842372e-05,2.9196915287080512e-05,0.00021028488875598185,0.00016810214952153046
26,138.68055555555554,2.436246250000004e-05,2.8653055671296408e-05,6.773207113425922e-05,3.8126720208333056e-05,2.4757948847222266e-05,2.12071679907409e-05,1.917840192129662e-05,3.900494912037051e-05,2.4023380162036857e-05,4.222498053240748e-05,2.357678585648158e-05,3.76203553703703e-05,2.1843006435185224e-05,3.312412305555523e-05,2.1994725138889446e-05,1.9378850078703908e-05,2.238910710648202e-05,2.0989832328704096e-05,2.9906627314813886e-05,0.00021691334143518506,0.00017464966050925927
27,146.13095238095238,2.5414570863095196e-05,3.0357284732142938e-05,7.204705002976181e-05,4.020184377976219e-05,2.595165050297648e-05,2.2285680470238155e-05,1.9853739255952804e-05,4.10492928571429e-05,2.529578889880939e-05,4.439524193452388e-05,2.4801283035714232e-05,3.9794901607142954e-05,2.2865478452381205e-05,3.507775931547625e-05,2.272639773809532e-05,2.00493736964287e-05,2.3290296904762e-05,2.18067147678571e-05,3.069263062499888e-05,0.00022538133601190534,0.0001840280723511912
28,150.25714285714287,2.63060180285713e-05,3.114979745714279e-05,7.339702542857122e-05,4.1633266257143116e-05,2.6747635557143e-05,2.2933620705714494e-05,2.0423411514286152e-05,4.301766151428565e-05,2.604151182857114e-05,4.635259125714286e-05,2.5101801228571384e-05,4.102993385714283e-05,2.3423265085714473e-05,3.6312444485714295e-05,2.331542251428575e-05,2.057614158285726e-05,2.394804934285715e-05,2.23849835771428e-05,3.1345232371427525e-05,0.00023325947485714447,0.00018902280760000026
29,157.1818181818182,2.7762689303030036e-05,3.274751427272725e-05,7.950046315151476e-05,4.4016693515151685e-05,2.889575449090925e-05,2.4965822921212214e-05,2.1175688636363963e-05,4.566662490909078e-05,2.7335775454545203e-05,4.801280721212122e-05,2.6507235212120975e-05,4.358602409090907e-05,2.467589145454551e-05,3.863414257575765e-05,2.4074415909090795e-05,2.1154813290909015e-05,2.4638095484848185e-05,2.3035498018181702e-05,3.2165124848484084e-05,0.0002379734578787888,0.00019876024421212204
30,160.8594657375145,2.7588728571429045e-05,3.272221718350845e-05,7.994034168408733e-05,4.412893941347311e-05,2.8893162722415735e-05,2.4687249148664566e-05,2.1407275952380026e-05,4.688666366434484e-05,2.7230173466899606e-05,5.007672128339224e-05,2.6640550458769104e-05,4.479685905923406e-05,2.4921791556329886e-05,3.981991819396097e-05,2.449513541230987e-05,2.1599825799070108e-05,2.5199621120789225e-05,2.3575915209058553e-05,3.272030596980117e-05,0.00024800478124275134,0.00020326441930314834
31,166.62660256410257,2.8271019959936533e-05,3.389572837339754e-05,8.326455880609049e-05,4.54660989262821e-05,2.968038364743543e-05,2.5773985937499505e-05,2.2090304431089174e-05,4.8888725344551766e-05,2.8273254102565102e-05,5.2620281306090056e-05,2.7403312644231432e-05,4.687494647435947e-05,2.5600216426281948e-05,4.169612617788428e-05,2.5210068693910387e-05,2.2183147668269205e-05,2.5934936354167243e-05,2.423173376602661e-05,3.371001826922864e-05,0.0002565926861378288,0.0002122278219791738
32,172.373417721519,2.9380186803798385e-05,3.5010239620253265e-05,8.554704251582287e-05,4.704936154272128e-05,3.0737588697784416e-05,2.654096902848043e-05,2.2789139984176758e-05,5.12563365585446e-05,2.9109625925633798e-05,5.468282986550626e-05,2.8189281859177993e-05,4.8877411416139925e-05,2.653538670886081e-05,4.3636601305379695e-05,2.588335563291142e-05,2.279137945411485e-05,2.6617664414557287e-05,2.488493949367103e-05,3.4373678718353334e-05,0.0002648125641613978,0.00021862927729430907
33,177.21212121212122,3.0329613555556422e-05,3.6106783626263e-05,8.872064014141476e-05,4.8582507474747544e-05,3.2516946444444136e-05,2.807080264242412e-05,2.3479656474747182e-05,5.324250398989969e-05,3.019135427272754e-05,5.6942425727273135e-05,2.9531441373738043e-05,5.150643255555559e-05,2.7727503636364124e-05,4.615766966666699e-05,2.681949392929284e-05,2.3774738181819707e-05,2.7629299090909218e-05,2.5867766747475344e-05,3.549007777777702e-05,0.00027291536626262774,0.0002264363372525268
34,182.75529865125242,3.1247029335260886e-05,3.718160746628122e-05,9.17903520423899e-05,4.995965053949905e-05,3.3913733564546664e-05,2.916994006743724e-05,2.4560676541425518e-05,5.579599070327656e-05,3.105528308285235e-05,5.9120779576108484e-05,3.001304127167688e-05,5.331689363198473e-05,2.828381790944161e-05,4.787808118497177e-05,2.748548831406559e-05,2.4334245067439274e-05,2.8322179460501954e-05,2.6622879942196463e-05,3.663434842003927e-05,0.0002840241371868925,0.0002340655744990349
35,188.1547619047619,3.2090077455357354e-05,3.812525985119051e-05,9.503492968750024e-05,5.097541839285739e-05,3.41618350148809e-05,2.9842591964285797e-05,2.4913643958333343e-05,5.8049637648809994e-05,3.187014279761928e-05,6.128162938988094e-05,3.1051253497023995e-05,5.555064308035742e-05,2.9407442946428605e-05,4.998587422619095e-05,2.8145106860118423e-05,2.4946353883929415e-05,2.9040486235118758e-05,2.7232262857143332e-05,3.727326808035604e-05,0.0002919854190476167,0.000240131047976189
36,194.11764705882354,3.3149499817927515e-05,3.9437271610644256e-05,9.79884045518208e-05,5.3000217380952534e-05,3.581588084033622e-05,3.0648876526610566e-05,2.590848789915953e-05,6.041830743697504e-05,3.294797869747956e-05,6.373863732493021e-05,3.204723224089651e-05,5.7729621694677817e-05,3.0284703809523882e-05,5.2007039509804274e-05,2.888508292717018e-05,2.558531833333412e-05,2.9801789803921735e-05,2.7981359817928008e-05,3.8015206876750534e-05,0.0003003655782913114,0.000247572785378148
37,199.28838951310863,3.367086531835195e-05,4.039243837078644e-05,0.0001015670765543068,5.442828340824007e-05,3.712967526217244e-05,3.1623323127341126e-05,2.6385214606741878e-05,6.253728411985049e-05,3.3744087359550875e-05,6.61524502059926e-05,3.2860912902621695e-05,5.9998885580524105e-05,3.0990933202247295e-05,5.4183703127340435e-05,2.9562521554306483e-05,2.6164654026217345e-05,3.046123192883855e-05,2.853848204119854e-05,3.866711694756477e-05,0.00030906625411984657,0.0002552893366104858
38,206.1228813559322,3.4976359618643815e-05,4.201925463983064e-05,0.00010429414057203368,5.6407715508474617e-05,3.824895822033924e-05,3.285786849576279e-05,2.7403944597457587e-05,6.519798646186465e-05,3.5092992775424046e-05,6.807052544491538e-05,3.372395586864385e-05,6.17330380720338e-05,3.195733478813537e-05,5.5886476610169245e-05,3.024844673728739e-05,2.680431319915214e-05,3.117822675847425e-05,2.9428733326271134e-05,3.93958415254236e-05,0.0003203422968220315,0.0002631451169067799
39,211.21513944223108,3.5405205856573525e-05,4.29322534860561e-05,0.00011126216541832646,5.782581551792838e-05,3.995805229083686e-05,3.426074944223127e-05,2.8162508187251143e-05,6.846194623505963e-05,3.576454430278918e-05,7.094658077689234e-05,3.42784657968126e-05,6.458388930278894e-05,3.260872832669321e-05,5.869680348605555e-05,3.082718657370494e-05,2.734300798804797e-05,3.1727049541832594e-05,2.9873230876494077e-05,4.0268706653385867e-05,0.0003261849270916349,0.00027049006529880366
40,213.16901408450704,3.564391314553958e-05,4.2250402159624995e-05,0.00010833875065727685,5.786777234741778e-05,3.928231664319255e-05,3.428279983568081e-05,2.8122312136150093e-05,6.962942326291053e-05,3.5270838732394436e-05,7.23850001408453e-05,3.447292072769919e-05,6.553382619718308e-05,3.321159713614991e-05,5.9640464953051325e-05,3.1196675258215376e-05,2.7705587934271783e-05,3.218169225352081e-05,3.0375198239436388e-05,4.067991671361479e-05,0.0003299246999999974,0.0002743569291079801
41,218.8095238095238,3.650764180272097e-05,4.3280758333333214e-05,0.00011089610479591827,5.936866061224476e-05,3.977770758503405e-05,3.524199639455788e-05,2.8717762925169908e-05,7.160747897959138e-05,3.605732187074804e-05,7.459598799319713e-05,3.568477384353722e-05,6.849117278911531e-05,3.437614938775493e-05,6.247524030612224e-05,3.2006878809523415e-05,2.8358271802720568e-05,3.29601480952378e-05,3.109667554421709e-05,4.1448177585034955e-05,0.00033994719149659837,0.00028229213380952207
42,229.77941176470588,3.8949765490195736e-05,4.745827213235323e-05,0.00011801019193627456,6.263419578431366e-05,4.373829799019628e-05,3.653793901960785e-05,3.1804630710783834e-05,7.636985544117565e-05,3.966817674019612e-05,7.914825485294138e-05,3.608897620098003e-05,7.089347490196045e-05,3.5325978995097715e-05,6.459641914215671e-05,3.307928870098002e-05,2.9389646960783583e-05,3.407129855392113e-05,3.197690068627384e-05,4.227728426470557e-05,0.00035624614387254984,0.000291966929142153
43,232.94776119402985,3.903481511194015e-05,4.701054070895522e-05,0.00011763342111940275,6.398416134328337e-05,4.347465249999999e-05,3.82000841044776e-05,3.136227522388045e-05,7.901743634328322e-05,3.911390347014908e-05,8.083600593283529e-05,3.6748487238806045e-05,7.357472888059685e-05,3.5468056156716436e-05,6.724453985074612e-05,3.368809858208931e-05,2.9880074253730882e-05,3.472993447761216e-05,3.270693832089511e-05,4.2846401679105196e-05,0.0003607796947761194,0.00029847152029850683
44,236.66666666666666,3.971896157232697e-05,4.7384121761006347e-05,0.00011824863751572363,6.488441886792439e-05,4.4653101918238817e-05,3.844244761006288e-05,3.203116336477964e-05,8.115603509433936e-05,3.947454493710683e-05,8.291478940251509e-05,3.7619452704402394e-05,7.476589311320714e-05,3.673363135220113e-05,6.85574918238991e-05,3.4200019999999396e-05,3.040518981131994e-05,3.553674138364754e-05,3.3502607924527876e-05,4.364852179245298e-05,0.00037132307012578686,0.00030475743578616265
45,244.14285714285714,4.091546709523805e-05,4.967280876190478e-05,0.00012285482595238097,6.896530109523795e-05,4.6081659523809455e-05,4.096394638095239e-05,3.3384733047619016e-05,8.483841433333352e-05,4.131964471428569e-05,8.623361966666616e-05,3.829002261904759e-05,7.797025947619062e-05,3.829853942857136e-05,7.168667980952393e-05,3.508976714285729e-05,3.119491123809527e-05,3.647747804761935e-05,3.434760247619033e-05,4.450537461904803e-05,0.0003788574495238109,0.00031461307876190606
46,253.54545454545453,4.2193370500000174e-05,5.3085198090909084e-05,0.0001271533944090911,7.150476622727252e-05,4.930789209090904e-05,4.194227240909096e-05,3.411109086363628e-05,8.769577322727274e-05,4.4174086590909e-05,8.94040448636359e-05,4.1035740181818184e-05,8.027326072727279e-05,3.958420445454544e-05,7.381775468181807e-05,3.622434777272737e-05,3.2160603909090863e-05,3.786520754545483e-05,3.528811772727264e-05,4.568479759090925e-05,0.000388852994545457,0.0003253324490909102
47,253.82882882882882,4.194137319819821e-05,5.0735045855855735e-05,0.0001248561494144144,7.046793941441429e-05,4.678846729729727e-05,4.2418423693693695e-05,3.375180135135125e-05,8.868688279279288e-05,4.21982642792792e-05,9.125525049549494e-05,4.0616968333333486e-05,8.306375157657646e-05,3.9380628018017994e-05,7.657070333333319e-05,3.630019860360369e-05,3.231591702702693e-05,3.791543040540588e-05,3.551373716216207e-05,4.593574833333355e-05,0.0003883896572072078,0.0003282842297297305
48,256.60377358490564,4.2411516886792554e-05,5.0242331933962004e-05,0.00012969611108490573,7.04002863679244e-05,4.848264693396224e-05,4.246785877358488e-05,3.379549712264139e-05,9.173042575471706e-05,4.169884712264143e-05,9.245884537735796e-05,4.019928490566048e-05,8.373507933962243e-05,3.951507023584892e-05,7.718621396226428e-05,3.647208674528311e-05,3.2557403726415065e-05,3.7945895707547524e-05,3.584668415094325e-05,4.634824014150961e-05,0.00039664068820754843,0.0003308026268867942
49,264.537037037037,4.2714014351851994e-05,5.334328907407412e-05,0.00013711076129629645,7.134301000000001e-05,5.253310787037037e-05,4.42897842592593e-05,3.4934723981481585e-05,9.189645944444446e-05,4.432753212962957e-05,9.530452055555565e-05,4.2308702500000014e-05,8.600398722222217e-05,4.0900927870370474e-05,7.942561842592591e-05,3.737807527777774e-05,3.316402324074093e-05,3.886289537037033e-05,3.6699023611111203e-05,4.709804648148141e-05,0.0004177119888888896,0.0003415036981481485
50,269.3382352941176,4.412216426470595e-05,5.359912823529405e-05,0.00013921471757352984,7.413538404411779e-05,5.157467220588241e-05,4.450731463235296e-05,3.530996742647053e-05,9.686806529411741e-05,4.4550265000000004e-05,9.854979683823572e-05,4.228300904411758e-05,8.974058338235268e-05,4.119820602941181e-05,8.31137768382355e-05,3.819080235294109e-05,3.3958518529412004e-05,3.968933529411744e-05,3.750306926470581e-05,4.793738492647066e-05,0.00041593575735294173,0.00034837073676470635
51,273.0,4.370014141666679e-05,5.372961466666666e-05,0.00014090040925000027,7.432441533333341e-05,5.196551625000003e-05,4.46929505e-05,3.473937483333335e-05,9.861290283333333e-05,4.441499766666668e-05,9.998937250000017e-05,4.363894658333327e-05,9.170830841666675e-05,4.296302900000003e-05,8.509656166666672e-05,3.853400724999985e-05,3.4223199416666876e-05,3.983021083333307e-05,3.772914683333331e-05,4.848897416666684e-05,0.00042178193166666654,0.00035302838916666696
52,281.6393442622951,4.636264393442638e-05,5.606979721311478e-05,0.0001468249867213119,7.67084474590164e-05,5.372020540983611e-05,4.6716163770491774e-05,3.716535278688526e-05,0.0001030400190163932,4.6513708360655824e-05,0.00010356747762295068,4.395735163934421e-05,9.4457926557377e-05,4.265992500000007e-05,8.766338713114747e-05,3.934200073770471e-05,3.50426477868854e-05,4.0887031885245587e-05,3.872816934426219e-05,4.960650442622977e-05,0.00043829250163934406,0.0003632303180327854
53,282.7118644067797,4.558987788135603e-05,5.483526364406792e-05,0.0001473760225423731,7.710518177966093e-05,5.255472881355931e-05,4.761360627118642e-05,3.761497644067802e-05,0.00010556589211864398,4.5390253474576314e-05,0.00010569399161016936,4.447476415254238e-05,9.677976347457608e-05,4.224029923728821e-05,8.981369296610167e-05,3.945807601694889e-05,3.527059754237297e-05,4.113407661016918e-05,3.911256991525414e-05,5.011962508474611e-05,0.00044781031864406695,0.0003686557389830502
54,289.7590361445783,4.708020228915688e-05,5.6750803253011954e-05,0.00015167485867469932,7.83080137951808e-05,5.439936355421687e-05,4.75416728915663e-05,3.868240939759044e-05,0.00010946845777108436,4.70405625301204e-05,0.0001082250875301206,4.4824274036144765e-05,9.87189378915666e-05,4.3418752228915886e-05,9.170669903614472e-05,4.03417193975903e-05,3.6045588554216944e-05,4.193495469879526e-05,3.991902698795161e-05,5.085482746987897e-05,0.00045669968795180774,0.0003754921765060228
55,294.7142857142857,4.6975782357142954e-05,5.75109909285712e-05,0.00015102488400000054,8.005755478571427e-05,5.65058890000001e-05,4.984617642857158e-05,3.8830213285714325e-05,0.00011162996964285723,4.772476035714286e-05,0.00011103221800000019,4.5540163999999996e-05,0.00010076097728571457,4.332968128571427e-05,9.364877864285704e-05,4.078167299999969e-05,3.6496097785714284e-05,4.257798157142831e-05,4.040752364285695e-05,5.1430635785714265e-05,0.00046042851571428386,0.0003848649764285699
56,297.3728813559322,4.64863715254238e-05,5.7505956694915284e-05,0.00015305744008474621,7.995428050847454e-05,5.7562727118644106e-05,5.0142258559322074e-05,3.8000286016949215e-05,0.0001129004866101695,4.7770195932203484e-05,0.00011286796169491522,4.641141000000002e-05,0.00010264930432203387,4.651283762711871e-05,9.573517211864401e-05,4.1012036271186134e-05,3.669787499999998e-05,4.249225338983024e-05,4.073785677966087e-05,5.1391329067796934e-05,0.00046805749237288055,0.00038555456355932077
57,302.72727272727275,4.63700317272727e-05,5.781347172727273e-05,0.0001583714870909095,8.18517054545454e-05,5.8351643545454574e-05,5.10679597272728e-05,3.850156581818193e-05,0.0001162444362727273,4.802704009090926e-05,0.0001155551950909091,4.66804082727272e-05,0.00010516254127272715,4.4884899909090964e-05,9.804228409090898e-05,4.1450150727272526e-05,3.708839772727275e-05,4.307660490909075e-05,4.1160801454545334e-05,5.213868163636401e-05,0.0004816666654545438,0.0003968329899999992
58,310.76271186440675,4.9759170000000014e-05,6.115840576271198e-05,0.00016335309567796637,8.468547042372885e-05,6.0035016610169556e-05,5.3502745762711964e-05,4.057136788135601e-05,0.00012082184542372879,5.0693650169491566e-05,0.0001184764597457628,4.962945432203387e-05,0.00010914782966101707,4.789223406779657e-05,0.00010201305745762709,4.2601151864406386e-05,3.808615940677954e-05,4.4330299830508394e-05,4.221968720338966e-05,5.3299888559322216e-05,0.00048437642711864233,0.00040444741525423654
59,318.95522388059703,5.223929238805988e-05,6.32643705970149e-05,0.00017466936776119443,8.934130835820905e-05,6.548665358208953e-05,5.505280619402998e-05,4.24536297014926e-05,0.00012383194604477637,5.240422694029848e-05,0.00012546119582089598,4.9550499029850745e-05,0.00011257164567164196,4.828901626865683e-05,0.00010542406746268664,4.372115962686544e-05,3.90825004477609e-05,4.543422029850737e-05,4.3264077089552215e-05,5.439270522388044e-05,0.0004903385910447753,0.00041502979552238703
60,321.44736842105266,5.2958415197368555e-05,6.112989907894754e-05,0.00017457996730263194,8.7018702763158e-05,6.144753039473677e-05,5.402910184210545e-05,4.039140171052633e-05,0.00012690848197368423,5.0897977368420995e-05,0.0001254505200657896,4.944236875000013e-05,0.00011476059375000018,4.755478355263161e-05,0.00010771186500000012,4.368973421052617e-05,3.919068513157875e-05,4.534407414473684e-05,4.336081131578964e-05,5.485367921052625e-05,0.00048680147434210415,0.00041744583552631454
61,333.6607142857143,5.485947910714282e-05,6.680807973214312e-05,0.0001861338103571433,9.566993705357149e-05,7.327135062500003e-05,5.791677205357148e-05,4.328276464285725e-05,0.00012763163705357145,5.5115353125000144e-05,0.00013288430660714296,5.38253355357144e-05,0.00011914074348214293,5.1772382142857145e-05,0.00011193348312500005,4.5461320535714233e-05,4.055010642857117e-05,4.777312142857167e-05,4.4988948482142914e-05,5.5992814017857144e-05,0.000508697766071429,0.0004303259517857143
62,340.27027027027026,5.7793950472972985e-05,6.824168155405415e-05,0.00018852496959459464,9.847830959459492e-05,7.27822654054054e-05,5.958242054054053e-05,4.5909108918918905e-05,0.0001302667466891891,5.6217653108108096e-05,0.00013651493067567562,5.47409050675679e-05,0.00012196238162162193,5.289461135135144e-05,0.0001148127275675678,4.5915398310810634e-05,4.1184878310810553e-05,4.838914432432419e-05,4.567890932432473e-05,5.668160324324295e-05,0.0005156982702702724,0.00043839941351351424
63,338.9,5.6158541299999995e-05,6.539201800000014e-05,0.00018066429830000018,9.387016800000001e-05,6.487537610000008e-05,5.8537248400000024e-05,4.557585840000014e-05,0.00013722587359999997,5.403733450000006e-05,0.00013743900959999967,5.1987410300000087e-05,0.00012463664719999985,5.038714490000008e-05,0.00011718058439999984,4.614210030000008e-05,4.125404149999986e-05,4.794788550000029e-05,4.5724633700000004e-05,5.722976240000002e-05,0.0005248253580000011,0.000440067053000001
64,341.74418604651163,5.6786873139534966e-05,6.6390979883721e-05,0.00018404970395348837,9.464830465116276e-05,6.700144476744192e-05,5.9383425232558174e-05,4.57932808139535e-05,0.0001400074283720931,5.504669546511635e-05,0.00013851981383720927,5.323083116279072e-05,0.00012778402895348822,5.2373079186046515e-05,0.00012064229883720922,4.6755272093023374e-05,4.1963332441860415e-05,4.851097441860487e-05,4.622187662790697e-05,5.7734447790697534e-05,0.0005320180337209302,0.00044307375000000095
65,347.6,5.995702760000004e-05,6.660127800000005e-05,0.0001834945807999998,9.81111423999999e-05,6.504154279999999e-05,6.139993820000004e-05,4.943800280000005e-05,0.0001478214222,5.5647851600000056e-05,0.00014469574499999995,5.3917407200000016e-05,0.00013428782800000008,5.210685919999999e-05,0.00012685394239999996,4.849339000000004e-05,4.3511389000000056e-05,5.0344948000000086e-05,4.810333280000009e-05,5.944966999999992e-05,0.0005501208499999997,0.00045602941599999877
66,369.61538461538464,6.213325807692312e-05,7.613530903846156e-05,0.00019203150557692308,0.00010362632826923073,7.29304176923077e-05,6.71217123076923e-05,5.297706980769242e-05,0.00015054482596153838,6.322081480769234e-05,0.0001479309467307693,5.568541173076925e-05,0.0001336734888461538,5.725071826923077e-05,0.00012624448192307688,5.087577384615395e-05,4.5625521923076925e-05,5.259238653846163e-05,5.024579865384618e-05,6.222174557692305e-05,0.0005727886961538464,0.0004801268980769229
67,364.1666666666667,5.799035208333336e-05,7.233785541666668e-05,0.00019017292694444425,0.0001007010745833333,7.017088972222229e-05,6.54502083333333e-05,4.8794352083333416e-05,0.0001534866062500001,6.048050333333344e-05,0.00014859371958333325,5.4252149166666786e-05,0.00013637443430555547,5.362663250000003e-05,0.00012915929791666676,5.0117242500000306e-05,4.5001839444444476e-05,5.203154222222241e-05,4.976888805555563e-05,6.214545833333316e-05,0.0005615469625000017,0.0004750337861111111
68,364.19117647058823,6.0284141323529404e-05,6.779765227941153e-05,0.00019767460933823512,9.700166220588257e-05,6.667796220588254e-05,5.803336433823549e-05,5.04428844852941e-05,0.00015918611691176476,5.716296022058878e-05,0.00015683419801470566,5.901315477941165e-05,0.00013748091492647062,5.655779544117645e-05,0.00013054820154411785,4.974603301470586e-05,4.486494169117632e-05,5.1130095073529385e-05,4.956038580882368e-05,6.199356088235379e-05,0.0005769994124999989,0.0004697633198529425
69,368.39285714285717,5.8971984464285796e-05,7.170779053571427e-05,0.00019627383892857142,0.00010269497357142856,6.919331660714286e-05,6.537735660714283e-05,4.818141517857146e-05,0.00015665676250000004,5.9874142678571475e-05,0.00015393412678571435,5.679087785714293e-05,0.0001437438412500001,5.542465553571425e-05,0.00013584111892857152,5.104499625000013e-05,4.597136267857145e-05,5.3312100357142885e-05,5.0677574285714364e-05,6.366457214285709e-05,0.0005708877303571435,0.00048313865357142813
70,372.77777777777777,6.153582666666664e-05,7.184744833333326e-05,0.0001976092377777779,0.00010418232333333336,7.605553666666668e-05,6.528430555555556e-05,4.857248611111111e-05,0.0001604954394444444,5.986028444444444e-05,0.00015654696888888883,5.8278773888888885e-05,0.0001442485705555555,5.9270859444444404e-05,0.00013617804833333344,5.181232611111106e-05,4.656182388888888e-05,5.355543666666664e-05,5.165073999999995e-05,6.397962333333332e-05,0.0006002293333333335,0.000484263877777778
71,375.0,6.010702214285715e-05,7.117134357142858e-05,0.0001889637692857143,0.0001003606,7.177932357142861e-05,6.751162714285713e-05,4.73260892857143e-05,0.00016226086642857145,5.92436114285714e-05,0.00016088314928571425,5.765812857142859e-05,0.00014613015642857144,5.829674714285711e-05,0.00013823848357142861,5.191735142857143e-05,4.689182214285711e-05,5.404608999999999e-05,5.2005909285714284e-05,6.483452928571429e-05,0.0005797777785714289,0.0004936746071428572
72,383.0,5.739808299999992e-05,7.291555249999998e-05,0.0001870381780000001,9.98520745e-05,7.418037249999996e-05,6.233215649999998e-05,4.587054849999997e-05,0.00016263246749999996,6.042957500000002e-05,0.00016397355200000003,6.318330999999998e-05,0.000155098398,6.268263599999996e-05,0.00014689923,5.270958049999997e-05,4.744649199999996e-05,5.488514749999998e-05,5.259514249999997e-05,6.532073150000004e-05,0.0006091332599999999,0.00048570871000000004
73,390.0,5.9378146666666665e-05,7.62462558333333e-05,0.00020851294416666667,0.00010390876666666668,8.450945999999999e-05,6.724594583333331e-05,5.011558416666667e-05,0.0001715083725,6.360014416666667e-05,0.00016729827333333345,5.8170159999999964e-05,0.00015121696833333327,5.7909889166666644e-05,0.00014335314916666668,5.3298480000000024e-05,4.8299640833333325e-05,5.5255492500000016e-05,5.3592529166666666e-05,6.635387666666668e-05,0.0006283998500000006,0.0005090018583333334
74,399.44444444444446,6.27282623611116e-05,7.377366326388925e-05,0.00022652001222222136,0.00010492983069444492,7.355312784722228e-05,6.279631333333333e-05,4.690852694444457e-05,0.00017556034847222206,6.19848597222225e-05,0.0001684377442361109,6.203303888888912e-05,0.00015899638472222186,6.196449069444465e-05,0.0001516257611111111,5.325211472222194e-05,4.8132576250000245e-05,5.484123916666735e-05,5.332248208333274e-05,6.678832847222267e-05,0.0006106649854166676,0.0005122982826388877
75,390.0,6.0609979166666655e-05,7.267394499999996e-05,0.0001981854441666666,0.00010789439500000001,7.407666833333335e-05,6.9137425e-05,5.118846749999998e-05,0.00017142695500000003,6.040136083333334e-05,0.00017180246833333336,5.9107937500000017e-05,0.00016174115666666664,5.596280333333334e-05,0.00015449327083333326,5.4281953333333355e-05,4.9245359999999965e-05,5.6624415833333355e-05,5.447665666666668e-05,6.756782083333334e-05,0.0006160934333333333,0.00051962335
76,402.72727272727275,7.046461409090906e-05,7.691924818181818e-05,0.0002109636140909091,0.00011007136681818181,8.700003227272728e-05,7.369842681818182e-05,5.411451590909092e-05,0.00019133525409090904,6.421587499999997e-05,0.00017895263545454545,6.154667045454543e-05,0.00016464750545454554,6.521181409090906e-05,0.00015674397681818186,5.535646227272731e-05,4.9954109545454505e-05,5.727139045454545e-05,5.529577499999999e-05,6.840337590909091e-05,0.0006100762772727268,0.0005283800409090908
77,408.1818181818182,6.183385499999996e-05,7.698101499999998e-05,0.00021506442909090915,0.00011053410681818174,8.680931227272728e-05,7.392493772727275e-05,5.103241136363635e-05,0.0001818667381818182,6.391351863636362e-05,0.00017936122772727278,6.182952454545448e-05,0.00017011164136363635,6.503192409090908e-05,0.00016268384727272735,5.5884234090909054e-05,5.037459499999995e-05,5.769838318181821e-05,5.548867454545454e-05,6.896148727272731e-05,0.0006410349318181815,0.0005357709772727272
78,421.6666666666667,6.440679208333335e-05,8.360149000000001e-05,0.00021747452500000001,0.0001166006208333333,7.880032250000003e-05,7.66992716666666e-05,5.218784083333329e-05,0.00018967388541666656,6.982187958333333e-05,0.00018299123875000002,6.397763874999998e-05,0.00017307896583333327,6.362198958333333e-05,0.00016495191666666677,5.698402875000002e-05,5.146463874999995e-05,5.933046875000003e-05,5.692938958333334e-05,6.979505583333332e-05,0.0006335328291666669,0.0005491246958333337
79,431.3636363636364,6.68113890909091e-05,8.99195704545455e-05,0.00023370652272727293,0.00012231414727272724,8.992065636363637e-05,8.006529818181821e-05,5.8913228181818116e-05,0.00019532985818181822,7.498373000000001e-05,0.0001883127554545455,6.640932772727271e-05,0.00017973831818181817,6.660006409090909e-05,0.00017148905227272728,5.8559940000000025e-05,5.262765272727268e-05,6.049221772727274e-05,5.809177045454545e-05,7.06120009090909e-05,0.0006574045590909092,0.0005655462045454548
80,433.57142857142856,6.73523992857143e-05,8.634841250000007e-05,0.00023048093821428583,0.00011933955785714285,8.842007750000004e-05,7.644466214285715e-05,5.6361297142857104e-05,0.00020010641107142858,7.244093464285713e-05,0.0001947062389285714,6.699562214285717e-05,0.00018208281250000008,6.464123999999996e-05,0.00017352017071428568,5.834528714285711e-05,5.266325928571427e-05,6.0339480357142856e-05,5.809324285714287e-05,7.130929571428576e-05,0.0006792230250000002,0.0005663922857142857
81,428.0,7.010698900000001e-05,8.243321699999997e-05,0.0002181195929999999,0.000114717456,8.3050738e-05,7.583141999999999e-05,5.680084200000001e-05,0.00021079304100000008,6.898403800000003e-05,0.00019815444700000003,6.300688000000002e-05,0.000185155824,6.306410299999999e-05,0.00017709254599999994,5.774498500000001e-05,5.215167800000004e-05,6.001710900000003e-05,5.790472300000002e-05,7.125616199999997e-05,0.0006789041000000002,0.00055629726
82,444.2857142857143,7.27687442857143e-05,8.754561999999995e-05,0.00023522719642857142,0.00012575898285714288,9.769202928571427e-05,8.692227571428568e-05,6.058556357142854e-05,0.00022100039928571425,7.270574642857141e-05,0.00020116909071428573,6.5604275e-05,0.00018859250714285705,6.526198428571428e-05,0.00018041982714285708,5.8487484285714305e-05,5.285229142857142e-05,6.089550785714287e-05,5.852153928571428e-05,7.274150285714283e-05,0.0007080946214285716,0.0005820802571428573
83,452.0,7.613658000000002e-05,8.911608499999996e-05,0.000234177131,0.00012829544400000002,8.2561998e-05,8.6619833e-05,6.2842372e-05,0.00022303105800000012,7.422922799999997e-05,0.00020432948000000004,7.337569899999994e-05,0.00020244115600000004,7.0660123e-05,0.00019380335099999994,6.063460999999999e-05,5.465746300000001e-05,6.365775900000001e-05,6.073236400000001e-05,7.378577899999996e-05,0.00072147605,0.0005964088399999999
84,447.9166666666667,7.200737833333331e-05,8.585751666666662e-05,0.00024670367291666675,0.00012308358374999996,8.684596166666668e-05,7.755459958333334e-05,5.972584666666664e-05,0.00021680691874999999,7.15593495833333e-05,0.00020812550166666676,6.826718541666668e-05,0.00019365747291666668,6.674726833333337e-05,0.0001850486062499999,6.063183000000006e-05,5.486607708333332e-05,6.319283583333328e-05,6.03189029166667e-05,7.43160529166667e-05,0.0007136493958333329,0.0005860189291666666
85,447.5,7.286865999999997e-05,8.431672249999996e-05,0.0002307395158333333,0.00012032784416666668,9.179314250000003e-05,7.872583166666666e-05,5.87522975e-05,0.00022863745416666666,6.996790749999998e-05,0.00021068651583333324,6.631414249999999e-05,0.00020157495833333347,6.565451333333332e-05,0.00019250311499999996,6.080269333333334e-05,5.492766833333334e-05,6.33835708333333e-05,6.056825250000002e-05,7.456142999999996e-05,0.0007077157749999997,0.0005912065583333334
86,453.3333333333333,8.217890499999997e-05,8.083978166666666e-05,0.00024241613500000008,0.00012308361,0.00010226570333333332,7.712045500000003e-05,7.2085865e-05,0.0002445896966666666,6.692409833333336e-05,0.00021819268999999995,6.791354000000001e-05,0.00020082792333333331,6.540616500000001e-05,0.000192034255,6.018876166666666e-05,5.4991249999999986e-05,6.259678999999997e-05,6.133715333333332e-05,7.439452666666664e-05,0.000730756883333333,0.0005935033666666664
87,472.5,8.452536000000002e-05,9.658336000000002e-05,0.000253909845,0.0001319229575,0.0001367568475,0.00010492799749999999,6.662011249999998e-05,0.000248974495,8.090735499999998e-05,0.00022190805,7.147790249999998e-05,0.0002099513625,7.054211749999998e-05,0.00020172592499999997,6.288288749999999e-05,5.7345635e-05,6.6667785e-05,6.371736999999999e-05,7.685423499999999e-05,0.0006895184750000001,0.0006187259750000001
88,483.3333333333333,8.217888999999999e-05,9.925766000000003e-05,0.000259379535,0.0001396576766666667,9.41912283333333e-05,9.104409333333336e-05,6.536642166666667e-05,0.00025224684833333335,8.177361e-05,0.0002225597,7.094939666666665e-05,0.00021439783500000007,7.082224999999998e-05,0.0002064108716666667,6.387630166666666e-05,5.796750166666666e-05,6.701151833333334e-05,6.46074566666667e-05,7.68979083333333e-05,0.0007183273500000005,0.0006326913833333334
89,472.0,7.000684899999999e-05,9.639022499999997e-05,0.00025012732699999994,0.00013000728200000003,8.124590399999998e-05,8.5749613e-05,5.810022399999999e-05,0.00021281481500000005,8.109092699999997e-05,0.00022053479999999993,7.075547899999999e-05,0.00019484759600000003,6.8080428e-05,0.00018604998199999993,6.351471100000001e-05,5.7709216000000003e-05,6.635903799999996e-05,6.398916199999999e-05,7.754802e-05,0.0007308793199999998,0.0006222772600000001
90,490.8333333333333,8.565585583333333e-05,9.892582000000002e-05,0.0002736668175,0.00014411214000000002,0.00010808311666666662,9.959142500000001e-05,6.825527166666665e-05,0.0002612650650000001,8.25901791666667e-05,0.00023388465000000002,7.324019916666666e-05,0.00022118294583333342,7.45495175e-05,0.00021245080583333337,6.424784166666668e-05,5.8688719999999994e-05,6.729960166666668e-05,6.537636166666665e-05,7.812181416666665e-05,0.0007745107249999997,0.0006319582583333331
91,484.61538461538464,7.655437038461535e-05,9.150321730769234e-05,0.00026198075730769245,0.0001345469476923076,0.00010133065384615381,9.323265038461542e-05,6.282604769230772e-05,0.000250624696923077,7.546863961538465e-05,0.00023748232692307695,7.270941346153848e-05,0.00022078202230769236,7.745210846153851e-05,0.00021275555576923076,6.466645307692307e-05,5.883070307692311e-05,6.70735665384615e-05,6.520014384615382e-05,7.755845884615377e-05,0.0007573411615384617,0.0006369774500000007
92,495.8333333333333,8.813541083333333e-05,9.196994999999997e-05,0.0002601405341666667,0.0001444299516666667,8.247099249999997e-05,0.00010054310749999998,7.103681e-05,0.0002785702833333332,7.593433083333333e-05,0.0002436459166666667,7.614691666666663e-05,0.0002255936833333333,7.5574715e-05,0.000216778095,6.576378833333332e-05,6.025036333333336e-05,6.813407750000001e-05,6.664196333333334e-05,7.889869499999999e-05,0.0008309881000000001,0.000649096566666667
93,486.25,8.302032874999999e-05,9.088517624999997e-05,0.00024838454124999994,0.0001320182925,0.00010279121624999998,8.984207249999997e-05,6.366073874999999e-05,0.00026289228750000013,7.525385249999999e-05,0.0002474903999999999,7.255971249999998e-05,0.00022518930000000004,7.208884124999996e-05,0.00021707416,6.537437499999998e-05,5.948542999999998e-05,6.820560624999999e-05,6.619393625e-05,7.974203624999999e-05,0.0007763594625000001,0.0006422728250000001
94,505.0,7.203816999999999e-05,0.00010209080499999999,0.000311839595,0.00015631913499999998,0.00010907645999999999,0.000102305475,6.351470999999998e-05,0.0002664924,8.513927499999998e-05,0.00024772870000000003,7.268191e-05,0.00023292300500000004,7.6651545e-05,0.000224030055,6.558895e-05,5.990267e-05,6.6971805e-05,6.566047500000002e-05,7.834433499999998e-05,0.00076569325,0.0006605982500000002
95,495.0,7.530054499999999e-05,9.223621833333332e-05,0.00026546316333333337,0.00013447996999999996,8.571945166666666e-05,9.091298833333333e-05,6.471872333333333e-05,0.00025736485000000007,7.64369833333333e-05,0.00025743253333333326,7.390181666666667e-05,0.00022749899999999998,8.620422166666667e-05,0.00021882447166666667,6.751616166666668e-05,6.1933195e-05,7.06712483333333e-05,6.866058166666669e-05,8.072458500000002e-05,0.0007756233000000002,0.0006368399333333337
96,506.0,7.894753799999999e-05,9.613040699999995e-05,0.0002670121430000001,0.00013672350700000003,0.00010501387000000003,8.938551699999998e-05,6.5040592e-05,0.0002685260599999999,7.971525499999996e-05,0.0002506065499999999,7.357597899999996e-05,0.00023138283,7.203102500000001e-05,0.000222382559,6.754636699999996e-05,6.159305500000002e-05,6.956577799999997e-05,6.774425499999996e-05,8.205174e-05,0.0007901691300000002,0.00066671852
97,525.0,8.22087e-05,0.00010010401583333328,0.0002967953666666666,0.00014111992749999997,0.00010582804416666668,8.73804358333333e-05,6.252527666666667e-05,0.00028015174999999995,8.381207166666668e-05,0.00027655561666666657,7.629791749999992e-05,0.0002486884833333333,7.662973166666667e-05,0.0002391080266666667,6.754995916666661e-05,6.175835416666667e-05,6.966987749999999e-05,6.848771916666662e-05,8.298755666666662e-05,0.0008032202583333331,0.0006688733666666664
98,515.0,7.897614000000001e-05,9.515282999999999e-05,0.000267410185,0.00014113187999999997,0.00011531111000000002,9.431845e-05,6.341934000000001e-05,0.00028482675000000005,7.846355000000001e-05,0.0002688646,7.218122000000001e-05,0.00025135285,6.972552e-05,0.00024400956500000002,6.8342695e-05,6.2191475e-05,6.898642000000001e-05,6.753206500000001e-05,8.2874285e-05,0.00075138805,0.0006742120500000001
99,525.0,7.541180249999998e-05,0.0001033842675,0.0002969682125,0.00014629957250000003,0.00012996197750000002,9.409186499999996e-05,6.65426225e-05,0.00024901031000000004,8.7451955e-05,0.00026232010000000006,7.654431000000001e-05,0.00023941399500000004,8.232594000000001e-05,0.00023128993749999997,7.022022500000001e-05,6.36637225e-05,7.358792749999999e-05,7.023813e-05,8.428101e-05,0.0008302809749999999,0.0006956815


==> results/heuristics/moleculars/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
8,35.0,1.0681171e-05,9.918232e-06,2.0217920000000003e-05,1.0299696e-05,9.536756000000001e-06,8.320809e-06,6.794929e-06,1.170637e-05,8.392334e-06,1.2898439999999998e-05,9.059911000000001e-06,1.1610989999999999e-05,7.963182e-06,1.0538108e-05,8.916864e-06,7.843970999999999e-06,8.797654000000003e-06,7.724763e-06,1.4090530000000002e-05,7.705688000000001e-05,5.271435000000001e-05
10,50.0,1.0009615166666666e-05,1.1781844999999996e-05,3.0597041666666684e-05,1.3224290666666667e-05,1.26163265e-05,1.0987136000000002e-05,8.45591516666667e-06,1.4086543333333334e-05,1.0550048000000002e-05,1.600582833333333e-05,1.0657320333333333e-05,1.4932943333333336e-05,9.274491666666669e-06,1.3216331666666658e-05,1.1142101999999998e-05,1.0172533333333333e-05,1.1122235500000002e-05,1.0132796833333333e-05,1.5556801666666662e-05,0.00011030838333333333,7.39455283333333e-05
11,56.0,1.0681159e-05,1.2726765999999995e-05,3.3798214e-05,1.4901176e-05,1.5225408e-05,1.1906631199999997e-05,9.341243400000004e-06,1.581668e-05,1.1453639999999998e-05,1.8095965999999998e-05,1.1663446000000002e-05,1.6417503999999998e-05,1.0080348200000004e-05,1.4481533999999996e-05,1.1873256799999998e-05,1.0781294200000001e-05,1.2187962799999998e-05,1.1053093600000001e-05,1.6679748e-05,0.00012316219999999997,8.198260800000001e-05
12,61.111111111111114,1.0916931999999998e-05,1.351567444444444e-05,3.707144222222221e-05,1.580980666666667e-05,1.5033617777777774e-05,1.2416315888888878e-05,9.65066122222222e-06,1.679525777777778e-05,1.1814966666666663e-05,1.8999303333333327e-05,1.2109021777777776e-05,1.754760888888889e-05,1.0331482888888884e-05,1.5325011111111112e-05,1.2911696555555552e-05,1.1393770333333329e-05,1.2569960888888876e-05,1.1571258555555545e-05,1.7176728888888885e-05,0.00013355413333333344,8.842150333333333e-05
13,65.9090909090909,1.1394253636363622e-05,1.4099209090909087e-05,4.051165272727271e-05,1.7196470909090906e-05,1.5659759090909088e-05,1.3024163727272717e-05,1.0035264272727267e-05,1.7881393636363648e-05,1.2350076363636357e-05,2.0137697272727283e-05,1.249530236363636e-05,1.8533789090909104e-05,1.0661655454545442e-05,1.6303494545454548e-05,1.3743753636363641e-05,1.2129011545454548e-05,1.336661527272727e-05,1.2200531909090905e-05,1.8011440000000015e-05,0.00014323757272727275,9.490359181818178e-05
14,70.71428571428571,1.1576941999999997e-05,1.466275714285713e-05,4.2734827142857124e-05,1.7646371428571422e-05,1.6311225714285712e-05,1.3518339428571426e-05,1.0510861428571427e-05,1.9271034285714295e-05,1.2786029999999996e-05,2.147129857142857e-05,1.3041497142857132e-05,1.9839825714285718e-05,1.1655272285714284e-05,1.7448837142857137e-05,1.396793e-05,1.2503357999999998e-05,1.3763572285714283e-05,1.251697742857143e-05,1.859666e-05,0.00015337125714285718,0.00010093286857142854
15,76.38888888888889,1.2368636777777767e-05,1.550250611111111e-05,4.61432688888889e-05,1.874897444444445e-05,1.7109179444444447e-05,1.3895837944444436e-05,1.060698688888887e-05,2.0848374444444473e-05,1.3395141111111114e-05,2.3069655555555565e-05,1.3861381666666675e-05,2.1240443888888903e-05,1.182954377777776e-05,1.8488037777777786e-05,1.4903814444444443e-05,1.3283894222222214e-05,1.4628311666666672e-05,1.329051822222221e-05,1.9364898888888897e-05,0.00016438569444444435,0.00010885659499999997
16,80.85365853658537,1.2867051609756118e-05,1.592345707317078e-05,4.8945590731707386e-05,2.0331880731707304e-05,1.7294067317073195e-05,1.4585407219512212e-05,1.1606920048780485e-05,2.217640780487806e-05,1.3736978292682938e-05,2.4346032926829165e-05,1.3841644390243935e-05,2.242181707317071e-05,1.174183478048782e-05,1.9627075609756134e-05,1.5488484146341474e-05,1.3761411365853695e-05,1.5319266341463428e-05,1.3960867804878073e-05,2.004635780487807e-05,0.00017344540731707332,0.00011484855121951199
17,90.0,1.440048210526316e-05,1.8291720526315805e-05,5.436822473684207e-05,2.2475343157894747e-05,2.1988462631578964e-05,1.6907636842105258e-05,1.2025085894736825e-05,2.5264847894736824e-05,1.5836012631578945e-05,2.8103279999999988e-05,1.6159759473684207e-05,2.6241100000000005e-05,1.3776824736842108e-05,2.2791563157894743e-05,1.7666808947368432e-05,1.5611392105263162e-05,1.729914421052633e-05,1.5790830000000007e-05,2.21189563157895e-05,0.00019467626842105274,0.0001280018947368421
18,94.51612903225806,1.4605824193548418e-05,1.890582483870968e-05,5.691590096774189e-05,2.3188125483870977e-05,2.23075135483871e-05,1.713075129032261e-05,1.2564667483870956e-05,2.6428315483870942e-05,1.622553516129036e-05,2.9545451935483854e-05,1.653625161290324e-05,2.7324306129032234e-05,1.4058229032258092e-05,2.3801107096774182e-05,1.8059052903225814e-05,1.5980958709677454e-05,1.7631433548387106e-05,1.6043254838709693e-05,2.297816225806451e-05,0.00020404172903225781,0.00013461110645161272
19,98.62068965517241,1.4977610689655189e-05,1.9474689310344806e-05,5.8256349655172335e-05,2.3835275517241395e-05,2.2523153103448262e-05,1.7522935862069e-05,1.2763621379310344e-05,2.7652442068965502e-05,1.6653942758620717e-05,3.091713758620685e-05,1.703788827586209e-05,2.871793620689653e-05,1.4354436206896545e-05,2.501175517241379e-05,1.8815343793103444e-05,1.657501724137933e-05,1.826039689655173e-05,1.670491241379312e-05,2.3549183103448254e-05,0.000211689427586207,0.0001399237137931034
20,105.74728260869566,1.5765869728261245e-05,2.0773517418478393e-05,6.32650818750002e-05,2.5568058559782752e-05,2.4566183940217463e-05,1.8828588260869636e-05,1.3451987586956648e-05,2.986529684782641e-05,1.764199540760948e-05,3.3329168451086676e-05,1.79425531250006e-05,3.0874885597825694e-05,1.5175207934782958e-05,2.7053248206521708e-05,2.007070711956499e-05,1.7671479945652425e-05,1.9516061521738964e-05,1.777740782608717e-05,2.468682834239136e-05,0.00022733069157608878,0.0001493653214673907
21,111.41618497109826,1.6374524508670925e-05,2.1675146329479988e-05,6.673708234104091e-05,2.6862126763005808e-05,2.5844507716763097e-05,1.978371606936429e-05,1.3920949797688018e-05,3.176983367052011e-05,1.8318396820810016e-05,3.540185124277491e-05,1.8724330838150904e-05,3.2867242023121036e-05,1.5877777832370332e-05,2.877684696531819e-05,2.102521173410403e-05,1.8502596098266173e-05,2.046858505780344e-05,1.852650791907543e-05,2.5631798988439045e-05,0.00023904163930636008,0.00015708489884392885
22,117.08100558659218,1.6964677765363654e-05,2.253308871508418e-05,6.96614448603355e-05,2.793220636871489e-05,2.698885407821233e-05,2.0549425865921692e-05,1.4491512988827123e-05,3.35895199720666e-05,1.897552039106203e-05,3.737890083798919e-05,1.9365576452514434e-05,3.4643353631285e-05,1.6411121396648535e-05,3.0456714022346482e-05,2.19018682402236e-05,1.9285275335195577e-05,2.1266402150837885e-05,1.931904075419e-05,2.6486312877094567e-05,0.0002509437921787733,0.0001648022569832381
23,123.46153846153847,1.7660677384615763e-05,2.373274165384621e-05,7.429040315384619e-05,2.953529776923066e-05,2.8654797230769214e-05,2.1668584923077242e-05,1.502054811538474e-05,3.5651005269230535e-05,1.9881178500000542e-05,3.968202080769204e-05,2.0299045038461875e-05,3.6811735384615416e-05,1.7123774038461936e-05,3.244886549999946e-05,2.2946585884615664e-05,2.0259531000000274e-05,2.2248111384615576e-05,2.0235413769231008e-05,2.7497731615384548e-05,0.0002645423034615392,0.00017338936769230673
24,128.02,1.807871576000041e-05,2.4161059759999996e-05,7.585334728000001e-05,3.0275915560000038e-05,2.920732580000004e-05,2.2104167120000236e-05,1.533708148000011e-05,3.725109259999991e-05,2.0245746160000486e-05,4.134550364000005e-05,2.074317596000032e-05,3.842029271999971e-05,1.7527393040000408e-05,3.396062863999963e-05,2.351474152000023e-05,2.0747372240000237e-05,2.2821606960000195e-05,2.0785232680000242e-05,2.819327788000022e-05,0.0002736804248000001,0.00017937288239999968
25,134.01913875598086,1.8678109043062567e-05,2.5196858133971133e-05,7.987570296650733e-05,3.177115545454548e-05,3.06143155023924e-05,2.3086213444976238e-05,1.5795741339712847e-05,3.931522143540665e-05,2.1003771818182237e-05,4.358782177033515e-05,2.159673119617255e-05,4.055157913875577e-05,1.82085635406702e-05,3.5907549904306234e-05,2.454136961722497e-05,2.167292382775144e-05,2.3735304258373344e-05,2.1593527464115084e-05,2.9113411913875703e-05,0.0002863549703349276,0.00018744822057416202
26,138.68055555555554,1.912503967592628e-05,2.56910418518516e-05,8.155935513888902e-05,3.253055731481499e-05,3.1135812083333406e-05,2.3556300231481623e-05,1.6300103055555632e-05,4.101836879629628e-05,2.143670472222261e-05,4.5450860324074026e-05,2.2071272453704e-05,4.231951879629641e-05,1.8631196157407793e-05,3.7623222638888915e-05,2.5038921157407486e-05,2.216331629629651e-05,2.4250810972222346e-05,2.2192234444444642e-05,2.967692694444452e-05,0.00029568540277777615,0.00019369058287036991
27,146.13095238095238,1.999324279761923e-05,2.7065903095237846e-05,8.764849291666668e-05,3.4532804642857194e-05,3.3080440238095214e-05,2.4983848214285882e-05,1.6885003869047547e-05,4.381622761904734e-05,2.2482732380952582e-05,4.816878613095223e-05,2.320878011904785e-05,4.5392485773809336e-05,1.9608786666666754e-05,4.03856912499999e-05,2.6366974880952425e-05,2.3325279583333503e-05,2.5550813809523846e-05,2.3336631547619222e-05,3.092132845238092e-05,0.0003122680267857142,0.00020367815654761889
28,150.25714285714287,2.0331922228571652e-05,2.7462007199999683e-05,8.869852382857115e-05,3.490979691428579e-05,3.383459754285711e-05,2.5263919142857252e-05,1.731150874285707e-05,4.549135662857126e-05,2.280467268571446e-05,4.99811184e-05,2.3435056000000232e-05,4.659353194285702e-05,1.982443040000026e-05,4.1584150857142676e-05,2.6793215542857223e-05,2.379144771428587e-05,2.598967640000008e-05,2.376120320000016e-05,3.148242805714282e-05,0.00031995555657142867,0.00020904447885714244
29,157.1818181818182,2.118919042424264e-05,2.8670918424242075e-05,9.382956527272694e-05,3.682556296969709e-05,3.593098296969694e-05,2.675822448484859e-05,1.796751424242417e-05,4.81696555151513e-05,2.3752273878787944e-05,5.279830145454536e-05,2.451073703030321e-05,4.9697560242424056e-05,2.086147763636389e-05,4.442446345454534e-05,2.7976908121212243e-05,2.48227022424244e-05,2.703913042424244e-05,2.47110062424244e-05,3.252651678787875e-05,0.000334986641818182,0.00021836425696969707
30,160.8594657375145,2.197629358884951e-05,2.9021079210221348e-05,9.45855001742165e-05,3.6988694750290195e-05,3.551736480836251e-05,2.677504736353065e-05,1.8222708222996595e-05,4.972971612078992e-05,2.406419346109132e-05,5.434952156794395e-05,2.4816552891985478e-05,5.099651731707293e-05,2.107979982578289e-05,4.576861529616748e-05,2.8498691649243857e-05,2.5298018583043023e-05,2.754693256678191e-05,2.5202790197444947e-05,3.3250373960511166e-05,0.0003420909752613264,0.0002233717602787463
31,166.62660256410257,2.2853417804486486e-05,2.9936469230770195e-05,9.791611302884612e-05,3.8188508461538384e-05,3.664768857371815e-05,2.770722496794854e-05,1.874263693910262e-05,5.207512677884583e-05,2.4786063477564045e-05,5.6875019983973806e-05,2.5656820240383952e-05,5.3696372403845665e-05,2.187051227564079e-05,4.82419403205127e-05,2.943017350961458e-05,2.6100117916666216e-05,2.8444254198717245e-05,2.602351158653793e-05,3.453932602564187e-05,0.00035497334230769225,0.00023127190000000165
32,172.373417721519,2.3612724636074913e-05,3.079469914557064e-05,0.00010089728167721582,3.941263181961997e-05,3.788735430379738e-05,2.864682792721474e-05,1.925003180379756e-05,5.462097922468347e-05,2.5459451677215118e-05,5.9360495379747e-05,2.634581969936674e-05,5.6006032974683163e-05,2.239701563291074e-05,5.0480306297468154e-05,3.0382785806961606e-05,2.6986008449366717e-05,2.9334649825948596e-05,2.6893771819619787e-05,3.539440545886076e-05,0.0003673046224683531,0.00023907026787974928
33,177.21212121212122,2.4580186000000143e-05,3.17118356363645e-05,0.00010361152280808024,4.052316472727238e-05,3.922438462626249e-05,2.976875143434248e-05,2.0016272626262724e-05,5.6962342343434364e-05,2.6430318383838427e-05,6.193975171717184e-05,2.733659739393931e-05,5.871064866666685e-05,2.3353468686868577e-05,5.301282973737413e-05,3.133600391919208e-05,2.794785723232248e-05,3.0303863595959058e-05,2.7804999555554693e-05,3.61283613333329e-05,0.00037600296949495,0.0002457936206060623
34,182.75529865125242,2.509601371868959e-05,3.2607068709056885e-05,0.00010645689526011611,4.161359824662771e-05,4.030495878612703e-05,3.053787971098181e-05,2.0616956936416355e-05,5.919432506743741e-05,2.7095287610790107e-05,6.444192572254348e-05,2.7910644759152283e-05,6.086849628131012e-05,2.3827716146435164e-05,5.513868394990333e-05,3.2107358381503574e-05,2.8627543969170664e-05,3.110383545279407e-05,2.8626349749517423e-05,3.721801728323611e-05,0.0003877224015414249,0.00025370185549132996
35,188.1547619047619,2.5779788660714593e-05,3.325279327380927e-05,0.00010971165758928582,4.252876553571447e-05,4.109875029761908e-05,3.122176086309533e-05,2.1018299494047656e-05,6.161332059523831e-05,2.7621787113095244e-05,6.680999553571419e-05,2.8730865029761974e-05,6.356140282738095e-05,2.4631623035714513e-05,5.774661062500015e-05,3.291638610119043e-05,2.9360464702381193e-05,3.18691836309525e-05,2.9282127023809794e-05,3.80038562499998e-05,0.0003992101931547626,0.00026094826934523887
36,194.11764705882354,2.6415173445378415e-05,3.419817512605025e-05,0.00011304160324929983,4.383970025210107e-05,4.255130372549045e-05,3.217401711484607e-05,2.1574278851540597e-05,6.412117862745056e-05,2.8402597843137233e-05,6.97335620448173e-05,2.9514422577030682e-05,6.617117694677861e-05,2.516511476190498e-05,6.013377778711484e-05,3.376782557422961e-05,3.0235348123249545e-05,3.276746523809538e-05,3.0193273165266378e-05,3.896347400560177e-05,0.0004118548028011226,0.0002688217563025202
37,199.28838951310863,2.688057794007504e-05,3.493135842696608e-05,0.00011563007846442005,4.47910770411986e-05,4.320707112359555e-05,3.279183970037467e-05,2.200166397003769e-05,6.647431782771501e-05,2.8965981460673937e-05,7.217894910112331e-05,3.006020940074893e-05,6.856472176029953e-05,2.5711076516853985e-05,6.243852408239674e-05,3.4635708202246836e-05,3.1011382808988954e-05,3.347915576779006e-05,3.0915745430711825e-05,3.978616071161031e-05,0.00042257628164793997,0.00027578467303370743
38,206.1228813559322,2.765241699152542e-05,3.616809788135576e-05,0.00012128808453389827,4.653930360169493e-05,4.541005067796609e-05,3.418952978813576e-05,2.2661188813559523e-05,6.962307978813571e-05,2.985121758474549e-05,7.521581093220354e-05,3.0935011779660744e-05,7.161801249999978e-05,2.656811309322032e-05,6.53913490254238e-05,3.569429779660989e-05,3.2034570254237526e-05,3.4644147881355804e-05,3.1974056271186654e-05,4.080785779661002e-05,0.0004374605131355934,0.0002850525690677959
39,211.21513944223108,2.8358521035856667e-05,3.687328466135434e-05,0.00012418958593625522,4.754665047808755e-05,4.62726778486057e-05,3.490923533864542e-05,2.3353725976095813e-05,7.25445100796815e-05,3.0445100358565558e-05,7.794701521912364e-05,3.1329434462151196e-05,7.428704780876494e-05,2.703201262948219e-05,6.779370952191257e-05,3.6746955219123096e-05,3.299932270916323e-05,3.54906527490037e-05,3.2813243227091644e-05,4.1803985577689095e-05,0.00044821961992031926,0.0002922295625498004
40,213.16901408450704,2.8391296760563236e-05,3.643696281690135e-05,0.0001226037992957746,4.7025322488262776e-05,4.5383480422535124e-05,3.4395410798122256e-05,2.3122355774648084e-05,7.320469732394349e-05,3.018680985915454e-05,7.883920535211264e-05,3.135976553990581e-05,7.469721286385033e-05,2.6778661924882548e-05,6.804500286384985e-05,3.654408502347408e-05,3.2748309530516465e-05,3.538232934272293e-05,3.2730400985915594e-05,4.1869321924882526e-05,0.0004503498680751175,0.00029451780187793314
41,218.8095238095238,2.8930724897959e-05,3.752821979591858e-05,0.0001259777819727888,4.843140972789109e-05,4.666516646258499e-05,3.520194156462588e-05,2.3395841836734913e-05,7.541423170068038e-05,3.095483659863912e-05,8.208768625850335e-05,3.229825823129227e-05,7.793498258503408e-05,2.765964061224486e-05,7.121093149659873e-05,3.737187115646261e-05,3.365416612244899e-05,3.630953204081634e-05,3.356431326530612e-05,4.272979782312908e-05,0.0004619303244897963,0.00030216101224489743
42,229.77941176470588,3.0661214607842886e-05,3.987235220588211e-05,0.00013710995519607846,5.174875656862736e-05,5.135255882352932e-05,3.791229833333332e-05,2.4970839901960806e-05,8.241382676470628e-05,3.283514421568598e-05,8.788167078431376e-05,3.359925715686275e-05,8.397336245097973e-05,2.912739749999978e-05,7.689794558823576e-05,3.9526295147058765e-05,3.5661111323529276e-05,3.864987441176463e-05,3.582823774509799e-05,4.476274063725508e-05,0.00048761390784313635,0.0003174317897058809
43,232.94776119402985,3.0745495671641554e-05,4.016018544776155e-05,0.00013652131731343298,5.206830708955227e-05,5.097763104477609e-05,3.8110145373134306e-05,2.5250483134328446e-05,8.364524216417932e-05,3.308110910447744e-05,8.982224902985076e-05,3.4063434253731196e-05,8.584742298507459e-05,2.943064671641783e-05,7.906671522388049e-05,4.021178589552229e-05,3.626061955223873e-05,3.899959104477608e-05,3.610386865671639e-05,4.5175341492537095e-05,0.0004931198977611933,0.000321639662686567
44,236.66666666666666,3.113971226415073e-05,4.0475826415094656e-05,0.0001369986101257864,5.2042580943396234e-05,5.10542654716981e-05,3.804321037735837e-05,2.5498939496855403e-05,8.547996220125781e-05,3.32509943396225e-05,9.210993949685524e-05,3.4206916226414986e-05,8.679515823899397e-05,2.9345286100628693e-05,8.027688654088057e-05,4.0497568867924435e-05,3.657910981132072e-05,3.9664454088050214e-05,3.6797284025157235e-05,4.6146442201257635e-05,0.0005001784918238993,0.00032663286666666604
45,244.14285714285714,3.205844352380953e-05,4.206611933333364e-05,0.00014430544476190478,5.466892561904763e-05,5.4709344666666756e-05,4.049482990476184e-05,2.6453562190476215e-05,8.989310657142856e-05,3.4497126857142716e-05,9.569259352380965e-05,3.538812447619038e-05,9.136472504761913e-05,3.07591778095238e-05,8.476211619047632e-05,4.230635190476179e-05,3.8306374952380866e-05,4.119055247619041e-05,3.831455019047621e-05,4.776432476190487e-05,0.0005178424323809527,0.00033740429142857135
46,253.54545454545453,3.341393281818171e-05,4.397348890909119e-05,0.00015079259454545493,5.679846181818173e-05,5.7221759272727305e-05,4.178155909090894e-05,2.7464307363636377e-05,9.533383863636365e-05,3.598473318181814e-05,0.00010104374936363648,3.6593347090909074e-05,9.585857481818184e-05,3.143570209090904e-05,8.88913311818182e-05,4.398518890909084e-05,3.987030818181807e-05,4.310455563636349e-05,4.0095937545454454e-05,4.9518023090909274e-05,0.0005388274972727267,0.00035029127636363643
47,253.82882882882882,3.315822486486473e-05,4.302703558558588e-05,0.00014787902252252273,5.589863504504501e-05,5.517907990991004e-05,4.0822630450450366e-05,2.699908000000004e-05,9.45245853153153e-05,3.51691029729729e-05,0.00010107401468468484,3.65063922522523e-05,9.64527827027027e-05,3.174833450450445e-05,8.976159927927935e-05,4.335630918918916e-05,3.9295461081081026e-05,4.23815844144143e-05,3.94198274774774e-05,4.900189441441454e-05,0.0005367880423423416,0.00034987561351351336
48,256.60377358490564,3.3231279339622553e-05,4.301408377358525e-05,0.00014717194150943428,5.539588537735839e-05,5.405152283018871e-05,4.047448084905653e-05,2.7272615094339655e-05,9.612271943396234e-05,3.5218922358490496e-05,0.0001029190066037736,3.631586849056599e-05,9.70433383962264e-05,3.109405377358488e-05,9.031273150943401e-05,4.3093029339622585e-05,3.910694584905647e-05,4.226958707547156e-05,3.935121103773572e-05,4.906317226415118e-05,0.0005410363122641507,0.00035336444245283034
49,264.537037037037,3.405720907407409e-05,4.473792314814821e-05,0.000152542387037037,5.758294018518527e-05,5.672508407407415e-05,4.235373666666672e-05,2.775766833333331e-05,9.933002111111123e-05,3.654647722222227e-05,0.00010786321037037029,3.7979198888888964e-05,0.00010128860518518515,3.2430667407407354e-05,9.468440703703711e-05,4.4661539814814896e-05,4.056515074074074e-05,4.3425735185185305e-05,4.0443735740740744e-05,5.016238981481484e-05,0.0005583864703703711,0.00036368945185185107
50,269.3382352941176,3.4713041764705936e-05,4.532758044117653e-05,0.00015611822205882357,5.866254132352945e-05,5.743083250000003e-05,4.250898117647063e-05,2.8231922205882295e-05,0.00010319562029411768,3.7019393529411856e-05,0.00010973599191176486,3.801724588235306e-05,0.00010425449088235303,3.264686779411767e-05,9.758471985294122e-05,4.555302485294124e-05,4.1333011764705894e-05,4.448259352941185e-05,4.1529356911764725e-05,5.126035117647064e-05,0.0005679866735294114,0.00037072369264705836
51,273.0,3.489295433333337e-05,4.562974166666673e-05,0.00015628216333333326,5.88055435000001e-05,5.711754200000015e-05,4.249016200000005e-05,2.8451685333333265e-05,0.00010485569433333342,3.715396216666675e-05,0.00011228680783333338,3.828326850000012e-05,0.0001059285879999999,3.276745466666667e-05,9.890437250000006e-05,4.576960916666672e-05,4.1543244833333415e-05,4.470189216666678e-05,4.187862183333339e-05,5.167881733333338e-05,0.0005750866866666674,0.00037543257166666624
52,281.6393442622951,3.6068425737704945e-05,4.713691885245905e-05,0.00016433137377049167,6.136308000000002e-05,5.958939868852462e-05,4.436539508196725e-05,2.9355978524590098e-05,0.0001102338185245902,3.846004426229515e-05,0.0001168415291803279,3.9521205573770554e-05,0.0001112683827868852,3.4156002459016365e-05,0.00010390359049180313,4.6988784426229625e-05,4.287586704918036e-05,4.613282311475416e-05,4.304510311475414e-05,5.284059278688528e-05,0.000593843218032787,0.0003868818147540976
53,282.7118644067797,3.5788646949152565e-05,4.642535406779668e-05,0.0001603708135593222,5.9937218474576353e-05,5.86048952542374e-05,4.376475983050852e-05,2.9434596610169416e-05,0.0001104807493220337,3.794815898305096e-05,0.00011824186593220336,3.9197229152542445e-05,0.00011085494610169478,3.3846546610169516e-05,0.00010375896932203371,4.632190118644074e-05,4.228212084745766e-05,4.528296067796617e-05,4.237748796610177e-05,5.254179932203395e-05,0.000593836420338982,0.0003879171271186438
54,289.7590361445783,3.681527180722907e-05,4.770584024096403e-05,0.0001662952313253014,6.211522180722901e-05,6.0877740963855614e-05,4.5214212289156493e-05,3.0131231084337355e-05,0.00011532796289156642,3.8890093493976025e-05,0.00012191921337349401,4.030854156626505e-05,0.00011523346530120472,3.4736436144578373e-05,0.00010792750036144596,4.7824469518072386e-05,4.360158855421677e-05,4.667316927710838e-05,4.366391951807223e-05,5.376655180722905e-05,0.0006095033265060237,0.00039746590963855415
55,294.7142857142857,3.734315828571435e-05,4.822731071428582e-05,0.0001687942085714283,6.26363061428573e-05,6.164005871428582e-05,4.586866571428572e-05,3.061805557142858e-05,0.00011765514842857132,3.931045514285723e-05,0.00012551887314285725,4.0795806571428636e-05,0.00011804786471428584,3.520079957142862e-05,0.00011078459771428582,4.8372405142857146e-05,4.4147625571428666e-05,4.731008100000005e-05,4.42842082857144e-05,5.443062300000006e-05,0.0006202180228571429,0.0004041831771428571
56,297.3728813559322,3.6912041186440734e-05,4.822642322033901e-05,0.00016666993728813563,6.214683203389846e-05,6.130509542372881e-05,4.537024677966113e-05,3.0474744067796556e-05,0.00011820025864406787,3.948049728813565e-05,0.0001269805191525423,4.061885135593227e-05,0.00011819014440677974,3.457231067796611e-05,0.00011109942830508483,4.819773237288147e-05,4.380597610169499e-05,4.7335381694915366e-05,4.428119915254242e-05,5.441762559322041e-05,0.0006233688152542375,0.00040742542711864427
57,302.72727272727275,3.758560018181824e-05,4.898288272727275e-05,0.00017075708727272743,6.29342629090911e-05,6.20408463636365e-05,4.6238030363636424e-05,3.103733036363633e-05,0.00012141791672727275,3.999146454545461e-05,0.00013030484545454533,4.148006527272731e-05,0.00012160257199999992,3.568346272727274e-05,0.00011431044418181814,4.901236200000008e-05,4.4729058363636405e-05,4.791303309090913e-05,4.500475636363644e-05,5.532394345454551e-05,0.0006346329745454544,0.0004145951836363643
58,310.76271186440675,3.891961237288144e-05,5.06590998305085e-05,0.00017658289661016944,6.537962474576285e-05,6.419117474576283e-05,4.7867577627118765e-05,3.1788871694915226e-05,0.00012724802186440644,4.105285033898313e-05,0.000135057658983051,4.267288508474584e-05,0.00012697244661016944,3.629094440677967e-05,0.0001197661303389831,5.044169627118652e-05,4.5985688644067885e-05,4.960682915254239e-05,4.6463339491525494e-05,5.681393152542389e-05,0.0006524017203389836,0.00042557392203389915
59,318.95522388059703,4.019879865671653e-05,5.239302014925375e-05,0.00018552345373134334,6.859054268656735e-05,6.742441507462698e-05,4.9781443582089534e-05,3.2765117014925394e-05,0.0001331638858208956,4.241075208955229e-05,0.00014064026925373152,4.41807392537314e-05,0.00013399695059701503,3.8462608656716504e-05,0.00012643727925373165,5.242860820895528e-05,4.797373104477621e-05,5.13635519402985e-05,4.837050985074632e-05,5.8601503731343296e-05,0.0006711817537313428,0.0004370710671641791
60,321.44736842105266,3.99037443421054e-05,5.137795223684216e-05,0.00018598594736842137,6.76675869736844e-05,6.446084986842116e-05,4.87741664473684e-05,3.212941500000005e-05,0.000133319280394737,4.225749789473695e-05,0.0001420172046052633,4.406195078947385e-05,0.00013636853223684208,3.866898223684223e-05,0.00012860296276315776,5.1010284210526276e-05,4.667702328947379e-05,5.019464565789477e-05,4.719621578947373e-05,5.7802700394736945e-05,0.0006737056618421055,0.0004387880671052628
61,333.6607142857143,4.158743660714288e-05,5.555196071428576e-05,0.00019685583214285743,7.2851782857143e-05,7.185509928571442e-05,5.2931902678571456e-05,3.385075374999997e-05,0.0001418956582142857,4.492019035714293e-05,0.0001502897216071429,4.6408603928571533e-05,0.0001434194144642856,4.011179803571441e-05,0.00013555120875000006,5.573118857142866e-05,5.110928196428579e-05,5.395753321428576e-05,5.0858518928571514e-05,6.119566339285728e-05,0.0007037141499999995,0.0004571250678571433
62,340.27027027027026,4.274104027027026e-05,5.657963405405402e-05,0.0002022018148648649,7.441688527027034e-05,7.390492878378383e-05,5.435846418918938e-05,3.457649013513519e-05,0.00014628433135135117,4.574704472972991e-05,0.0001548580328378379,4.735283108108125e-05,0.00014805695527027017,4.118197932432448e-05,0.00014031448418918926,5.6538062162162224e-05,5.2050003108108136e-05,5.521355310810811e-05,5.2090280135135125e-05,6.231552364864874e-05,0.0007180684391891893,0.00046620850135135173
63,338.9,4.2006012600000054e-05,5.486298200000005e-05,0.00019557668200000003,7.233810500000005e-05,6.993722740000011e-05,5.251121440000004e-05,3.440046280000003e-05,0.00014537049400000009,4.4524189400000026e-05,0.0001536817499999999,4.6282769200000076e-05,0.00014695979619999997,4.048347800000008e-05,0.00013914110620000006,5.499028900000002e-05,5.048084900000007e-05,5.3829187000000035e-05,5.077457900000003e-05,6.13942102000001e-05,0.0007117648200000004,0.00046351910800000035
64,341.74418604651163,4.198495860465119e-05,5.5160082093023325e-05,0.00019365297209302337,7.209999209302331e-05,6.995312674418605e-05,5.160099395348839e-05,3.4296229534883686e-05,0.00014695624883720944,4.473952395348839e-05,0.00015614756046511633,4.628092976744193e-05,0.00014740364093023252,3.9881330930232626e-05,0.00014022064069767442,5.5340837674418676e-05,5.067281813953496e-05,5.428513372093028e-05,5.108478906976751e-05,6.189013674418612e-05,0.0007164040232558136,0.0004671346255813957
65,347.6,4.416466120000006e-05,5.6387902399999933e-05,0.00020060923199999994,7.515813440000003e-05,7.395173680000006e-05,5.496026280000001e-05,3.636645439999995e-05,0.00015309811719999998,4.65116504e-05,0.00016030597999999995,4.8285484400000007e-05,0.00015540030399999985,4.21648e-05,0.00014777946799999998,5.7506563999999984e-05,5.257797199999998e-05,5.6201932399999955e-05,5.2645684399999986e-05,6.389427599999998e-05,0.0007316980080000003,0.00047618485599999977
66,369.61538461538464,4.8497094615384646e-05,6.32827103846153e-05,0.00023668638846153847,8.26303696153847e-05,9.224138653846153e-05,6.221808269230768e-05,4.007266076923075e-05,0.0001630654753846153,5.158553461538462e-05,0.000170328976923077,5.2729931538461544e-05,0.0001632369576923077,4.6083559615384664e-05,0.0001561027453846153,6.303053384615379e-05,5.8000816923076915e-05,6.208878307692308e-05,5.889672576923078e-05,6.98575707692308e-05,0.0007870353423076922,0.0005089998423076922
67,364.1666666666667,4.6024060833333385e-05,5.9778163611111146e-05,0.00021508335277777778,7.847283527777782e-05,7.986161500000002e-05,5.7785386111111125e-05,3.843174333333328e-05,0.0001630001777777777,4.890760361111113e-05,0.00016945666666666673,5.0094393055555604e-05,0.00016240078055555556,4.3682255833333365e-05,0.0001548959194444444,6.106561777777787e-05,5.6207838333333375e-05,5.9446366944444495e-05,5.64018905555556e-05,6.808704750000003e-05,0.0007699118722222222,0.0005004028555555553
68,364.19117647058823,4.754943617647062e-05,5.762822235294093e-05,0.00021856847058823528,7.887763323529406e-05,7.299886279411759e-05,5.45571886764708e-05,3.6955222058823675e-05,0.00016528855588235312,4.783237823529421e-05,0.00017093625882352913,5.098371676470612e-05,0.00016434471617647045,4.511405632352944e-05,0.00015719916911764722,5.881926338235292e-05,5.429948735294117e-05,5.818325161764711e-05,5.507259632352943e-05,6.721405485294126e-05,0.0007658856926470592,0.0004985879470588232
69,368.39285714285717,4.58078735714286e-05,5.9105666428571376e-05,0.00020982026785714298,7.778151535714284e-05,7.495879428571428e-05,5.6414950357142875e-05,3.795453714285713e-05,0.0001659870321428571,4.869870464285715e-05,0.0001741741535714284,5.0387213571428565e-05,0.00016662564999999998,4.3473077857142895e-05,0.0001593402357142857,6.0032932500000025e-05,5.535484321428575e-05,5.8542826785714303e-05,5.5401664999999986e-05,6.767087000000004e-05,0.0007751209392857145,0.0005056568392857138
70,372.77777777777777,4.625585333333332e-05,5.985896333333336e-05,0.0002118799666666667,7.76741144444444e-05,7.664096777777775e-05,5.688402888888889e-05,3.793239555555556e-05,0.00016904666666666676,4.93341011111111e-05,0.00017841124444444451,5.085997777777781e-05,0.00016820965555555548,4.377895444444444e-05,0.00016069413333333332,6.0351684444444445e-05,5.5575373333333326e-05,5.9204631111111096e-05,5.589328111111111e-05,6.838375222222221e-05,0.0007829745222222218,0.0005111562222222224
71,375.0,4.61135657142857e-05,5.967617285714285e-05,0.0002082314285714286,7.746220142857144e-05,7.595674857142857e-05,5.6818565714285716e-05,3.765310571428572e-05,0.00016918524285714284,4.9104011428571424e-05,0.00018171242857142856,5.134515000000001e-05,0.0001726320571428571,4.520075714285714e-05,0.0001648493285714286,6.143024285714284e-05,5.640643571428571e-05,5.985667857142857e-05,5.656651857142855e-05,6.915160142857142e-05,0.0007868971571428572,0.000514592414285714
72,383.0,4.638195600000002e-05,6.166458199999998e-05,0.00021037819000000002,7.9808232e-05,7.648946099999998e-05,5.752802899999997e-05,3.787041200000001e-05,0.00017358069000000006,5.053043700000001e-05,0.00018611426,5.217553e-05,0.00017661091000000003,4.478693199999997e-05,0.00016899351000000006,6.243467599999999e-05,5.763769299999999e-05,6.0703753e-05,5.7375438000000004e-05,6.999732199999999e-05,0.0008030866999999995,0.0005241442199999997
73,390.0,4.7063823333333314e-05,6.325642333333332e-05,0.0002165913833333333,7.947682833333336e-05,8.176563e-05,6.010135000000002e-05,3.966888166666666e-05,0.00018043118333333332,5.174081000000001e-05,0.00019329001666666665,5.2928919999999995e-05,0.00017977549999999992,4.560153333333333e-05,0.00017244015,6.403524000000001e-05,5.947747833333333e-05,6.231468000000001e-05,5.9374179999999976e-05,7.175203999999999e-05,0.0008188644499999999,0.0005335330333333334
74,399.44444444444446,5.0195721805555765e-05,6.293687222222248e-05,0.00023579399722222131,8.216499027777754e-05,7.692278319444449e-05,6.020631375000015e-05,3.896721166666672e-05,0.00018712974722222237,5.214016083333335e-05,0.000196727161111112,5.429420888888886e-05,0.00019553696527777796,5.0231815138889155e-05,0.0001874549722222225,6.316236944444435e-05,5.856389222222222e-05,6.23163186111111e-05,5.9370880138888985e-05,7.181003236111119e-05,0.0008402840958333325,0.0005450675944444442
75,390.0,4.741350166666668e-05,6.0848395000000005e-05,0.0002121845333333333,7.853108500000002e-05,7.568200333333331e-05,5.7248263333333334e-05,3.966093500000001e-05,0.00018184184999999993,5.0107641666666666e-05,0.00019127120000000003,5.1848091666666664e-05,0.00018246173333333335,4.369021666666667e-05,0.00017459786666666665,6.221929666666665e-05,5.745093999999999e-05,6.105502500000001e-05,5.7554251666666664e-05,7.07308533333333e-05,0.0008155702499999998,0.0005333742000000002
76,402.72727272727275,4.9209599090909086e-05,6.397420727272726e-05,0.00022587990909090903,8.220890272727266e-05,8.109266909090913e-05,5.995144727272724e-05,4.00456518181818e-05,0.00019204183636363641,5.227436090909092e-05,0.00020209006363636366,5.376772636363637e-05,0.00019008898181818186,4.640925909090909e-05,0.00018149069090909082,6.52291463636364e-05,6.007064909090909e-05,6.371845181818183e-05,6.035242454545454e-05,7.28390418181818e-05,0.0008435292363636363,0.0005505367090909093
77,408.1818181818182,4.950653727272726e-05,6.431666363636362e-05,0.00022851338181818185,8.345300090909089e-05,8.12942318181818e-05,5.988205909090905e-05,4.0377273636363625e-05,0.0001933683181818183,5.269484818181814e-05,0.00020499231818181822,5.4446134545454524e-05,0.00019644597272727268,4.733693181818183e-05,0.00018845035454545463,6.587505181818177e-05,6.12757390909091e-05,6.442070363636365e-05,6.109150090909089e-05,7.407014636363635e-05,0.0008542904999999997,0.0005586146909090907
78,421.6666666666667,5.1563971666666636e-05,6.711482833333329e-05,0.00024295052500000015,8.813937833333335e-05,8.597969916666667e-05,6.425976250000001e-05,4.264911083333335e-05,0.00020447968333333336,5.485415416666664e-05,0.00021218658333333327,5.691448833333334e-05,0.00020623205,4.978378666666665e-05,0.00019797289166666667,6.785986833333337e-05,6.303985916666668e-05,6.678503250000001e-05,6.376902666666671e-05,7.632374749999999e-05,0.0008858799916666667,0.0005760331500000002
79,431.3636363636364,5.228736272727272e-05,7.063691999999998e-05,0.00024930346363636355,9.183885818181822e-05,9.095236818181818e-05,6.665532454545455e-05,4.4376202727272744e-05,0.00021241788181818172,5.736567636363637e-05,0.00022053289999999996,5.806359636363636e-05,0.00021120208181818188,4.981648363636364e-05,0.0002040450999999999,7.127414454545455e-05,6.647110000000001e-05,6.898533090909095e-05,6.601593636363638e-05,7.793468909090907e-05,0.0009096232272727276,0.0005893641999999998
80,433.57142857142856,5.2520207142857146e-05,6.943430142857139e-05,0.00025047062142857134,9.029423214285712e-05,8.879389285714284e-05,6.582395e-05,4.367658642857144e-05,0.00021293503571428576,5.656821714285714e-05,0.00022416284999999996,5.793570785714286e-05,0.0002143638571428572,5.0745692142857144e-05,0.00020615709285714293,6.985154285714286e-05,6.546634000000001e-05,6.844486642857141e-05,6.543227499999995e-05,7.788111642857141e-05,0.0009125912,0.0005916220571428574
81,428.0,5.1746366000000003e-05,6.692885800000001e-05,0.00023629183999999997,8.603095799999997e-05,8.1906302e-05,6.290912799999998e-05,4.362583599999999e-05,0.00021079538000000006,5.463600799999999e-05,0.00022226322000000004,5.664825000000001e-05,0.00021136287999999997,4.936219199999998e-05,0.00020326134,6.727694200000001e-05,6.2985424e-05,6.6027644e-05,6.316185999999999e-05,7.616996800000002e-05,0.0008948278200000001,0.0005829381999999999
82,444.2857142857143,5.3599897142857135e-05,7.078647428571426e-05,0.0002533776142857143,9.215218714285713e-05,9.270053000000001e-05,6.804124857142859e-05,4.578659285714283e-05,0.0002251421,5.78948442857143e-05,0.00023411681428571433,5.8238842857142865e-05,0.00022198124285714282,5.087171142857142e-05,0.00021394318571428574,7.239067142857148e-05,6.759508999999999e-05,7.027219142857146e-05,6.74009257142857e-05,7.993494857142857e-05,0.0009348118285714286,0.0006081002142857145
83,452.0,5.4826741999999996e-05,7.284640400000001e-05,0.00026363844,9.701731999999999e-05,9.6774088e-05,7.1649532e-05,4.6310432e-05,0.00023278240000000006,5.883216800000002e-05,0.00023901944000000004,6.145477799999999e-05,0.00023221968,5.5022221999999997e-05,0.00022343158,7.502555800000003e-05,7.024288000000002e-05,7.227897400000001e-05,6.933690400000001e-05,8.165836e-05,0.0009496592599999998,0.0006189823999999999
84,447.9166666666667,5.422632166666664e-05,7.084011499999994e-05,0.00025465884166666676,9.138387333333336e-05,8.815725083333331e-05,6.619293416666666e-05,4.445711833333336e-05,0.00022430815,5.7768817499999986e-05,0.00023766955833333346,5.9787436666666674e-05,0.0002260009250000001,5.255539833333334e-05,0.00021804173333333328,7.137656416666666e-05,6.643336000000003e-05,6.979107583333338e-05,6.663402583333337e-05,8.007089583333333e-05,0.0009376703499999997,0.0006113111916666667
85,447.5,5.376338499999999e-05,7.013480166666665e-05,0.0002442637999999999,8.937914500000002e-05,8.487699166666668e-05,6.555318166666666e-05,4.518827499999998e-05,0.0002289414499999999,5.72562216666667e-05,0.0002394676333333334,5.903642166666666e-05,0.00022824609999999996,5.102952666666667e-05,0.0002196629833333333,7.212958666666666e-05,6.719431666666669e-05,7.013879166666665e-05,6.710292666666667e-05,8.012850833333337e-05,0.0009358571333333333,0.0006105582833333333
86,453.3333333333333,5.479654e-05,6.938775333333333e-05,0.000251158,9.009043666666668e-05,8.542538666666666e-05,6.453194e-05,4.451274666666668e-05,0.00023314956666666667,5.702973666666667e-05,0.00024510996666666666,5.896092333333333e-05,0.00022957323333333332,5.1577876666666674e-05,0.00022105383333333335,7.116792333333335e-05,6.597837666666666e-05,6.959439e-05,6.644728333333331e-05,8.036294333333332e-05,0.0009457665999999998,0.0006179412666666666
87,472.5,5.804300500000001e-05,7.686615e-05,0.0002656937,9.509328000000003e-05,9.909869500000001e-05,7.239587000000002e-05,4.835129e-05,0.0002521394,6.2215335e-05,0.00026171219999999995,6.109477000000001e-05,0.00024511810000000004,5.4228304999999984e-05,0.00023467545000000002,7.8523165e-05,7.3635605e-05,7.650851000000002e-05,7.350448e-05,8.671283e-05,0.000995172,0.0006461264
88,483.3333333333333,5.9056293333333336e-05,7.743039999999998e-05,0.0002842187666666666,0.00010298091333333334,0.00010523794333333333,7.810597333333334e-05,4.9352653333333334e-05,0.00025953446666666664,6.287893e-05,0.00026441409999999996,6.435712e-05,0.00025768283333333335,5.8094656666666684e-05,0.00024701756666666664,8.046627333333333e-05,7.547535333333334e-05,7.707274333333332e-05,7.464092333333332e-05,8.718175999999999e-05,0.0010200894666666665,0.0006614605333333334
89,472.0,5.539417799999999e-05,7.334232800000001e-05,0.0002600812999999999,9.695049599999998e-05,9.454724999999998e-05,7.0610052e-05,4.659652999999999e-05,0.00024263378000000005,5.929470399999999e-05,0.00025756358,6.2284468e-05,0.00024086005999999997,5.3081518e-05,0.00023155685999999998,7.4954036e-05,6.965162200000001e-05,7.3170672e-05,6.997584999999998e-05,8.364678399999998e-05,0.0009864803799999999,0.0006428718600000001
90,490.8333333333333,5.933841333333335e-05,7.826487166666668e-05,0.00028474326666666684,0.0001027544316666667,0.00010321536833333331,7.516544333333339e-05,4.9678491666666664e-05,0.00026721555,6.336768500000003e-05,0.00027443568333333323,6.467501000000001e-05,0.00026172805000000004,5.640189333333335e-05,0.0002511461666666667,7.954044333333333e-05,7.452571e-05,7.767277666666665e-05,7.4823715e-05,8.788110333333333e-05,0.0010347007,0.0006703813500000001
91,484.61538461538464,5.6941698461538446e-05,7.593081384615387e-05,0.00027376878461538457,9.986985923076922e-05,9.794417846153843e-05,7.120463615384617e-05,4.829443692307687e-05,0.0002609913461538461,6.148448076923075e-05,0.0002705555769230768,6.274260384615386e-05,0.00025636597692307693,5.3270053076923055e-05,0.00024590857692307694,7.794636846153846e-05,7.314681538461532e-05,7.652501307692305e-05,7.320001307692301e-05,8.62305123076923e-05,0.0010161034846153845,0.000661378646153846
92,495.8333333333333,5.999804833333334e-05,7.793903166666669e-05,0.00028851426666666685,0.00010563534833333334,0.00010664062833333332,7.619860999999999e-05,4.907449166666665e-05,0.00027193224999999993,6.324052166666666e-05,0.0002829552333333334,6.758371166666667e-05,0.00027401048333333325,5.9902664999999996e-05,0.0002635797333333333,8.085167166666666e-05,7.5678045e-05,7.882512166666664e-05,7.526876833333333e-05,8.805196333333334e-05,0.001041691166666667,0.0006771008166666668
93,486.25,5.7482717500000016e-05,7.541179749999998e-05,0.000262820675,9.672640500000002e-05,9.280446749999998e-05,6.898046499999999e-05,4.7838690000000006e-05,0.0002624749749999999,6.132124750000002e-05,0.0002774357750000001,6.284117e-05,0.0002618313,5.398989499999999e-05,0.000252354175,7.71939475e-05,7.260440250000002e-05,7.56859675e-05,7.305745e-05,8.543139499999998e-05,0.0010145781250000003,0.000661873875
94,505.0,5.934238e-05,7.891655999999999e-05,0.00029149070000000007,0.00010616776999999999,0.0001041174,7.443426999999999e-05,5.2309030000000006e-05,0.00028865349999999994,6.380083e-05,0.0002839803,6.344318000000001e-05,0.0002736329,5.3906450000000006e-05,0.0002651452,8.242133e-05,7.729529999999999e-05,7.99657e-05,7.677083e-05,8.938313e-05,0.0010571478000000003,0.0006916286
95,495.0,5.735557e-05,7.54992233333333e-05,0.0002741417,0.00010004044333333335,9.860193e-05,7.144608e-05,4.830359333333333e-05,0.00027101036666666667,6.121e-05,0.00028515660000000005,6.386435999999998e-05,0.00026451746666666666,5.292097333333333e-05,0.00025784960000000003,7.916287666666667e-05,7.448988333333333e-05,7.739861666666668e-05,7.422762666666666e-05,8.771423666666667e-05,0.0010329006000000002,0.0006753445333333334
96,506.0,5.952834600000002e-05,7.855415399999999e-05,0.0002733946,9.939669199999995e-05,9.830950999999998e-05,7.3423406e-05,5.0334935999999997e-05,0.00028097153999999993,6.381511800000001e-05,0.00029572003999999997,6.443977800000002e-05,0.00027516362,5.5761342e-05,0.0002655458,7.9879794e-05,7.462024400000001e-05,7.828231200000002e-05,7.501125799999999e-05,8.850098799999999e-05,0.0010575059599999995,0.0006892920200000001
97,525.0,6.332001833333332e-05,8.089939333333332e-05,0.00031344891666666675,0.00011038785166666669,0.00010249619000000003,7.722376166666668e-05,4.9757963333333336e-05,0.0002990524666666667,6.590287e-05,0.00031059575000000003,6.857712666666669e-05,0.00030536255000000013,6.449619833333333e-05,0.0002971449666666666,8.230608e-05,7.706882666666663e-05,8.097887999999999e-05,7.809399999999997e-05,9.204947333333333e-05,0.0010998330333333339,0.0007136663000000002
98,515.0,6.0892119999999994e-05,8.046626e-05,0.0002829551,0.00010240075000000001,9.951586999999999e-05,7.25269e-05,5.218982e-05,0.00030076500000000004,6.453993000000001e-05,0.0003004313,6.351471e-05,0.0002833127,5.598067000000001e-05,0.0002747296,8.208744e-05,7.889263e-05,8.127693000000001e-05,7.836816999999999e-05,9.162423999999999e-05,0.0010751006,0.0007057904999999999
99,525.0,5.9533125e-05,7.997751e-05,0.00028669839999999997,0.000104832595,0.000104284315,7.734293999999999e-05,5.078315000000001e-05,0.0002878666,6.502868e-05,0.00030977725000000004,6.7114825e-05,0.0002856493,5.800724500000001e-05,0.00027855645,8.3768395e-05,7.770063e-05,8.095505500000001e-05,7.8296645e-05,9.177928e-05,0.0010978346499999998,0.0007148384500000001


==> results/heuristics/moleculars/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
8,35.0,5.729992666666665e-06,6.357826666666668e-06,1.5600508666666666e-05,7.788344333333333e-06,5.364417666666667e-06,4.855792333333333e-06,4.402797666666666e-06,7.756554666666665e-06,5.737937333333332e-06,9.171177333333333e-06,5.801517e-06,7.899604e-06,5.189577000000001e-06,6.961822333333333e-06,6.206829666666667e-06,5.602836666666668e-06,6.1750400000000004e-06,5.761782333333333e-06,4.259745333333335e-06,3.033479e-05,2.0702682e-05
10,50.0,6.584326055555548e-06,7.948610222222215e-06,2.3133231722222245e-05,1.1257335e-05,7.667807222222213e-06,6.678370166666661e-06,5.680984888888881e-06,9.66919883333332e-06,7.188320444444452e-06,1.1789803999999998e-05,7.47177438888888e-06,1.0561951944444439e-05,6.4465727222222184e-06,9.036071055555536e-06,8.033389555555549e-06,6.9538767777777765e-06,7.833379944444431e-06,7.23733166666666e-06,5.116727277777769e-06,3.9442378888888904e-05,2.986987344444444e-05
11,56.0,7.2940222666666616e-06,9.11077519999999e-06,2.636432780000002e-05,1.2445450066666663e-05,8.88665693333333e-06,7.403693266666664e-06,6.729761599999992e-06,1.1132561266666659e-05,8.00609739999999e-06,1.3532638733333337e-05,8.436843133333323e-06,1.1631654266666661e-05,7.13189353333333e-06,1.0050142866666662e-05,8.349424999999995e-06,7.462506e-06,8.398697933333331e-06,7.929803999999996e-06,5.408922559999994e-06,4.58383573333333e-05,3.3000310933333316e-05
12,61.111111111111114,7.746841333333322e-06,9.774286185185154e-06,2.7789894259259248e-05,1.3821212000000015e-05,8.933634296296299e-06,7.95346740740741e-06,6.969769851851849e-06,1.2359796259259249e-05,8.508897185185178e-06,1.4647728407407418e-05,8.768511629629616e-06,1.2841934111111113e-05,7.360070037037042e-06,1.094783137037036e-05,9.192362037037023e-06,7.98526025925926e-06,9.153512333333326e-06,8.36231181481481e-06,5.669063999999997e-06,4.914336370370372e-05,3.615131925925924e-05
13,65.9090909090909,8.03182178787877e-06,1.0365438848484812e-05,3.1859224515151534e-05,1.503409709090908e-05,9.649454212121206e-06,8.5650099090909e-06,7.458168333333327e-06,1.309568493939393e-05,8.93130939393937e-06,1.5612079757575743e-05,9.054131848484836e-06,1.383550048484849e-05,7.70670160606061e-06,1.185735203030303e-05,9.801174727272727e-06,8.402451272727257e-06,9.634280939393932e-06,8.934198454545441e-06,5.826083424242426e-06,5.503784272727279e-05,3.960060436363637e-05
14,70.71428571428571,8.653464666666664e-06,1.0692523999999978e-05,3.341606571428571e-05,1.572313995238095e-05,1.0449545952380936e-05,9.070125666666666e-06,7.861004238095241e-06,1.4248355380952381e-05,9.330121761904735e-06,1.7033303619047622e-05,9.521990714285704e-06,1.4660468857142853e-05,8.33556909523809e-06,1.2480648809523813e-05,1.0237243714285703e-05,8.80105223809523e-06,1.0185018238095231e-05,9.344879904761902e-06,6.189799857142851e-06,5.872703714285717e-05,4.285289857142858e-05
15,76.38888888888889,9.220181851851857e-06,1.1852059962963009e-05,3.626037740740747e-05,1.6757737129629612e-05,1.0933701981481477e-05,9.358814962962961e-06,7.941990277777776e-06,1.591046574074072e-05,1.015840627777778e-05,1.8488919999999956e-05,1.0221985148148158e-05,1.6185973314814818e-05,8.931871703703692e-06,1.3765583574074092e-05,1.085731951851854e-05,9.393254018518515e-06,1.1025095666666675e-05,1.0064357574074077e-05,6.694706000000002e-06,6.31018953703703e-05,4.64002298148148e-05
16,80.85365853658537,9.526085869918701e-06,1.1962804089430861e-05,3.9628463577236013e-05,1.823669999186986e-05,1.136152023577235e-05,9.992843495934971e-06,8.988188764227628e-06,1.721129982113817e-05,1.0147144552845538e-05,1.9360364227642293e-05,1.0242509252032524e-05,1.6974434886178847e-05,8.557872593495927e-06,1.467514402439028e-05,1.1250453504065068e-05,9.663708934959374e-06,1.1280497430894327e-05,1.0454947414634199e-05,6.635790056910562e-06,6.703109455284563e-05,4.9261736991869925e-05
17,90.0,1.1020379754385974e-05,1.4871039473684257e-05,4.2951737368421085e-05,2.0341709228070147e-05,1.3766375298245634e-05,1.1316099421052643e-05,9.075805807017541e-06,1.9274265315789438e-05,1.2555042298245645e-05,2.2494586842105185e-05,1.2598960526315829e-05,2.0240480877192947e-05,1.0889041824561418e-05,1.7156937701754355e-05,1.278341928070176e-05,1.0952615947368445e-05,1.2861636578947378e-05,1.1716809315789496e-05,7.582967052631589e-06,7.381523649122818e-05,5.443723614035099e-05
18,94.51612903225806,1.1551510752688193e-05,1.545003439784948e-05,4.484371483870971e-05,2.1231561924731142e-05,1.4587371494623672e-05,1.203296302150538e-05,9.729021795698927e-06,2.0479389010752682e-05,1.3038678354838772e-05,2.3908515591397866e-05,1.2947157408602195e-05,2.1117477333333322e-05,1.1130819118279593e-05,1.794010470967736e-05,1.3162250333333348e-05,1.1273095967741954e-05,1.3201985118279571e-05,1.2033987204301079e-05,7.963438989247332e-06,7.732120666666665e-05,5.779599623655914e-05
19,98.62068965517241,1.187626222988508e-05,1.579262528735636e-05,4.722688689655174e-05,2.2306389011494244e-05,1.5204802321839087e-05,1.24772412183908e-05,1.0113336827586204e-05,2.177610935632178e-05,1.3278269850574729e-05,2.5113423103448278e-05,1.374113367816096e-05,2.2527272528735594e-05,1.1732938620689677e-05,1.92053018965517e-05,1.3780600344827592e-05,1.1741977344827615e-05,1.3889118597701201e-05,1.2599738000000032e-05,8.08513279310348e-06,8.309818678160925e-05,5.9896228390804645e-05
20,105.74728260869566,1.2716738661231553e-05,1.7330393695652266e-05,5.16356774909428e-05,2.3887034584239315e-05,1.6858613355977926e-05,1.321418013224608e-05,1.0678068098731385e-05,2.356337846739134e-05,1.4418446707427525e-05,2.720980087862368e-05,1.4417047017209688e-05,2.4180462454710457e-05,1.245288184057911e-05,2.0697300547100982e-05,1.4640544530796437e-05,1.2499420404890994e-05,1.4693281342390641e-05,1.3364119307970456e-05,8.557868804347576e-06,8.903886667572423e-05,6.415157234601462e-05
21,111.41618497109826,1.3361661650288738e-05,1.830609006743721e-05,5.466630391136844e-05,2.516069417244744e-05,1.773482961078968e-05,1.3933020045279044e-05,1.1205171321772233e-05,2.521288114643556e-05,1.5152621884392996e-05,2.9062193776494e-05,1.5154369962427299e-05,2.58195379585745e-05,1.3191509474951342e-05,2.211823811175303e-05,1.532486782177221e-05,1.3057305104045887e-05,1.5406181269749033e-05,1.3989385596338723e-05,8.918188933525819e-06,9.365249326589596e-05,6.767917951830513e-05
22,117.08100558659218,1.4047626284915875e-05,1.9197178426442677e-05,5.7193953566108575e-05,2.647616261638788e-05,1.8865593222532376e-05,1.4774320317504496e-05,1.1827939887336626e-05,2.697375612662947e-05,1.583569533519559e-05,3.076607747672306e-05,1.5835939969273176e-05,2.7376447104283504e-05,1.3817934388267616e-05,2.3516421644320455e-05,1.601637190223426e-05,1.3631600504655101e-05,1.6060909255120474e-05,1.4602565094971927e-05,9.282941284916031e-06,9.820833982309141e-05,7.155487628491658e-05
23,123.46153846153847,1.4666163848717873e-05,2.051695943589686e-05,6.12803308333334e-05,2.8068716384615935e-05,2.011124943333309e-05,1.5515764973076437e-05,1.2480207237179146e-05,2.8540659833332593e-05,1.6813030961538475e-05,3.265154897435946e-05,1.668122665512821e-05,2.9174122615384682e-05,1.455686261794848e-05,2.5134332358974208e-05,1.6737073608974624e-05,1.4290384379486907e-05,1.683054873333361e-05,1.5308461614102737e-05,9.612792801281979e-06,0.00010419010801282003,7.520950765384633e-05
24,128.02,1.5257262333333225e-05,2.1086440373332704e-05,6.298185965333364e-05,2.884505730400024e-05,2.0568562125333142e-05,1.6110835891999616e-05,1.257814122533295e-05,3.0164591919999518e-05,1.732524121333335e-05,3.440504138666631e-05,1.7137778602666687e-05,3.0638250426667e-05,1.5012457621333034e-05,2.644449785333312e-05,1.7238652345333798e-05,1.4732357897333313e-05,1.736555420000024e-05,1.581738897466692e-05,9.897804835999909e-06,0.00010684534545333327,7.825752886666686e-05
25,134.01913875598086,1.589826069696949e-05,2.217323414673001e-05,6.586630730462535e-05,3.0426926397129106e-05,2.1478814601275662e-05,1.666640977192958e-05,1.3230827336522911e-05,3.185842775119653e-05,1.8112053365231097e-05,3.6283999202551684e-05,1.8066842346092532e-05,3.2382718995215486e-05,1.5834303987240668e-05,2.8063236267942536e-05,1.798049465231292e-05,1.5375483229665295e-05,1.812194576236077e-05,1.647400105741668e-05,1.03069085773524e-05,0.00011272308714513578,8.170251148325279e-05
26,138.68055555555554,1.662436203395049e-05,2.262334941357969e-05,6.747484916666633e-05,3.125130381481462e-05,2.2161707251542992e-05,1.7420486742283776e-05,1.3693286498456485e-05,3.3830199984568076e-05,1.856136419753062e-05,3.7982729182099226e-05,1.8466807293209877e-05,3.4031456126543294e-05,1.6203377001543133e-05,2.956236103395069e-05,1.8467954489197595e-05,1.5822637435185567e-05,1.855430394135811e-05,1.6949462367284176e-05,1.053265817901221e-05,0.00011636025518518497,8.487991995370321e-05
27,146.13095238095238,1.7482423067460516e-05,2.413113176587313e-05,7.227763517857141e-05,3.321785729563476e-05,2.3505283273809374e-05,1.8512113797619062e-05,1.4235860990079315e-05,3.597736420634915e-05,1.965633440476185e-05,4.0184364841270436e-05,1.9572039240079527e-05,3.6392513988095256e-05,1.7097213470238328e-05,3.167845134920631e-05,1.93068001825398e-05,1.656190652182556e-05,1.9495213464285702e-05,1.7785078789682742e-05,1.096072895436499e-05,0.00012183937327380904,8.950006551587247e-05
28,150.25714285714287,1.8089570333333277e-05,2.4686407676190194e-05,7.348287649523807e-05,3.420575359809493e-05,2.4204391754285533e-05,1.8947328483809608e-05,1.4696713339047594e-05,3.775142479999993e-05,2.0171302266666446e-05,4.203950874285759e-05,1.9765629297142904e-05,3.753625822857171e-05,1.7485571750476312e-05,3.281884038095233e-05,1.9749142032381014e-05,1.696927484190505e-05,2.0019211093333313e-05,1.8219674460952487e-05,1.1200043472380943e-05,0.0001256899558095238,9.199969497142814e-05
29,157.1818181818182,1.9213844139393897e-05,2.6057611777777632e-05,7.91380184242421e-05,3.6318761143434345e-05,2.620629768484824e-05,2.0681536179798027e-05,1.529949120404041e-05,4.027130690909092e-05,2.126202620201991e-05,4.3946807111110966e-05,2.0942593375757564e-05,4.0142273474747835e-05,1.8547325466666815e-05,3.519400321212107e-05,2.0544019086868813e-05,1.7633059822222275e-05,2.0706914195959603e-05,1.8899465248484855e-05,1.1626831844444533e-05,0.0001296968561414139,9.66444394545449e-05
30,160.8594657375145,1.9266733189701655e-05,2.6074052086722642e-05,7.960915736739986e-05,3.6362028435153946e-05,2.5998480652729644e-05,2.0423547475803245e-05,1.5456974799457936e-05,4.150849926442253e-05,2.1198302462252736e-05,4.573178715060028e-05,2.1056302439410985e-05,4.1278831157569636e-05,1.8694359703057624e-05,3.632606568331552e-05,2.0916993090591567e-05,1.7980699743707727e-05,2.118370547309305e-05,1.9331308364304718e-05,1.1787744467286087e-05,0.0001340755286682124,9.88349960511059e-05
31,166.62660256410257,1.9893929337072054e-05,2.704343322115442e-05,8.282831020833196e-05,3.754909359455163e-05,2.6806565332799122e-05,2.1370100873931645e-05,1.5990883109507865e-05,4.343638887820517e-05,2.201645484508489e-05,4.808043082799205e-05,2.1728083193375365e-05,4.338697409722261e-05,1.9295283802884108e-05,3.825781342948727e-05,2.1583461118055313e-05,1.855240858173074e-05,2.1875693331196722e-05,1.9958948777777698e-05,1.2238870002136682e-05,0.00013890422666666425,0.0001029867368162369
32,172.373417721519,2.078276924683532e-05,2.7972940559072845e-05,8.526003457278297e-05,3.891132179113953e-05,2.782489516772134e-05,2.2102422564345873e-05,1.6549845604957126e-05,4.573576494198302e-05,2.2719468829113532e-05,5.01822075210978e-05,2.238972965348042e-05,4.539566659282782e-05,2.000154620622335e-05,4.019783966244741e-05,2.2264936012130717e-05,1.915758705379731e-05,2.2547230352847988e-05,2.0592904224156185e-05,1.2558156919303834e-05,0.00014360902616561162,0.00010634851572784443
33,177.21212121212122,2.1396631679460952e-05,2.8733373959596597e-05,8.799516331313136e-05,3.997327602693604e-05,2.9143340898989672e-05,2.317181474747447e-05,1.6940626054544974e-05,4.756383298316543e-05,2.3450853340066738e-05,5.2253919016835576e-05,2.3304412547474216e-05,4.775715319865333e-05,2.0804246119191606e-05,4.241725098989931e-05,2.2910004214141805e-05,1.9814828248484412e-05,2.325069454343474e-05,2.125738562154891e-05,1.2798549820875242e-05,0.00014754797311784218,0.00010959549437036654
34,182.75529865125242,2.2059921907514308e-05,2.9651172222222904e-05,9.088089825305033e-05,4.113966998715491e-05,3.033889598394322e-05,2.4070599070006043e-05,1.775261159087922e-05,4.989480766217165e-05,2.4153550205523053e-05,5.443779123314101e-05,2.37282081952471e-05,4.957345671804775e-05,2.124478189531118e-05,4.4168459524727665e-05,2.3519544561336386e-05,2.0337224221579504e-05,2.3895087569685197e-05,2.1944231610790183e-05,1.3253178503532371e-05,0.0001530215445600474,0.00011333111004495567
35,188.1547619047619,2.2740971696428584e-05,3.0400592013889195e-05,9.40366205158745e-05,4.203582130952367e-05,3.065627860416653e-05,2.4647111529761822e-05,1.802548331051563e-05,5.207710034722256e-05,2.477803153769726e-05,5.654139261904802e-05,2.4577220859126664e-05,5.183257840277819e-05,2.2148898509920575e-05,4.6299518779762284e-05,2.412304500992168e-05,2.0897101768849177e-05,2.4530837098215456e-05,2.2476672918651878e-05,1.34673383115079e-05,0.00015747380823412596,0.00011632297393849195
36,194.11764705882354,2.3555290887021482e-05,3.149429249299746e-05,9.701152563025312e-05,4.371356855275438e-05,3.2161688847805775e-05,2.5408407366012577e-05,1.8788583891689888e-05,5.4373551755369274e-05,2.565666847805756e-05,5.903213006536036e-05,2.542455107376308e-05,5.403279671335258e-05,2.2817749757236214e-05,4.834233994397796e-05,2.479498136321326e-05,2.151632801867456e-05,2.524875072175625e-05,2.3192782429505983e-05,1.3836737735761013e-05,0.00016230438907563022,0.00012013190091503306
37,199.28838951310863,2.396806378277145e-05,3.2310301173533826e-05,0.00010020150260923936,4.486579410736565e-05,3.3148458464419384e-05,2.6165590387016176e-05,1.9175639220973776e-05,5.644984355805268e-05,2.6287154269662147e-05,6.134992500624202e-05,2.6039300062421537e-05,5.6244342072409595e-05,2.3367104506866148e-05,5.04595226217233e-05,2.5437153765294247e-05,2.205844957677945e-05,2.584210395505676e-05,2.3711544702872156e-05,1.4157927650436727e-05,0.0001669336212234707,0.00012366479305867627
38,206.1228813559322,2.493713622881375e-05,3.369275451977477e-05,0.00010380422725988726,4.666417543785316e-05,3.451688274293782e-05,2.7365165814971776e-05,1.9960214618644002e-05,5.914057279661041e-05,2.737395733050794e-05,6.350430718926557e-05,2.6798789745762388e-05,5.828424947740134e-05,2.4199283206214644e-05,5.2467748177966214e-05,2.61407471963282e-05,2.2730382755650072e-05,2.6605526727401282e-05,2.4550380666667005e-05,1.4548282935028098e-05,0.00017304089336158193,0.00012774497446327676
39,211.21513944223108,2.5347757370518016e-05,3.444014888446291e-05,0.00010930304703851308,4.78292377025233e-05,3.583944319256298e-05,2.8417752984063684e-05,2.0611524581673303e-05,6.215943116865899e-05,2.79190728818057e-05,6.621473094289521e-05,2.7205747450198646e-05,6.097683695883114e-05,2.468233795484694e-05,5.501272830013284e-05,2.6777224369190458e-05,2.331971245949573e-05,2.7152425664010733e-05,2.5048770970783903e-05,1.490594283134099e-05,0.00017663006414342733,0.00013124444885790094
40,213.16901408450704,2.5448963067292595e-05,3.3768430000000944e-05,0.00010677059863849753,4.763278812206571e-05,3.5059248402190836e-05,2.8224021486697942e-05,2.0457620156494657e-05,6.309406574334903e-05,2.7423402175273456e-05,6.740858237871692e-05,2.7277922723004615e-05,6.167679893583724e-05,2.4946268106416088e-05,5.567331330203428e-05,2.689383973239443e-05,2.3422257843505482e-05,2.7348775682315952e-05,2.5300803020344195e-05,1.4901236798121969e-05,0.00017803419843505483,0.000132750080579029
41,218.8095238095238,2.5987192448979357e-05,3.467984832199566e-05,0.00010945872943310666,4.895041773242631e-05,3.5668664707482895e-05,2.898483377097497e-05,2.0810807845805085e-05,6.495835675736929e-05,2.809722786848056e-05,6.984815832199576e-05,2.828066120181387e-05,6.460808560090694e-05,2.587576673469368e-05,5.8492135306122164e-05,2.759702982086136e-05,2.4056708897959226e-05,2.8093656566892773e-05,2.5947945666666347e-05,1.5249977569161148e-05,0.00018324186439909256,0.00013658220648526083
42,229.77941176470588,2.8079396111110855e-05,3.805651392156934e-05,0.00011772248333333315,5.205663377450973e-05,3.968142350653615e-05,3.058497590359469e-05,2.3231943937908416e-05,7.028400812091503e-05,3.092557965686289e-05,7.456654114379093e-05,2.8798081862745e-05,6.798435638888907e-05,2.6810674787581364e-05,6.157159834967315e-05,2.8839960022875547e-05,2.5213354233660092e-05,2.9459305091502772e-05,2.7134920377450832e-05,1.5931853968954216e-05,0.00019297844395424802,0.00014229794089869242
43,232.94776119402985,2.8054511791044693e-05,3.777932223880623e-05,0.00011723308378109456,5.2967359278606875e-05,3.92998038955225e-05,3.1703505686566966e-05,2.2947196517412988e-05,7.23550579104475e-05,3.058525012437811e-05,7.621963661691557e-05,2.9326019179104417e-05,7.028650786069638e-05,2.6922321343283462e-05,6.398538460199006e-05,2.9395054238805327e-05,2.5686818330845793e-05,2.9941757771143777e-05,2.763502756218854e-05,1.608405982089581e-05,0.00019525194626865593,0.00014508505743781127
44,236.66666666666666,2.848847085953836e-05,3.8039659517820144e-05,0.00011767596253668747,5.343180607966471e-05,4.002028293081772e-05,3.170562416352194e-05,2.3367120943396023e-05,7.42374493291402e-05,3.076574469601676e-05,7.824952974842747e-05,2.983751104821768e-05,7.126066813417202e-05,2.765030784067051e-05,6.510021970649911e-05,2.9740395698112507e-05,2.6046507283018723e-05,3.061569626834331e-05,2.8294637545072528e-05,1.632247489727488e-05,0.0001997565779874213,0.00014784980385744271
45,244.14285714285714,2.9381876031746024e-05,3.991339104761889e-05,0.0001230261076825395,5.6867677492063355e-05,4.2040385533333533e-05,3.405147313333329e-05,2.44438827936508e-05,7.798452380952357e-05,3.227037006349213e-05,8.144538222222168e-05,3.0518639841269874e-05,7.471357492063465e-05,2.8994047492063522e-05,6.853724142857116e-05,3.074828044761855e-05,2.69874696222222e-05,3.1603710476190096e-05,2.9220125526983893e-05,1.689661133650815e-05,0.00020511263619047608,0.00015282971495238077
46,253.54545454545453,3.059423684848471e-05,4.2735448606060614e-05,0.00012794024675757572,5.917816272727242e-05,4.490534471212118e-05,3.5031636587878735e-05,2.5170425333333262e-05,8.154710403030313e-05,3.451795260606061e-05,8.518515896969669e-05,3.2634231545454745e-05,7.765373018181781e-05,2.996437875757587e-05,7.118225369696958e-05,3.19631945454539e-05,2.805088342727257e-05,3.308368648484797e-05,3.0343314418181453e-05,1.7771721290909412e-05,0.00021200888545454507,0.00015867045457575738
47,253.82882882882882,3.0290617477477403e-05,4.078733306306299e-05,0.00012539743024024002,5.810697687687669e-05,4.248304248648654e-05,3.498230736036034e-05,2.4716630990990966e-05,8.188575936936933e-05,3.2925033573573664e-05,8.64318924924922e-05,3.2280087897897995e-05,7.965042354354304e-05,2.9867334774774766e-05,7.32346733333333e-05,3.1778049129128527e-05,2.792762240840826e-05,3.283231642642593e-05,3.0232977609609247e-05,1.750937445345375e-05,0.00021127844744744739,0.00015929482069069036
48,256.60377358490564,3.055371842767297e-05,4.041727367924516e-05,0.0001283638076100629,5.785601808176092e-05,4.318615257861648e-05,3.485702103459126e-05,2.4807526572326986e-05,8.440520311320788e-05,3.256452943396238e-05,8.775753874213812e-05,3.189500990566036e-05,8.023700223270408e-05,2.9703883301886844e-05,7.37761574842768e-05,3.177160393081713e-05,2.797144689308176e-05,3.273757135220081e-05,3.0384347286163215e-05,1.7385212867924785e-05,0.0002144903449685535,0.00016032486867924523
49,264.537037037037,3.0833264444444506e-05,4.290283290123449e-05,0.0001349050200000001,5.9046860987654283e-05,4.66109828333333e-05,3.653308648148148e-05,2.5590849691358147e-05,8.53881419753088e-05,3.4591447222222086e-05,9.11675898765431e-05,3.3700321790123355e-05,8.302308444444462e-05,3.093893487654326e-05,7.658136777777792e-05,3.273869870370392e-05,2.872473085802472e-05,3.364439401234586e-05,3.119972145679029e-05,1.7866529925925977e-05,0.00022443576975308667,0.00016569105413580243
50,269.3382352941176,3.1944586715686287e-05,4.3207524411764584e-05,0.00013746023450980402,6.119235269607855e-05,4.6149076284313727e-05,3.663967597058823e-05,2.5895062598039357e-05,8.989210700980416e-05,3.480069906862741e-05,9.382600627450955e-05,3.358698509803921e-05,8.636410107843149e-05,3.1114327696078423e-05,7.99118269117649e-05,3.345468534313754e-05,2.9417347215686405e-05,3.4416306764706015e-05,3.199449024509828e-05,1.832188603921579e-05,0.00022518388480392184,0.00016906062196078464
51,273.0,3.166848072222228e-05,4.330794016666655e-05,0.00013854622788888937,6.129291277777786e-05,4.6245127811111184e-05,3.672613135555566e-05,2.5522840777777828e-05,9.153074872222239e-05,3.472116355555536e-05,9.560890300000009e-05,3.4519964333333306e-05,8.820215544444466e-05,3.2259228277777856e-05,8.159730688888901e-05,3.3707884611111286e-05,2.9615826900000143e-05,3.4556125055555666e-05,3.2208232222222436e-05,1.838445803333345e-05,0.00022820566166666687,0.00017112387316666643
52,281.6393442622951,3.367551846994537e-05,4.5229699508196575e-05,0.00014505060655737746,6.362102426229525e-05,4.8121471431693876e-05,3.857925423497274e-05,2.734530808743182e-05,9.615160786885269e-05,3.639283732240433e-05,9.931397398907113e-05,3.500245355191253e-05,9.160862508196722e-05,3.235783218579235e-05,8.482242464480881e-05,3.451740885245917e-05,3.043576097267782e-05,3.559120333333338e-05,3.316389765027338e-05,1.8911677726776028e-05,0.00023695224371584597,0.00017632916781420757
53,282.7118644067797,3.312186502824865e-05,4.416509112994347e-05,0.00014406556378531137,6.340964457627147e-05,4.6996884073446376e-05,3.895180583615819e-05,2.7629614011299493e-05,9.792996920903957e-05,3.5473988022598575e-05,0.00010120061062146933,3.523746028248587e-05,9.302123282485876e-05,3.195954073446334e-05,8.619504519774024e-05,3.4357332994350366e-05,3.0416956954802497e-05,3.546361932203383e-05,3.317399444067807e-05,1.88022037853108e-05,0.0002397573497175144,0.0001780557073446328
54,289.7590361445783,3.429100670682724e-05,4.573012036144541e-05,0.0001488047792771082,6.479632650602406e-05,4.887456187550205e-05,3.923096382730913e-05,2.8496574176706736e-05,0.00010197851502008053,3.6750260160642445e-05,0.0001039613223293173,3.568867594377483e-05,9.565573875502028e-05,3.294360927710848e-05,8.869889493975908e-05,3.528154811244961e-05,3.125026187148619e-05,3.632656650602422e-05,3.3995620080321077e-05,1.9298409337349556e-05,0.0002452898168674697,0.00018203286883534126
55,294.7142857142857,3.4303324380952444e-05,4.6338127761904466e-05,0.0001491266181428577,6.600924852380955e-05,5.042155972380952e-05,4.092296276666659e-05,2.8637138000000025e-05,0.00010408344728571443,3.7247906142856934e-05,0.00010692437633333339,3.628208652380939e-05,9.779805423809526e-05,3.296409485714288e-05,9.07916148571428e-05,3.567684423809531e-05,3.163451409523842e-05,3.686519057142855e-05,3.446613285714281e-05,1.9560999061904856e-05,0.00024846234904761885,0.00018614996761904742
56,297.3728813559322,3.373784480225995e-05,4.6294423954802255e-05,0.0001497267310734466,6.573227282485879e-05,5.0926749350282515e-05,4.092610034463277e-05,2.7970811638418175e-05,0.00010505611197740144,3.728745209039539e-05,0.0001086073407909607,3.674946203389827e-05,9.908958966101709e-05,3.482850971751416e-05,9.227150152542382e-05,3.574487112994363e-05,3.162171423728844e-05,3.676859079096036e-05,3.464559039548026e-05,1.9368213593220383e-05,0.00025110635593220376,0.00018643551621468893
57,302.72727272727275,3.390774412121221e-05,4.6662852848484794e-05,0.00015454495418181893,6.71892472121212e-05,5.164623541818185e-05,4.1727876587878763e-05,2.8386551939394e-05,0.0001083423157575759,3.755583909090893e-05,0.00011144119048484864,3.7095330545454455e-05,0.00010182063145454552,3.3970168484848437e-05,9.481473393939413e-05,3.621101303030306e-05,3.2108627709091165e-05,3.731048515151517e-05,3.506762084848487e-05,1.962300847878794e-05,0.0002575565042424249,0.00019149389466666689
58,310.76271186440675,3.634684593220352e-05,4.928879627118632e-05,0.00015965826632768394,6.971427084745779e-05,5.333491224293789e-05,4.3749679254237307e-05,2.991210485875714e-05,0.0001130376301694912,3.9585971355932105e-05,0.00011475220361581915,3.927117790960446e-05,0.00010605384333333343,3.603043508474575e-05,9.906776559322028e-05,3.7323148587570546e-05,3.3007371073446504e-05,3.854905248587555e-05,3.613631231638411e-05,2.0387348299435046e-05,0.0002613355954802262,0.00019564885028248595
59,318.95522388059703,3.824886597014938e-05,5.107127641791011e-05,0.000169976787761194,7.370052184079612e-05,5.787747854228852e-05,4.530368557711448e-05,3.135524736318401e-05,0.0001168535868656718,4.0972173880596885e-05,0.00012107239636815928,3.9619237711442735e-05,0.00011051010487562203,3.689486149253721e-05,0.00010337449995024868,3.856450144278606e-05,3.4257788308457934e-05,3.9742006965174246e-05,3.7325320497512304e-05,2.1072050343283623e-05,0.00026641936417910424,0.00020102862089552243
60,321.44736842105266,3.864880495614041e-05,4.928959179824533e-05,0.0001700745237719298,7.179317008771957e-05,5.411390728070174e-05,4.41598303201753e-05,2.9683115350877217e-05,0.00011894043894736868,3.983378539473667e-05,0.00012142124855263166,3.941446271929808e-05,0.00011263730500000016,3.63845589473685e-05,0.00010549049807017521,3.797401583333332e-05,3.3755683245614164e-05,3.921232885964945e-05,3.688910837719276e-05,2.0696405820175515e-05,0.0002652481100877189,0.00020172188622807023
61,333.6607142857143,4.01214515476192e-05,5.430480107142857e-05,0.000181225087440476,7.907236863095233e-05,6.426771851785714e-05,4.800075780952385e-05,3.202727946428561e-05,0.00012194499755952358,4.337245499999988e-05,0.0001289150665476192,4.296004827380938e-05,0.00011770667559523812,3.953178928571425e-05,0.00011050005160714288,4.054577922619033e-05,3.602916607142872e-05,4.1975437261904626e-05,3.910831160714264e-05,2.209927308928575e-05,0.00027777978035714297,0.00020938671107142878
62,340.27027027027026,4.243947599099096e-05,5.5457668198198264e-05,0.0001845040890990991,8.136538666666692e-05,6.454044935585582e-05,4.947948533333339e-05,3.397368036036026e-05,0.00012510509099099098,4.430998405405384e-05,0.00013275254653153173,4.3787828873873495e-05,0.00012106413887387359,4.0495181171170945e-05,0.00011386968720720754,4.1063630135135514e-05,3.6650410990991006e-05,4.267015995495521e-05,3.9860148288288354e-05,2.2454520184684815e-05,0.0002824569662162161,0.00021353529923423428
63,338.9,4.1043444066666664e-05,5.2931787333333396e-05,0.00017698906800000014,7.759825973333328e-05,5.790123112666673e-05,4.811032953333323e-05,3.361876873333335e-05,0.0001293242751333333,4.237874380000011e-05,0.00013289833366666678,4.1552862066666625e-05,0.00012240027620000012,3.852876359999994e-05,0.0001150455489333335,4.060586439999974e-05,3.611135340000006e-05,4.188537819999971e-05,3.942759713333314e-05,2.1927673393333383e-05,0.00028403489333333326,0.00021334695666666692
64,341.74418604651163,4.1313135736434044e-05,5.3517950387596925e-05,0.0001785071298449618,7.791057085271317e-05,5.92091322248063e-05,4.82753305503876e-05,3.3660082325581464e-05,0.00013150965193798426,4.305026302325585e-05,0.00013432392069767445,4.2303957054263576e-05,0.00012448610573643397,3.96048400775193e-05,0.00011754959550387593,4.107693736434087e-05,3.659041325581392e-05,4.228695534883706e-05,3.9790949224806115e-05,2.207737617829466e-05,0.0002869047930232559,0.00021452625286821688
65,347.6,3.955840920000009e-05,5.338637173333342e-05,0.0001797240520000002,8.053874533333335e-05,5.855910333333344e-05,5.00780787066667e-05,3.602250213333342e-05,0.000138221728,4.3055534533333354e-05,0.00013916078639999996,4.2371430400000096e-05,0.0001308533474666666,3.916391066666672e-05,0.00012354531906666667,4.196898466666678e-05,3.7632625199999974e-05,4.353714040000004e-05,4.08207568000001e-05,2.2488276093333304e-05,0.00029502422400000015,0.00021965154799999967
66,369.61538461538464,4.187730589743587e-05,6.17268726923077e-05,0.00019718284333333327,8.640809410256397e-05,6.961058371794874e-05,5.5953480230769204e-05,3.936902384615391e-05,0.0001429820580769231,4.951036923076926e-05,0.00014433860384615395,4.4723352820512916e-05,0.00013272883846153838,4.36578094871795e-05,0.00012559952448717946,4.5129276666666716e-05,4.054460884615387e-05,4.6727288846153906e-05,4.4109574487179515e-05,2.48447456282051e-05,0.00031173994871794877,0.00023373976794871792
67,364.1666666666667,3.849599148148151e-05,5.815272157407414e-05,0.00018879264000000012,8.308710611111111e-05,6.3673210462963e-05,5.3416138175925954e-05,3.608862564814816e-05,0.00014503663481481475,4.685344537037056e-05,0.0001445163147222223,4.299040361111126e-05,0.00013428219490740735,4.04549979629629e-05,0.00012717137722222238,4.398933583333323e-05,3.955872055555557e-05,4.553971453703702e-05,4.292770546296291e-05,2.390675998148153e-05,0.00030486118981481504,0.0002300701814814811
68,364.19117647058823,4.0544833284314e-05,5.4258343529412105e-05,0.00019480129455882347,8.058348906862746e-05,5.885678328431374e-05,4.7219268995098057e-05,3.6529697892156766e-05,0.00014937824181372462,4.408020941176429e-05,0.0001502667084803927,4.625297397058815e-05,0.0001353947516176472,4.268323710784321e-05,0.00012857260034313705,4.282242813725512e-05,3.8593187205882416e-05,4.42807585294121e-05,4.218583112745144e-05,2.2897767303921574e-05,0.0003082776740196078,0.0002269978558823525
69,368.39285714285717,3.8938296071428556e-05,5.7378269285714304e-05,0.00019098208428571412,8.408002821428572e-05,6.131814238095243e-05,5.2802614630952355e-05,3.5393522380952464e-05,0.00014799748107142862,4.6237310952381036e-05,0.00014949553333333337,4.46072667857144e-05,0.0001404171842857143,4.1438854047619015e-05,0.0001329021654761907,4.4113115000000085e-05,3.975260654761905e-05,4.589131928571432e-05,4.312396023809529e-05,2.396901423809518e-05,0.00030840777142857143,0.00023304507976190452
70,372.77777777777777,4.052144148148148e-05,5.758162666666671e-05,0.00019245058333333337,8.497769851851854e-05,6.621062037037042e-05,5.2843267888888836e-05,3.5515539259259244e-05,0.00015134987444444443,4.628411481481484e-05,0.00015261351370370383,4.572691481481479e-05,0.00014122859222222216,4.40244259259259e-05,0.0001336177133333334,4.465138037037031e-05,4.012231333333334e-05,4.6270869259259214e-05,4.383458407407405e-05,2.386570337037038e-05,0.0003192557481481483,0.000233399427037037
71,375.0,3.954909857142854e-05,5.7079682857142833e-05,0.00018554416000000004,8.237247857142862e-05,6.32717542857143e-05,5.4299265857142856e-05,3.4636542380952364e-05,0.00015260039619047617,4.5720739047619024e-05,0.0001564809171428572,4.550729428571426e-05,0.00014380387952380951,4.378955047619047e-05,0.0001363288857142857,4.5030459999999965e-05,4.062426190476186e-05,4.6745936190476155e-05,4.423119095238092e-05,2.4524189809523806e-05,0.00031344774761904757,0.00023716858095238096
72,383.0,3.748019666666665e-05,5.8669247000000026e-05,0.00018467346366666672,8.244831733333332e-05,6.47457433333333e-05,5.073468236666666e-05,3.348747999999999e-05,0.000154012844,4.690249633333336e-05,0.00015977543099999998,4.918734299999999e-05,0.00015087366466666658,4.634778299999997e-05,0.00014318625566666664,4.576762766666663e-05,4.109144666666669e-05,4.730543066666664e-05,4.465341766666664e-05,2.4458569466666648e-05,0.00032524346999999993,0.00023678383666666681
73,390.0,3.9135088333333314e-05,6.152391333333331e-05,0.00020103059777777774,8.508364499999998e-05,7.3466035e-05,5.49965388888889e-05,3.675619944444442e-05,0.00016219881555555552,4.9393708333333326e-05,0.0001642147622222222,4.598432388888887e-05,0.00014937720388888892,4.3533906666666676e-05,0.00014185243000000008,4.6633345555555564e-05,4.232592055555554e-05,4.8221487777777755e-05,4.58876322222222e-05,2.546045577777779e-05,0.0003346376666666667,0.00024570358333333325
74,399.44444444444446,4.232327458333321e-05,5.9497800000000425e-05,0.00021924431175925985,8.645234671296314e-05,6.427003583333344e-05,5.176828937037036e-05,3.432047037037043e-05,0.000167108004490741,4.8184840092592535e-05,0.00016600389833333365,4.883728555555531e-05,0.00015953038731481454,4.74534630092591e-05,0.00015210895907407369,4.6059387824074146e-05,4.171585546296336e-05,4.760093129629643e-05,4.5540597916666646e-05,2.507578581944441e-05,0.00033180725138888827,0.00024823569162037054
75,390.0,3.9683449999999983e-05,5.7959559444444484e-05,0.0001925958688888889,8.724928111111109e-05,6.423129166666666e-05,5.508794444444436e-05,3.753503333333333e-05,0.00016252993388888893,4.6586987777777776e-05,0.00016654598499999995,4.619625111111111e-05,0.00015713900833333325,4.1359000555555515e-05,0.0001499348044444444,4.651811222222222e-05,4.214710333333329e-05,4.846255111111112e-05,4.581213111111107e-05,2.5098853055555576e-05,0.00032922025555555574,0.00024878314444444445
76,402.72727272727275,4.664984909090906e-05,6.176486454545457e-05,0.00020545469696969714,8.98028736363637e-05,7.452387727272729e-05,5.887275757575754e-05,3.9409148484848455e-05,0.00017895335636363628,4.9549159999999994e-05,0.00017469217121212117,4.824508757575755e-05,0.00016152426575757572,4.825591393939392e-05,0.00015350759666666667,4.804784969696967e-05,4.336328424242424e-05,4.968137484848475e-05,4.722566242424239e-05,2.59067092121212e-05,0.0003318606272727273,0.0002545465030303031
77,408.1818181818182,4.075368636363634e-05,6.179087121212122e-05,0.00020889947151515138,9.039026575757578e-05,7.433241848484849e-05,5.8900220000000044e-05,3.725543606060602e-05,0.00017293799727272733,4.9388047272727286e-05,0.00017579973666666663,4.847844666666668e-05,0.00016707722848484838,4.827108939393938e-05,0.00015962123454545457,4.84206509090909e-05,4.393765636363634e-05,5.018494121212113e-05,4.747203212121206e-05,2.6105395606060614e-05,0.00034414639999999995,0.0002582246787878787
78,421.6666666666667,4.295177194444441e-05,6.699628222222227e-05,0.00021512042749999985,9.568268444444445e-05,7.026128666666662e-05,6.20464372222222e-05,3.8681430555555535e-05,0.00018160275638888886,5.395346361111115e-05,0.0001803874816666668,5.045798388888886e-05,0.0001719845530555556,4.7944647777777816e-05,0.00016403926305555558,4.963941388888888e-05,4.5050516944444415e-05,5.174146499999996e-05,4.912482583333334e-05,2.689560738888887e-05,0.00034647318888888877,0.00026560028888888916
79,431.3636363636364,4.43790869696969e-05,7.209488515151525e-05,0.0002278537315151514,0.0001005793906060607,7.925899878787878e-05,6.484263333333331e-05,4.3619042121212073e-05,0.00018787889969696975,5.80057987878788e-05,0.00018645923030303032,5.229386606060609e-05,0.00017786894696969702,4.9789742121212126e-05,0.0001703031021212122,5.159089272727269e-05,4.6724986666666604e-05,5.313556121212121e-05,5.042481272727269e-05,2.7449207606060595e-05,0.0003582145272727271,0.0002728549060606062
80,433.57142857142856,4.48913823809524e-05,6.941954190476198e-05,0.0002262013254761907,9.82148442857143e-05,7.755189119047618e-05,6.212619857142857e-05,4.1503565476190476e-05,0.00019131786547619056,5.601077071428575e-05,0.0001919116276190477,5.267574809523812e-05,0.0001804868161904762,4.8760007619047646e-05,0.00017230451999999992,5.0967083333333325e-05,4.63281407142857e-05,5.2742171428571456e-05,5.012864119047616e-05,2.7366484690476162e-05,0.0003662994833333335,0.00027367331904761916
81,428.0,4.661718533333335e-05,6.600220666666665e-05,0.00021330359400000007,9.364126666666666e-05,7.170834466666668e-05,6.087305399999997e-05,4.195054933333332e-05,0.00019777137600000003,5.319118800000005e-05,0.00019376275400000004,4.9708689333333334e-05,0.0001817512453333333,4.724661133333333e-05,0.00017382465599999998,4.981676933333332e-05,4.52280053333333e-05,5.184491666666666e-05,4.9427352666666655e-05,2.6653613266666674e-05,0.00036282540666666654,0.00026781239333333344
82,444.2857142857143,4.876909095238092e-05,7.059574809523802e-05,0.00023022151238095244,0.0001029502885714286,8.483613476190475e-05,6.960119999999999e-05,4.494757904761903e-05,0.00020909081476190477,5.644730380952384e-05,0.00019939854190476197,5.1649413809523804e-05,0.0001873628895238096,4.89303014285714e-05,0.00017931803285714285,5.176635619047618e-05,4.713308571428569e-05,5.357378619047617e-05,5.124069857142853e-05,2.8127714809523818e-05,0.00038003806666666646,0.00028182324285714287
83,452.0,5.094686933333333e-05,7.188796066666662e-05,0.00023255665333333332,0.00010596436799999993,7.583776933333334e-05,7.053215866666669e-05,4.6447116666666634e-05,0.00021260579733333327,5.7493848666666666e-05,0.0002029434320000001,5.7783133999999985e-05,0.00019967716733333335,5.382537666666665e-05,0.00019118784933333337,5.387305600000002e-05,4.900932666666662e-05,5.5909163333333325e-05,5.284627333333333e-05,2.8912227066666675e-05,0.00038612842666666685,0.00028844517333333344
84,447.9166666666667,4.792942194444437e-05,6.917516555555554e-05,0.00023797088027777786,0.00010058215527777773,7.578797361111111e-05,6.259812694444443e-05,4.366636249999999e-05,0.00020567841138888904,5.5399871666666726e-05,0.000204937988611111,5.3762066666666665e-05,0.00019158986472222206,5.0371225277777785e-05,0.00018341009500000006,5.260374388888882e-05,4.7766507222222194e-05,5.4725674722222296e-05,5.1734181666666644e-05,2.8417510277777802e-05,0.0003816578111111108,0.00028290949166666677
85,447.5,4.845460666666666e-05,6.776518444444444e-05,0.00022391216722222226,9.812115555555558e-05,7.812316111111113e-05,6.326967722222221e-05,4.333655444444444e-05,0.0002152019255555555,5.420446722222219e-05,0.00020722016333333342,5.212095111111111e-05,0.00019770993055555553,4.893541611111111e-05,0.00018904605444444432,5.298323166666662e-05,4.811287499999998e-05,5.493296444444443e-05,5.206399722222223e-05,2.852280505555556e-05,0.00037909615000000004,0.0002844134944444444
86,453.3333333333333,5.465348111111111e-05,6.51544966666667e-05,0.00023402376999999994,0.00010024173999999998,8.529028555555551e-05,6.190671333333335e-05,5.197789888888889e-05,0.00022723676888888888,5.209975444444445e-05,0.0002142668166666667,5.3429602222222224e-05,0.00019772050666666668,4.923873333333333e-05,0.00018935465555555554,5.234347444444444e-05,4.768902000000001e-05,5.435413555555553e-05,5.2502413333333346e-05,2.8120144444444458e-05,0.00038765273333333323,0.0002864149000000001
87,472.5,5.706947333333335e-05,7.791915833333335e-05,0.0002460440100000001,0.00010748305333333334,0.00011267262333333332,8.266764166666663e-05,4.940032666666668e-05,0.00023608611666666666,6.303787333333336e-05,0.00022162999999999998,5.610386499999999e-05,0.00020870767666666666,5.316336833333334e-05,0.00020004911666666667,5.6366133333333336e-05,5.169710166666666e-05,5.8929125e-05,5.608002333333333e-05,3.1197066666666666e-05,0.00038351213333333317,0.0003016988833333333
88,483.3333333333333,5.5763462222222216e-05,7.962914555555554e-05,0.0002558999533333334,0.00011512438111111113,8.617240888888892e-05,7.51892633333333e-05,4.8756598888888885e-05,0.00024065182333333324,6.353325777777779e-05,0.00022306440000000003,5.662176555555556e-05,0.0002156893,5.448659555555557e-05,0.00020706653111111112,5.7395305555555543e-05,5.2409698888888886e-05,5.939537444444444e-05,5.692905333333335e-05,3.1195747777777784e-05,0.00039657484444444445,0.0003073957666666668
89,472.0,4.6402612666666695e-05,7.642905066666662e-05,0.0002417548766666667,0.0001066525693333333,7.3744446e-05,6.924152666666664e-05,4.291693133333333e-05,0.00020867347933333335,6.186167733333332e-05,0.00021948812066666665,5.5847172000000006e-05,0.00019691625866666661,5.107720799999997e-05,0.0001882934626666667,5.537351000000003e-05,5.0538379999999996e-05,5.764802199999999e-05,5.496183266666669e-05,2.9946960666666687e-05,0.0003947877866666667,0.00030006413333333337
90,490.8333333333333,5.7918493888888896e-05,7.963313222222221e-05,0.0002653691905555555,0.0001177708016666667,9.436607166666671e-05,7.966359722222224e-05,5.051295166666666e-05,0.0002490269200000001,6.397698166666663e-05,0.0002336475427777778,5.793438944444447e-05,0.00022116898388888908,5.6163470555555564e-05,0.00021210248555555546,5.7088002222222175e-05,5.2372612222222204e-05,5.9404640555555554e-05,5.7052242222222235e-05,3.0838118888888905e-05,0.00041685499999999994,0.0003066751888888888
91,484.61538461538464,5.080394692307693e-05,7.389386384615402e-05,0.00025387728743589736,0.00011035602461538452,8.803635820512815e-05,7.41127215384616e-05,4.645066153846159e-05,0.0002395507938461539,5.854765871794879e-05,0.00023468826666666684,5.7007106410256405e-05,0.00021913171410256415,5.696797897435901e-05,0.00021059509435897422,5.6845103846153826e-05,5.2047382564102553e-05,5.890467435897435e-05,5.6593232051282105e-05,3.006152564102561e-05,0.00040839755641025664,0.0003071962461538459
92,495.8333333333333,5.9380787777777775e-05,7.463693777777775e-05,0.00025738615777777773,0.00011871523999999995,7.825957500000004e-05,8.053118999999999e-05,5.196730166666668e-05,0.0002617730177777778,5.931059888888893e-05,0.0002427842833333334,6.053845388888889e-05,0.00022807917944444447,5.770391944444442e-05,0.00021892918777777765,5.837546611111114e-05,5.355279111111112e-05,6.026823555555556e-05,5.811849666666664e-05,3.0659301666666676e-05,0.00043688748333333316,0.0003137734388888889
93,486.25,5.5036942499999974e-05,7.304152583333329e-05,0.00024099154833333338,0.00010748106583333338,8.736053666666668e-05,7.100503833333335e-05,4.669626416666668e-05,0.00024789172750000005,5.827148916666664e-05,0.00024334394999999998,5.68906475e-05,0.00022375185083333337,5.361636749999997e-05,0.00021528402000000002,5.6878731666666686e-05,5.206266499999999e-05,5.928277250000001e-05,5.7055550000000006e-05,3.011623500000001e-05,0.0004128496,0.00030852759999999994
94,505.0,4.800160666666666e-05,8.131659666666668e-05,0.00029243620666666667,0.00012652871666666665,9.477142666666667e-05,8.075233333333336e-05,4.778703333333334e-05,0.00025854906666666666,6.535056333333335e-05,0.0002455790333333334,5.688667000000001e-05,0.00023236271666666667,5.6258836666666655e-05,0.00022400214666666663,5.861920333333332e-05,5.3842863333333334e-05,5.965231666666666e-05,5.791983666666667e-05,3.007252e-05,0.00041618339999999996,0.0003208478
95,495.0,4.930761666666666e-05,7.382762333333331e-05,0.00025581516,0.00010954537888888891,7.739068888888889e-05,7.216401777777778e-05,4.72042322222222e-05,0.0002467553277777778,5.867216444444445e-05,0.00025236867777777774,5.772908222222219e-05,0.00022579832666666668,6.250013555555556e-05,0.0002179357366666668,5.8696023333333314e-05,5.4009752222222205e-05,6.127623333333333e-05,5.88708511111111e-05,3.114276555555557e-05,0.00041569603333333334,0.0003084236
96,506.0,5.2765204666666644e-05,7.758775933333329e-05,0.000256830832,0.00011134626733333333,9.037176200000002e-05,7.187685866666667e-05,4.830519466666664e-05,0.0002580467853333333,6.189823199999998e-05,0.0002515411466666667,5.775928666666666e-05,0.00023209254666666665,5.378563733333331e-05,0.00022318522466666677,5.896410733333336e-05,5.400022066666664e-05,6.0812631333333315e-05,5.858898133333335e-05,3.167947200000001e-05,0.00042576794666666684,0.00032112913333333344
97,525.0,5.584292611111109e-05,8.042520499999993e-05,0.00028958982611111125,0.00011756155777777776,9.195802444444449e-05,7.145537888888888e-05,4.593531333333333e-05,0.0002711666661111111,6.478229833333327e-05,0.0002730634777777778,6.056361611111109e-05,0.00025309458333333345,5.9396692222222216e-05,0.00024422270333333325,5.9374171666666665e-05,5.4596533888888906e-05,6.139941500000004e-05,5.964173222222224e-05,3.171099388888888e-05,0.0004353059722222222,0.0003245671722222222
98,515.0,5.279381e-05,7.727144333333334e-05,0.00025995575999999997,0.00011520382666666665,9.744164999999998e-05,7.479987666666667e-05,4.749297666666666e-05,0.00027528608,6.100337000000001e-05,0.0002647320333333334,5.629858e-05,0.0002482175633333333,5.224545e-05,0.00024048484999999997,6.0041749999999995e-05,5.5551529999999994e-05,6.104310666666666e-05,5.940599e-05,3.242492e-05,0.00041386283333333336,0.00032567189999999996
99,525.0,4.970232666666666e-05,8.265578666666668e-05,0.0002809365683333333,0.00011918939,0.00010865530833333331,7.610715499999999e-05,4.9193703333333334e-05,0.00024693010500000004,6.704330166666666e-05,0.00026359161666666666,6.037155999999998e-05,0.00024067956166666662,6.115832833333333e-05,0.0002331057866666667,6.166299999999998e-05,5.6151553333333314e-05,6.410677166666667e-05,6.103913500000001e-05,3.354947333333333e-05,0.00044578713333333337,0.00033466025


==> results/heuristics/moleculars/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
8,35.0,5.888937999999999e-06,6.377695e-06,1.4829627999999998e-05,8.0704745e-06,4.673004e-06,4.529954000000001e-06,4.5418745e-06,7.6055555e-06,5.722043e-06,9.083753e-06,5.650519e-06,7.665159e-06,5.245208e-06,6.747246000000001e-06,6.3657755e-06,5.781651e-06,6.198881999999999e-06,6.043911e-06,4.041195e-06,2.7549259999999994e-05,1.8870838e-05
10,50.0,6.918112249999995e-06,7.762511083333321e-06,2.1004681750000018e-05,1.1845434083333339e-05,6.751220833333324e-06,6.018083249999997e-06,5.777677083333329e-06,9.495021333333329e-06,7.02937483333333e-06,1.1509662499999997e-05,7.361174249999994e-06,1.0158626333333332e-05,6.562470916666661e-06,8.674470333333334e-06,7.98901991666666e-06,6.838642083333335e-06,7.724767e-06,7.313494166666661e-06,4.768370999999997e-06,3.26236075e-05,2.739628099999999e-05
11,56.0,7.698540199999995e-06,9.024148999999996e-06,2.4375921700000007e-05,1.3005731399999996e-05,7.295611699999997e-06,6.725788599999998e-06,6.999969299999996e-06,1.0957721499999999e-05,7.889271699999996e-06,1.3234616099999999e-05,8.4376374e-06,1.1162764399999994e-05,7.216929899999996e-06,9.744172899999998e-06,8.146770799999999e-06,7.359987099999999e-06,8.077629699999998e-06,7.891658699999996e-06,4.8398965400000015e-06,3.9048193e-05,3.036499039999999e-05
12,61.111111111111114,8.287699333333327e-06,9.704965833333304e-06,2.484851805555558e-05,1.4568699722222225e-05,7.511510888888876e-06,7.344617333333324e-06,7.233354888888881e-06,1.2236171333333334e-05,8.461213722222224e-06,1.446405872222223e-05,8.726125944444433e-06,1.239644394444444e-05,7.485019222222219e-06,1.0588436388888884e-05,8.976460722222224e-06,7.866494444444437e-06,9.018850333333336e-06,8.36584405555555e-06,5.123350277777772e-06,4.133780555555552e-05,3.34302572222222e-05
13,65.9090909090909,8.564652818181806e-06,1.033653804545452e-05,2.9255040863636375e-05,1.581582181818181e-05,8.316476681818178e-06,7.993527681818178e-06,7.795206181818176e-06,1.2878940863636362e-05,8.89084972727272e-06,1.5359575090909078e-05,8.969962727272717e-06,1.341646481818181e-05,7.88515518181818e-06,1.1492860954545449e-05,9.499900727272718e-06,8.14524931818182e-06,9.389359727272717e-06,8.93961654545454e-06,5.235455227272724e-06,4.7628444090909105e-05,3.6850844272727265e-05
14,70.71428571428571,9.363045714285708e-06,1.0652218714285693e-05,3.0543122857142864e-05,1.6573499214285726e-05,9.194440428571418e-06,8.530277857142857e-06,8.177762071428565e-06,1.4019016214285706e-05,9.28470842857142e-06,1.687492614285715e-05,9.419245214285706e-06,1.4090536142857141e-05,8.325919428571419e-06,1.2045250357142856e-05,1.001017914285714e-05,8.572848642857136e-06,1.0061267642857135e-05,9.410728857142847e-06,5.52790478571428e-06,5.081891857142859e-05,4.0229725e-05
15,76.38888888888889,9.940075055555542e-06,1.194478099999999e-05,3.3164026944444475e-05,1.7632377722222203e-05,9.572508083333338e-06,8.777779749999995e-06,8.288360749999994e-06,1.5733639444444423e-05,1.024803158333331e-05,1.8256900833333302e-05,1.0229491277777758e-05,1.5665427472222215e-05,9.197002999999978e-06,1.3334221194444437e-05,1.0556646944444439e-05,9.134084666666643e-06,1.0899704944444434e-05,1.0101666138888887e-05,5.968411333333339e-06,5.443758833333325e-05,4.363126222222223e-05
16,80.85365853658537,1.0167103134146359e-05,1.1944778548780494e-05,3.6835669756097664e-05,1.9125535963414543e-05,1.0191524231707346e-05,9.47510581707319e-06,9.40561598780489e-06,1.704344229268283e-05,1.0149081658536618e-05,1.9000797439024313e-05,1.020577739024392e-05,1.6328767085365822e-05,8.74443967073171e-06,1.4205673963414669e-05,1.0896021829268345e-05,9.355607597560987e-06,1.1011450975609787e-05,1.0401448878048813e-05,5.741816634146352e-06,5.823926341463417e-05,4.6382590365853674e-05
17,90.0,1.1861327210526309e-05,1.5278860526315815e-05,3.9204800789473705e-05,2.1310861289473692e-05,1.1602204263157897e-05,1.0404463921052623e-05,9.431343368421033e-06,1.8769821394736837e-05,1.2816255394736857e-05,2.197215499999998e-05,1.270143855263159e-05,1.9395349736842094e-05,1.1324259605263156e-05,1.648037155263157e-05,1.2188835500000023e-05,1.0475359131578948e-05,1.2489368473684235e-05,1.1518127000000006e-05,6.499416157894741e-06,6.296446368421055e-05,5.065579236842108e-05
18,94.51612903225806,1.2508515967741974e-05,1.5877905145161314e-05,4.084456225806457e-05,2.234328579032253e-05,1.2690023596774195e-05,1.141448604838711e-05,1.019201545161291e-05,2.003408545161289e-05,1.3371054903225847e-05,2.3410398548387016e-05,1.3079567806451647e-05,2.020097519354834e-05,1.156561164516131e-05,1.7208823032258054e-05,1.2603118112903213e-05,1.0799974338709708e-05,1.287383767741935e-05,1.1904397322580667e-05,6.943366499999996e-06,6.595465596774197e-05,5.434405483870971e-05
19,98.62068965517241,1.2882824862069006e-05,1.6163133965517276e-05,4.3805715517241395e-05,2.3683188689655148e-05,1.3579173482758629e-05,1.1896267499999998e-05,1.0742405465517256e-05,2.1472058344827542e-05,1.3582870465517291e-05,2.4523817241379254e-05,1.4067107310344854e-05,2.176350965517235e-05,1.2356251189655198e-05,1.854567870689653e-05,1.3218669724137914e-05,1.1252122293103463e-05,1.3620277965517233e-05,1.249560234482758e-05,7.05719215517241e-06,7.27805610344828e-05,5.6187448275862146e-05
20,105.74728260869566,1.3819757050271665e-05,1.784867475543445e-05,4.7954853002717575e-05,2.5242857052989505e-05,1.5080753824727952e-05,1.2422549447010553e-05,1.128526820652139e-05,2.3056890608695842e-05,1.4840290357336827e-05,2.654985245923953e-05,1.4672428485054229e-05,2.3156730896739433e-05,1.3091902538043368e-05,1.9805718048913586e-05,1.3932099551630277e-05,1.1887953135869533e-05,1.4252245668478097e-05,1.313436958152163e-05,7.343326841032291e-06,7.763132520380468e-05,6.0038236331521874e-05
21,111.41618497109826,1.455810565317918e-05,1.8904733973988226e-05,5.080338307803482e-05,2.656131073843981e-05,1.5795267710982408e-05,1.3067097104045925e-05,1.1880035119941883e-05,2.463787247109838e-05,1.5644251251445066e-05,2.833780697976922e-05,1.5435189911849678e-05,2.4677598932081303e-05,1.3901320024566435e-05,2.112691677745712e-05,1.4529505891618572e-05,1.2355839606936454e-05,1.490267519075136e-05,1.3730325101156023e-05,7.5935644739882204e-06,8.158432345375741e-05,6.335691234104075e-05
22,117.08100558659218,1.5341334986033532e-05,1.985837061452484e-05,5.318985441340793e-05,2.8045750265363637e-05,1.6978002501396408e-05,1.3985382886871315e-05,1.2580944222066889e-05,2.642037456703919e-05,1.6391172444133926e-05,2.9957361955307782e-05,1.618149324999989e-05,2.618039060055904e-05,1.4622118888268072e-05,2.2447008960894273e-05,1.516075165083829e-05,1.287700470391055e-05,1.5513357826815787e-05,1.4298220918994665e-05,7.87657110335188e-06,8.542001620111722e-05,6.720919833798933e-05
23,123.46153846153847,1.5986560255769497e-05,2.1270928211538384e-05,5.705948094230774e-05,2.9690130288461127e-05,1.8050168399999777e-05,1.4600434498076942e-05,1.3340897117307737e-05,2.7814600596153582e-05,1.7446414269230887e-05,3.1692113615384395e-05,1.70304660596156e-05,2.782950115384604e-05,1.5422381713461704e-05,2.392319551923074e-05,1.5770976132692698e-05,1.3423701525000303e-05,1.6224801530769632e-05,1.494595833269258e-05,8.077438274999921e-06,9.095411799999992e-05,7.049886103846163e-05
24,128.02,1.672678007200028e-05,2.1963646279999985e-05,5.886540436000007e-05,3.0526021115999444e-05,1.851229912799983e-05,1.5311386232000097e-05,1.336236212800009e-05,2.9515363459999637e-05,1.8078802600000117e-05,3.354749713999961e-05,1.7534015744000208e-05,2.930321687999973e-05,1.5934180878000234e-05,2.5211287019999835e-05,1.6282040926000542e-05,1.388058420200034e-05,1.6778619708000466e-05,1.5464834790000272e-05,8.316707943999907e-06,9.266901083999965e-05,7.368521671999968e-05
25,134.01913875598086,1.743404565550281e-05,2.3125291866028626e-05,6.124585454545451e-05,3.2210238997607286e-05,1.922440986842125e-05,1.5708135944976064e-05,1.4164118655502526e-05,3.106696736842088e-05,1.893191727272763e-05,3.530505808612386e-05,1.855364232296702e-05,3.088786858851646e-05,1.6889331744019574e-05,2.6684515765549942e-05,1.6929327624402366e-05,1.4423179055024272e-05,1.7499703834928676e-05,1.6093828581340014e-05,8.622596947368357e-06,9.83123053588514e-05,7.673245308612414e-05
26,138.68055555555554,1.836474424768558e-05,2.3599633379629556e-05,6.286590280092614e-05,3.3134996277777356e-05,2.004454691898154e-05,1.663902425231487e-05,1.4653030539352046e-05,3.326204108796285e-05,1.9417428495370483e-05,3.699042293981456e-05,1.8973262444444855e-05,3.2544964305555226e-05,1.7264595321759702e-05,2.8154752037036843e-05,1.7459479349537423e-05,1.4893818166667063e-05,1.7935264060185627e-05,1.6561042092592764e-05,8.828552967592511e-06,0.00010144075453703679,7.999257844907385e-05
27,146.13095238095238,1.9290760717262284e-05,2.5218656339285636e-05,6.70725419345239e-05,3.512892040773812e-05,2.114105997023829e-05,1.7596428226190573e-05,1.5226219294642994e-05,3.516354764880963e-05,2.0594542559524275e-05,3.9017768898809724e-05,2.0099752044643216e-05,3.461404958333344e-05,1.817877768750036e-05,2.9998592202381053e-05,1.811030801190493e-05,1.546981844345253e-05,1.874927876785723e-05,1.7287546875000236e-05,9.04805696428581e-06,0.00010551065872023778,8.435263511904757e-05
28,150.25714285714287,2.0079886168571716e-05,2.5907110914285427e-05,6.838689474285712e-05,3.647231982571422e-05,2.185508263142869e-05,1.8164432040000158e-05,1.575211063142876e-05,3.703457825714306e-05,2.124194011428606e-05,4.0913991400000085e-05,2.0317419917143326e-05,3.5765716800000066e-05,1.8674509705714675e-05,3.1158855971428566e-05,1.8571170591428742e-05,1.589271520571451e-05,1.9347389811428473e-05,1.776300040571451e-05,9.27536877999996e-06,0.00010931546257142803,8.677639474285715e-05
29,157.1818181818182,2.139171046666686e-05,2.7396608424242235e-05,7.435957999999962e-05,3.872885980606062e-05,2.3871481345454735e-05,2.008243157272739e-05,1.6367796721212334e-05,3.953102918181835e-05,2.245412090909113e-05,4.242680478787881e-05,2.159761873030332e-05,3.818606027272746e-05,1.9820819951515488e-05,3.335425421212125e-05,1.923459293333328e-05,1.6416138975757745e-05,1.990238062727256e-05,1.834081763030311e-05,9.560657557575723e-06,0.00011152685330302984,9.133960175757534e-05
30,160.8594657375145,2.113572493031291e-05,2.7305880342625902e-05,7.47274474506378e-05,3.875869369802624e-05,2.379792715214832e-05,1.97299691114981e-05,1.6528595583623227e-05,4.0673795749128966e-05,2.2260170871079706e-05,4.440270717189339e-05,2.1657158670731037e-05,3.93068609523808e-05,1.9971599574331802e-05,3.4453313252032715e-05,1.958527655226379e-05,1.6754534052264562e-05,2.040974822706146e-05,1.879848741869839e-05,9.659621910568915e-06,0.00011632336919279731,9.344104840882717e-05
31,166.62660256410257,2.1698403909454658e-05,2.8364304567308756e-05,7.793777587339785e-05,4.0002799582532225e-05,2.4489734032852396e-05,2.0729999908653612e-05,1.711276064663407e-05,4.2457230144230466e-05,2.3176657155448036e-05,4.6740587187500205e-05,2.2308968796473898e-05,4.120922020032039e-05,2.0531737987980473e-05,3.6174325568910206e-05,2.0173873960736854e-05,1.7246627576121317e-05,2.104781365064141e-05,1.936879775000007e-05,1.0011862224358393e-05,0.00012037914152243371,9.7683684599358e-05
32,172.373417721519,2.2715973257911107e-05,2.9367001993671567e-05,8.013577199367114e-05,4.14903422911392e-05,2.544833597151866e-05,2.141170580854411e-05,1.7740133627372842e-05,4.469092281645529e-05,2.3940640925632362e-05,4.8688904121835517e-05,2.2993359986550272e-05,4.310242212816453e-05,2.137486825711993e-05,3.801176982594947e-05,2.0770576106803785e-05,1.777091715506274e-05,2.1659481178007202e-05,1.994024623338642e-05,1.023525115268922e-05,0.00012430380277689602,0.0001007726885680358
33,177.21212121212122,2.3318904404040437e-05,3.018588736363654e-05,8.302578320202072e-05,4.268468208080797e-05,2.6905488954545378e-05,2.2607356898989575e-05,1.80989324888887e-05,4.6439581474747645e-05,2.471548246464617e-05,5.068323867676764e-05,2.4030353710101328e-05,4.545958531313141e-05,2.2256808724242466e-05,4.0247947333333384e-05,2.1408040402021188e-05,1.8429151584848097e-05,2.2370555512122584e-05,2.0619767361617154e-05,1.0421519369696456e-05,0.00012807281755555482,0.00010407438084848387
34,182.75529865125242,2.411914207129127e-05,3.117325213872887e-05,8.598364591522225e-05,4.394164779383433e-05,2.8208777598265842e-05,2.3611893219652812e-05,1.907206239884368e-05,4.886577157032785e-05,2.5480287080924588e-05,5.275700270712888e-05,2.4424583391137088e-05,4.715986358381516e-05,2.27265056849713e-05,4.186315728323692e-05,2.1983553354529305e-05,1.891063430924818e-05,2.2981994793835915e-05,2.1285452175338524e-05,1.0883350215799278e-05,0.00013343568726396666,0.00010776558169556724
35,188.1547619047619,2.4855953586309906e-05,3.202099839285728e-05,8.913935069940498e-05,4.4873570089285677e-05,2.8338958010416553e-05,2.419058147619044e-05,1.9328154733631034e-05,5.099635157738132e-05,2.6195427247023387e-05,5.478937035714325e-05,2.534347024702407e-05,4.927196745535767e-05,2.374776830059546e-05,4.383783470238108e-05,2.254212760416733e-05,1.9430013799107353e-05,2.361117630208423e-05,2.1805472607143367e-05,1.099326161904762e-05,0.00013723660163690433,0.00011048894811011927
36,194.11764705882354,2.5806875490196252e-05,3.322376214285742e-05,9.198609882352957e-05,4.6787709677871087e-05,2.9916757431372478e-05,2.4898881259103524e-05,2.023699567507017e-05,5.3246451582633177e-05,2.7175044957982863e-05,5.7121686582633484e-05,2.626828581232495e-05,5.131786417366986e-05,2.4518213179271647e-05,4.5745815322129164e-05,2.3165877184875225e-05,1.9978740809524223e-05,2.427264825350255e-05,2.2470549176471344e-05,1.126764965686278e-05,0.00014129081974789884,0.0001141752446498607
37,199.28838951310863,2.6242028520599325e-05,3.4118189513108834e-05,9.549910132958776e-05,4.809853700374549e-05,3.112295659176045e-05,2.576885269662917e-05,2.0645040872659288e-05,5.527127998127324e-05,2.7896895280898914e-05,5.943052035580504e-05,2.696670486891401e-05,5.349693192883884e-05,2.5123693951310905e-05,4.781922275280932e-05,2.3740020685393248e-05,2.044894567603031e-05,2.4850314621723074e-05,2.2933187447565826e-05,1.1490123647940248e-05,0.00014547608164793986,0.00011774349951310807
38,206.1228813559322,2.7376819067796555e-05,3.563382891949174e-05,9.812708326271135e-05,4.998420292372885e-05,3.213978553389832e-05,2.692740906144071e-05,2.1545565127118642e-05,5.777736137711842e-05,2.912641720338969e-05,6.121770989406777e-05,2.77273743008473e-05,5.508640944915247e-05,2.600075995762692e-05,4.940573557203402e-05,2.4325212722457503e-05,2.0998311379237296e-05,2.5473255599576008e-05,2.3726388817796623e-05,1.17320629406782e-05,0.00015095905550847435,0.00012148724580508475
39,211.21513944223108,2.769412334661357e-05,3.6447883964143676e-05,0.0001049821607768923,5.127552525896425e-05,3.372544891235063e-05,2.8204537962151425e-05,2.2216623286852617e-05,6.09223149601595e-05,2.970111561752975e-05,6.39887448406372e-05,2.8183642589641326e-05,5.785160498007973e-05,2.6531810159362405e-05,5.209503059760943e-05,2.480004388446203e-05,2.1444705800796934e-05,2.5906409671314686e-05,2.4082890539840686e-05,1.1987609884462398e-05,0.00015356995278884464,0.0001249215442031869
40,213.16901408450704,2.7867383779342486e-05,3.568465927230066e-05,0.00010199329194835633,5.126312978873252e-05,3.300731804929584e-05,2.8190254718309917e-05,2.2124740492957744e-05,6.201866272300461e-05,2.911455007042215e-05,6.535031025821582e-05,2.831377424882592e-05,5.870565157276958e-05,2.7085079154929324e-05,5.2982038356807356e-05,2.5111016711267357e-05,2.1740473760563378e-05,2.629415474413094e-05,2.4535344929577266e-05,1.2030568460094162e-05,0.0001552457471830991,0.0001267606074882628
41,218.8095238095238,2.851608020408142e-05,3.658176384353707e-05,0.00010441890537414927,5.262214503401365e-05,3.3376089680272194e-05,2.900029582653074e-05,2.2581160068027375e-05,6.379578183673452e-05,2.9787647346938455e-05,6.743799625850351e-05,2.9402040136054257e-05,6.15503556122446e-05,2.809316928571424e-05,5.569020176870737e-05,2.5796402486394417e-05,2.2297493210883996e-05,2.6997580326530235e-05,2.513459098299337e-05,1.2303292782313034e-05,0.0001601635119047613,0.000130592142721089
42,229.77941176470588,3.085487174019571e-05,4.0579135147058806e-05,0.00011134398519607805,5.572076223039228e-05,3.713094903431385e-05,3.0127051502451045e-05,2.550821715686258e-05,6.839475348039197e-05,3.321316977941135e-05,7.174803791666722e-05,2.9608491544117206e-05,6.373676485294075e-05,2.887254811274472e-05,5.7600001642156765e-05,2.6679155818626715e-05,2.3139989659313843e-05,2.7945933348038333e-05,2.586386051715637e-05,1.2558874973039456e-05,0.00016812043995098028,0.00013500030620098062
43,232.94776119402985,3.082138518656693e-05,4.005085268656703e-05,0.00011092549526119357,5.695695712686558e-05,3.6781759201492674e-05,3.175655602985075e-05,2.4976303768656756e-05,7.093646630596976e-05,3.2614148880596954e-05,7.33229688432834e-05,3.020790201492509e-05,6.630029376865644e-05,2.8922398843283465e-05,6.016092899253718e-05,2.7216372328357976e-05,2.3571595891790947e-05,2.8547249679104143e-05,2.651472686567174e-05,1.2738492305970173e-05,0.0001701506175373135,0.0001382676510820896
44,236.66666666666666,3.135121990566015e-05,4.0324904465408875e-05,0.00011141397723270399,5.774633301886789e-05,3.788246389308184e-05,3.183892879245281e-05,2.5554948867924527e-05,7.2897528679245e-05,3.2848757295597435e-05,7.526365166666649e-05,3.096974968553433e-05,6.733608166666649e-05,3.010536993710684e-05,6.127440147798716e-05,2.7638788767294862e-05,2.3995408597484362e-05,2.9255686886791834e-05,2.720596043710651e-05,1.299051451572345e-05,0.0001752663676100626,0.00014126435389937093
45,244.14285714285714,3.2317073380952243e-05,4.243442104761897e-05,0.00011586041309523817,6.167184966666679e-05,3.9156733204761915e-05,3.423032565238098e-05,2.6759648476190463e-05,7.642076090476201e-05,3.4553095190476066e-05,7.837296090476159e-05,3.148453719047611e-05,7.033121128571436e-05,3.1483969285714324e-05,6.426050214285702e-05,2.8343885242857306e-05,2.4622737576190325e-05,3.0045172095238245e-05,2.791699938571452e-05,1.3271401385714324e-05,0.0001788473157142859,0.000145919549095238
46,253.54545454545453,3.351189977272725e-05,4.5748085636363624e-05,0.00012004375322727275,6.411801536363647e-05,4.2282667113636345e-05,3.509120679090915e-05,2.738768500000002e-05,7.910370845454532e-05,3.7250952181818056e-05,8.138538181818131e-05,3.411000454545467e-05,7.255207990909087e-05,3.267255759090917e-05,6.625706645454529e-05,2.9373822863636555e-05,2.5494099231818207e-05,3.1343373045454446e-05,2.8741250809091105e-05,1.3883331390909117e-05,0.00018366781181818206,0.00015121221277272743
47,253.82882882882882,3.322298536036034e-05,4.3343102072072035e-05,0.00011770403049549545,6.299287454954947e-05,3.9674464045045066e-05,3.551116022972966e-05,2.6963746666666683e-05,8.005602009009004e-05,3.527553216216211e-05,8.324965536036017e-05,3.363334495495487e-05,7.527229162162152e-05,3.240666945945947e-05,6.891929720720716e-05,2.9408503918919078e-05,2.56079817657658e-05,3.137191274774771e-05,2.894863240540561e-05,1.3841917806306363e-05,0.00018335064549549526,0.00015248683013513505
48,256.60377358490564,3.3614433207547146e-05,4.2794562405660383e-05,0.00012251745952830215,6.287412976415101e-05,4.132378981132081e-05,3.552571791981137e-05,2.6992133537735775e-05,8.302578938679273e-05,3.4706546933962234e-05,8.436082301886755e-05,3.3179769811320655e-05,7.586141943396218e-05,3.2502300707547175e-05,6.947663702830186e-05,2.9539165188679538e-05,2.5788343547169937e-05,3.129300061320758e-05,2.9229892061320965e-05,1.3797126377358548e-05,0.00018717228773584903,0.0001533730964150944
49,264.537037037037,3.372320500000007e-05,4.5760029907407404e-05,0.00012975841333333368,6.366040740740753e-05,4.51959994351852e-05,3.7164822129629686e-05,2.800690083333337e-05,8.302397250000013e-05,3.718182055555571e-05,8.706075657407408e-05,3.5129875462963044e-05,7.800746333333336e-05,3.376161888888893e-05,7.159775851851853e-05,3.032044138888891e-05,2.6273949250000033e-05,3.2150963888888975e-05,2.9960827370370394e-05,1.4105549148148187e-05,0.00019777484074074084,0.0001586717589814813
50,269.3382352941176,3.506366147058826e-05,4.594589132352939e-05,0.00013180831794117685,6.639835220588247e-05,4.416021030882352e-05,3.7285860794117687e-05,2.8260667426470594e-05,8.788126911764723e-05,3.727850007352944e-05,9.018147558823537e-05,3.5010892279411746e-05,8.158930669117668e-05,3.393976308823528e-05,7.51682922058826e-05,3.0985473970588515e-05,2.6959180455882415e-05,3.2831287205882535e-05,3.067027257352967e-05,1.4394347661764742e-05,0.00019644865955882363,0.00016189146602941184
51,273.0,3.459692141666677e-05,4.5967697666666696e-05,0.00013339877933333323,6.650785833333341e-05,4.4504207883333336e-05,3.7467281366666733e-05,2.7598739750000038e-05,8.955637800000015e-05,3.713409291666668e-05,9.159744041666673e-05,3.6287704166666776e-05,8.353551216666687e-05,3.562808250000009e-05,7.706265041666676e-05,3.126641083333349e-05,2.717157251666666e-05,3.294090275000016e-05,3.085971000000017e-05,1.4461677216666679e-05,0.00019916614416666677,0.00016389230641666654
52,281.6393442622951,3.711688918032791e-05,4.8144724508196816e-05,0.00013921711229508213,6.876343975409838e-05,4.617367124590163e-05,3.9358414467213146e-05,2.9934822213114804e-05,9.382768565573784e-05,3.9054136885245925e-05,9.497012754098383e-05,3.645869459016401e-05,8.609783262295071e-05,3.5185502950819714e-05,7.947448893442624e-05,3.195707827868871e-05,2.7829896295081957e-05,3.387497795081978e-05,3.175501172131166e-05,1.486540175409835e-05,0.00020753399262295072,0.00016893401975409835
53,282.7118644067797,3.638065601694926e-05,4.6953308474576384e-05,0.00013972883211864435,6.916522788135602e-05,4.4988175177966124e-05,4.022384256779668e-05,3.0332298813559393e-05,9.63855705084745e-05,3.796734847457623e-05,9.707071059322046e-05,3.698215830508487e-05,8.838298025423731e-05,3.474142567796622e-05,8.161168771186447e-05,3.205174288135607e-05,2.8080858059322114e-05,3.4104563389830526e-05,3.209639547457638e-05,1.4992894067796551e-05,0.00021192743474576274,0.00017129708050847486
54,289.7590361445783,3.7707908795180755e-05,4.8712938192771e-05,0.00014391561891566313,7.0219440180723e-05,4.6696288415662685e-05,3.999486104216869e-05,3.133811277108422e-05,0.00010011009192771108,3.946732385542164e-05,9.946421018072333e-05,3.717893614457839e-05,9.020466722891568e-05,3.58009919879519e-05,8.332514343373503e-05,3.275742138554242e-05,2.873662045783168e-05,3.478455216867472e-05,3.274061789156635e-05,1.5262528463855406e-05,0.00021621232409638563,0.00017480059542168672
55,294.7142857142857,3.752572192857156e-05,4.94096981428572e-05,0.0001431817586428576,7.184437214285723e-05,4.869427387142854e-05,4.2235513435714264e-05,3.1350000714285615e-05,0.00010216286785714275,4.003643957142848e-05,0.0001021545292857147,3.785525242857143e-05,9.210042135714285e-05,3.5654137428571386e-05,8.515596442857148e-05,3.312774885714303e-05,2.907191085714309e-05,3.530587449999999e-05,3.316998657142866e-05,1.5507258521428513e-05,0.00021820322571428546,0.0001793330164285715
56,297.3728813559322,3.692113838983069e-05,4.934961694915257e-05,0.00014516377542372883,7.170923754237286e-05,4.967047080508477e-05,4.248497949999999e-05,3.0484241186440738e-05,0.00010334797618644064,4.004522788135593e-05,0.00010396161127118653,3.8668462711864467e-05,9.395267686440687e-05,3.879333093220344e-05,8.719311203389842e-05,3.333434923728826e-05,2.9244868728813654e-05,3.5192400169491495e-05,3.3464473644067946e-05,1.5286271915254174e-05,0.00022153046355932182,0.00017910327093220355
57,302.72727272727275,3.682526672727294e-05,4.9566575363636366e-05,0.0001503987849090912,7.352309081818174e-05,5.038738503636361e-05,4.3336261154545424e-05,3.0843345636363696e-05,0.00010669079836363633,4.0229234545454555e-05,0.00010660215509090902,3.880457563636376e-05,9.638418172727279e-05,3.700776772727287e-05,8.942365718181804e-05,3.367120472727275e-05,2.954483147272729e-05,3.5686059363636386e-05,3.381751054545469e-05,1.542243408181811e-05,0.0002283451727272727,0.00018472865927272723
58,310.76271186440675,3.995349923728815e-05,5.27377844067798e-05,0.00015522503084745812,7.617878313559327e-05,5.193140700847457e-05,4.559957693220345e-05,3.2835291525423776e-05,0.00011099720288135585,4.277653652542368e-05,0.00010927066898305091,4.159030466101696e-05,0.00010016349186440685,3.988217550847454e-05,9.321438838983043e-05,3.465898957627121e-05,3.038058906779674e-05,3.680980999999992e-05,3.4751933474576384e-05,1.5998088720338952e-05,0.00022942899830508524,0.00018818844067796604
59,318.95522388059703,4.2271437761194104e-05,5.467916597014925e-05,0.0001663352122388061,8.06269379850747e-05,5.720694370895519e-05,4.705724747014927e-05,3.456731462686563e-05,0.00011382370850746256,4.428215932835816e-05,0.00011605931701492543,4.137363029850744e-05,0.00010340641611940318,4.014862335820892e-05,9.640188231343277e-05,3.5641443805970076e-05,3.129706761194053e-05,3.7817994477611785e-05,3.5657813955223786e-05,1.641814312686569e-05,0.00023228268283582068,0.0001933987582089553
60,321.44736842105266,4.303220315789474e-05,5.2498674539473565e-05,0.0001662527198684213,7.824207848684227e-05,5.307887677631581e-05,4.5876442717105305e-05,3.24258694736842e-05,0.00011693302269736832,4.273261111842104e-05,0.00011600867703947394,4.1182105986842085e-05,0.00010552374986842134,3.931318513157888e-05,9.864553111842133e-05,3.5542253157894685e-05,3.126201164473713e-05,3.7621356973684144e-05,3.562036499999988e-05,1.639347228289478e-05,0.00023018029013157878,0.00019430158197368435
61,333.6607142857143,4.4537017857142974e-05,5.8020226964285755e-05,0.0001776152436607147,8.670879142857134e-05,6.471702465178578e-05,4.9644924482142865e-05,3.516461499999997e-05,0.00011725744589285704,4.6771341607142804e-05,0.00012316895785714267,4.54123540178572e-05,0.00010963231535714282,4.3396014285714304e-05,0.00010269198178571415,3.713284839285702e-05,3.2515614910714527e-05,3.9955340624999824e-05,3.719095848214285e-05,1.7002436151785716e-05,0.00024094049285714285,0.0002005542960714286
62,340.27027027027026,4.74609243918919e-05,5.93053335810811e-05,0.00017991324716216237,8.943741216216231e-05,6.413701910135125e-05,5.1213121108108214e-05,3.774730148648637e-05,0.00011982175094594614,4.782628459459469e-05,0.00012668018486486498,4.6233553108107976e-05,0.00011241065486486499,4.43706634459459e-05,0.00010542435797297343,3.751500756756738e-05,3.304739094594613e-05,4.043837418918903e-05,3.7762924797297046e-05,1.7138750817567625e-05,0.0002443165547297295,0.0002045276968243241
63,338.9,4.577851420000005e-05,5.637145200000003e-05,0.0001719901530000001,8.480883100000003e-05,5.6210050990000036e-05,5.0129655299999973e-05,3.731346380000006e-05,0.00012662887620000003,4.555177830000011e-05,0.00012751841580000014,4.344582820000011e-05,0.00011499618330000004,4.178166600000017e-05,0.00010779238200000013,3.76243617999999e-05,3.305196710000004e-05,3.993607209999983e-05,3.775024380000004e-05,1.7075060689999973e-05,0.0002487220789999998,0.00020520544100000024
64,341.74418604651163,4.623546162790705e-05,5.719606395348843e-05,0.0001752803459302326,8.542315813953482e-05,5.818689089534887e-05,5.086439059302326e-05,3.747163883720939e-05,0.00012923035441860474,4.649106802325582e-05,0.0001284884852325581,4.4610057790697705e-05,0.00011795426430232566,4.372208755813959e-05,0.00011107893290697665,3.8184681976744166e-05,3.371238604651161e-05,4.038755627906977e-05,3.817219813953498e-05,1.721631659302324e-05,0.00025196880232558134,0.00020628001418604666
65,347.6,4.483604340000002e-05,5.67612666e-05,0.00017397498400000005,8.823251299999993e-05,5.555868620000003e-05,5.220747626000006e-05,4.036855660000002e-05,0.00013655804219999998,4.631948540000003e-05,0.0001339893235999999,4.436588380000004e-05,0.00012386560220000004,4.25949122e-05,0.00011661814459999986,3.9097316600000037e-05,3.459882820000001e-05,4.1639329e-05,3.9326667000000034e-05,1.755905233999998e-05,0.000260480394,0.00021213580599999997
66,369.61538461538464,4.647970230769231e-05,6.597866730769232e-05,0.0001822407226923078,9.345641461538457e-05,6.316028711538462e-05,5.762531438461539e-05,4.3699379038461584e-05,0.00013887560653846155,5.362629942307698e-05,0.00013691141153846157,4.5854774038461614e-05,0.0001229533740384616,4.756863942307696e-05,0.00011571829942307689,4.127163038461546e-05,3.6431737884615406e-05,4.359300057692316e-05,4.123816038461542e-05,1.86869724807692e-05,0.0002708559115384615,0.0002239286923076924
67,364.1666666666667,4.247327791666672e-05,6.22861923611112e-05,0.0001804451099999998,9.052554861111107e-05,6.041161791666669e-05,5.597207656944448e-05,3.953841152777783e-05,0.0001419097098611112,5.091826125000005e-05,0.00013761453041666668,4.454652708333344e-05,0.00012565817569444438,4.394087611111118e-05,0.0001186642502777778,4.0508643333333436e-05,3.5822395833333325e-05,4.309548041666677e-05,4.073248986111113e-05,1.830922024999995e-05,0.0002655125291666668,0.00022111236666666644
68,364.19117647058823,4.483321102941168e-05,5.7602106764706554e-05,0.00018779845801470508,8.666059242647052e-05,5.672153522058835e-05,4.838828062500005e-05,4.1008172573529324e-05,0.00014753798595588244,4.7406906029412004e-05,0.0001457328325735293,4.91038870588235e-05,0.00012661938036764725,4.66443159558823e-05,0.00011987597477941214,3.993142742647019e-05,3.545371816176469e-05,4.19600938235291e-05,4.0360586323529265e-05,1.7529723970588165e-05,0.00027229627720588254,0.00021768895588235258
69,368.39285714285717,4.334236982142858e-05,6.155627035714289e-05,0.0001864378014285714,9.240296589285717e-05,5.937687821428571e-05,5.575971462499998e-05,3.88183762500001e-05,0.00014494061249999992,5.02062698214286e-05,0.0001428003642857143,4.6909281428571535e-05,0.00013281361214285715,4.5582229464285746e-05,0.00012509778964285714,4.1250245178571516e-05,3.660917196428569e-05,4.4171298392857184e-05,4.1536775357142894e-05,1.8901908857142836e-05,0.0002700401125,0.0002248725821428572
70,372.77777777777777,4.5657151666666666e-05,6.16033955555556e-05,0.00018766191388888885,9.381773722222225e-05,6.599958333333327e-05,5.56204018333333e-05,3.900130777777776e-05,0.0001485824583333334,5.003479111111109e-05,0.00014535717611111114,4.839234444444441e-05,0.00013330384944444442,4.933277222222221e-05,0.00012549956,4.187425166666666e-05,3.710190055555554e-05,4.4421356666666674e-05,4.2402749999999976e-05,1.8737056166666685e-05,0.00028430092222222244,0.000224335985
71,375.0,4.42334557142857e-05,6.084442357142858e-05,0.00017908129714285713,9.000982785714286e-05,6.184918857142856e-05,5.78607887857143e-05,3.7898336428571425e-05,0.0001502633064285714,4.926409642857143e-05,0.00014959061142857152,4.780292285714284e-05,0.00013513051928571427,4.8300202857142835e-05,0.00012749093571428572,4.2091096428571414e-05,3.74436421428571e-05,4.487548499999997e-05,4.271609857142853e-05,1.9293173285714292e-05,0.00027414387142857147,0.00022910150714285728
72,383.0,4.117608099999999e-05,6.240725349999999e-05,0.00017687201549999998,8.9145894e-05,6.3986771e-05,5.229354905000001e-05,3.612756799999998e-05,0.00015045642100000004,5.03694985e-05,0.0001524591415,5.305409599999998e-05,0.00014374613199999995,5.245328950000001e-05,0.00013591289350000008,4.271030549999999e-05,3.767252099999998e-05,4.5404437499999954e-05,4.3060782999999986e-05,1.914144120000002e-05,0.0002883541599999999,0.000225826495
73,390.0,4.3267014166666664e-05,6.580551250000001e-05,0.00019831265500000006,9.325147833333334e-05,7.4450165e-05,5.7397285e-05,4.03026733333333e-05,0.000159267565,5.359053749999999e-05,0.00015559791000000002,4.791816166666667e-05,0.00013989607250000004,4.7830742500000016e-05,0.00013221105333333338,4.319747083333332e-05,3.853837583333334e-05,4.585584499999999e-05,4.4039888333333315e-05,1.978079616666667e-05,0.00029835299999999995,0.00023667613333333334
74,399.44444444444446,4.6522914166666465e-05,6.306552236111096e-05,0.00021610607805555533,9.407650423611118e-05,6.311370701388886e-05,5.264431488888899e-05,3.697044548611129e-05,0.00016348823798611136,5.167325500000075e-05,0.00015680606833333286,5.161282062500003e-05,0.00014757315250000017,5.153086590277792e-05,0.00014041993444444446,4.2958066736111264e-05,3.826684541666631e-05,4.5118230694444366e-05,4.354135791666669e-05,1.9427634979166668e-05,0.0002886706048611116,0.00023774720479166712
75,390.0,4.417101583333332e-05,6.175438749999997e-05,0.0001878182283333333,9.704033666666666e-05,6.369749916666667e-05,5.89728508333333e-05,4.1290128333333346e-05,0.00015909669249999998,5.023677999999997e-05,0.00016008415250000002,4.877845583333331e-05,0.0001501659541666667,4.557371166666664e-05,0.0001432716733333333,4.401206749999999e-05,3.9299325833333335e-05,4.713932333333332e-05,4.4798852499999975e-05,2.0080803750000018e-05,0.0002914329166666667,0.0002420385416666667
76,402.72727272727275,5.370595090909088e-05,6.604519909090906e-05,0.00020047860000000015,9.91073440909091e-05,7.642291363636362e-05,6.338356272727272e-05,4.4042415909090895e-05,0.00017880742545454552,5.376880863636365e-05,0.0001670100431818182,5.103566818181814e-05,0.00015312110772727273,5.465636772727274e-05,0.00014529119045454545,4.4869296818181795e-05,3.995570409090908e-05,4.749948272727264e-05,4.5546619545454544e-05,2.040104790909091e-05,0.0002882285909090908,0.0002463232363636363
77,408.1818181818182,4.492998318181814e-05,6.594116000000001e-05,0.00020433014363636364,9.949098681818181e-05,7.616281818181812e-05,6.35602186363636e-05,4.071864545454545e-05,0.00016918727318181826,5.3362413181818195e-05,0.00016728964590909096,5.108985227272724e-05,0.00015834571545454555,5.429874590909088e-05,0.0001510652427272728,4.5234507727272735e-05,4.033609090909089e-05,4.799907590909083e-05,4.560947454545451e-05,2.0308932045454565e-05,0.000303347568181818,0.00024931432272727274
78,421.6666666666667,4.7244632499999984e-05,7.243553583333332e-05,0.0002065658495833334,0.00010523796208333334,6.783603625e-05,6.620385708333332e-05,4.181365416666666e-05,0.0001768231470833334,5.9188406249999966e-05,0.0001707901474999999,5.307396541666663e-05,0.0001610845254166668,5.272427791666666e-05,0.00015317994875,4.617571749999996e-05,4.119277041666665e-05,4.92662166666666e-05,4.686117291666664e-05,2.0676857333333327e-05,0.0002991527333333334,0.0002559989708333334
79,431.3636363636364,4.92410213636363e-05,7.848413954545455e-05,0.00022261359272727257,0.00011078875045454551,7.886451818181817e-05,6.92844418181818e-05,4.839680818181815e-05,0.00018227752681818183,6.413134772727269e-05,0.0001757741090909091,5.523941636363638e-05,0.00016745655681818175,5.557320136363637e-05,0.00015955728045454552,4.754500045454541e-05,4.209388727272721e-05,5.034858772727272e-05,4.780726136363632e-05,2.078577140909092e-05,0.00031066158181818185,0.000263301909090909
80,433.57142857142856,4.981500964285714e-05,7.501414714285713e-05,0.00021942683107142858,0.00010791593357142859,7.73957864285714e-05,6.569027107142857e-05,4.567418714285715e-05,0.00018717818035714293,6.153498428571426e-05,0.00018218669857142868,5.586402607142855e-05,0.00016982298142857163,5.3582877142857137e-05,0.00016151666571428565,4.732778857142849e-05,4.2162626785714246e-05,5.005428178571423e-05,4.770159642857139e-05,2.0919533107142843e-05,0.0003219433964285714,0.00026398216785714274
81,428.0,5.2762026999999994e-05,7.111548699999996e-05,0.00020720960100000004,0.00010331868199999999,7.2112069e-05,6.5109762e-05,4.635334900000002e-05,0.00019784687399999998,5.8131221e-05,0.00018573524100000004,5.203485599999999e-05,0.00017302510800000005,5.1987169999999973e-05,0.000165038144,4.678964499999998e-05,4.1599274000000016e-05,4.9784181e-05,4.765272199999999e-05,2.0735266900000003e-05,0.00032159567999999987,0.00025833603000000006
82,444.2857142857143,5.516836142857141e-05,7.612535785714281e-05,0.00022404534000000002,0.00011411395571428573,8.642502071428573e-05,7.587501285714288e-05,4.9839700714285696e-05,0.00020774432214285714,6.161928357142855e-05,0.00018855504857142854,5.425555428571425e-05,0.00017626621285714286,5.396093357142857e-05,0.00016819068499999992,4.734312142857143e-05,4.213878071428566e-05,5.0425529285714296e-05,4.832233499999999e-05,2.1336764357142867e-05,0.0003367628142857141,0.0002718976357142857
83,452.0,5.8014387000000016e-05,7.730959499999997e-05,0.00022264003,0.00011638166299999995,7.105351100000003e-05,7.553338500000002e-05,5.194425099999997e-05,0.00020936251600000002,6.2856676e-05,0.00019132372800000004,6.196738299999997e-05,0.00018981458100000002,5.923271099999999e-05,0.00018137933399999993,4.9252507000000016e-05,4.3847562999999995e-05,5.3088672e-05,4.9934386999999985e-05,2.1884443600000007e-05,0.00034212350999999986,0.00027844668999999996
84,447.9166666666667,5.383591041666663e-05,7.409552916666658e-05,0.0002352118495833333,0.00011117752874999997,7.528861249999995e-05,6.636480874999994e-05,4.875958124999999e-05,0.0002032965545833336,6.019672124999993e-05,0.00019518930791666663,5.676647208333331e-05,0.00018089115125000005,5.523860666666669e-05,0.00017252760916666672,4.9159919166666596e-05,4.385213208333334e-05,5.252660041666668e-05,4.963576708333329e-05,2.2080545000000006e-05,0.00033875206666666654,0.0002735237416666668
85,447.5,5.4818395e-05,7.238785833333335e-05,0.0002193312175000001,0.00010848044083333336,8.044442500000003e-05,6.764135083333334e-05,4.78347175e-05,0.00021521053,5.870461833333334e-05,0.00019771257000000003,5.470514666666665e-05,0.00018873810416666667,5.399187833333333e-05,0.00018000999000000005,4.932880166666666e-05,4.405578249999998e-05,5.2726272500000005e-05,4.993876000000001e-05,2.2292135916666688e-05,0.0003356019749999999,0.00027605691666666673
86,453.3333333333333,6.389219999999998e-05,6.889899166666669e-05,0.00023101970499999998,0.00011130964333333333,9.090106666666664e-05,6.612936666666666e-05,6.116628666666667e-05,0.00023103953666666667,5.570649666666669e-05,0.00020535395833333331,5.658865000000001e-05,0.00018805266,5.4001804999999996e-05,0.00017970401666666665,4.887977500000001e-05,4.396041e-05,5.203486e-05,5.079507833333334e-05,2.1795435000000004e-05,0.00034631490000000005,0.0002765456666666667
87,472.5,6.604197000000001e-05,8.440613e-05,0.00024195316500000004,0.0001197993625,0.00012518164749999997,9.356138749999999e-05,5.545020000000001e-05,0.00023499735,6.9594385e-05,0.00020834215,5.97357725e-05,0.00019700526499999996,5.882382500000001e-05,0.00018906002500000002,5.1420932499999986e-05,4.617571e-05,5.558729250000001e-05,5.2928915e-05,2.3257729999999998e-05,0.00032629364999999997,0.00029097207500000004
88,483.3333333333333,6.356637499999999e-05,8.673666499999999e-05,0.0002475142633333334,0.000127462545,8.255242500000001e-05,7.948875333333333e-05,5.411704500000001e-05,0.00023831533499999995,7.003148666666668e-05,0.00020910501666666665,5.892515666666667e-05,0.00020130074999999997,5.8909266666666675e-05,0.00019355213000000002,5.2086523333333316e-05,4.6586983333333336e-05,5.607605166666665e-05,5.3612391666666663e-05,2.3074944999999998e-05,0.0003395239166666668,0.00029598084999999996
89,472.0,5.122423000000001e-05,8.412361199999995e-05,0.00023839236500000006,0.00011769053900000003,6.92606e-05,7.431506699999997e-05,4.6777724000000003e-05,0.000198783869,6.9377426e-05,0.00020716188099999995,5.887985499999999e-05,0.00018154383800000003,5.624055999999995e-05,0.00017314195400000004,5.178690400000002e-05,4.6477318999999995e-05,5.542993600000002e-05,5.295037900000002e-05,2.326011200000001e-05,0.0003465199299999998,0.00029123071999999985
90,490.8333333333333,6.672938583333335e-05,8.64307083333333e-05,0.00026158696916666675,0.00013158316250000006,9.587803833333335e-05,8.788507166666668e-05,5.6695944166666655e-05,0.000247099055,7.067720666666668e-05,0.00022017359750000002,6.107091666666667e-05,0.00020770427583333332,6.242990583333332e-05,0.00019919080333333328,5.222559416666664e-05,4.707574666666665e-05,5.588333250000005e-05,5.382100666666668e-05,2.3013353333333344e-05,0.0003670712249999999,0.0002939562166666665
91,484.61538461538464,5.736901769230767e-05,7.901466692307698e-05,0.0002498865273076923,0.00012199420230769231,8.91346038461539e-05,8.147130115384612e-05,5.1250823846153826e-05,0.0002362095792307693,6.347895038461541e-05,0.00022365773846153852,6.0506051153846167e-05,0.00020732786346153845,6.521114653846152e-05,0.00019953154538461534,5.2599728461538435e-05,4.72719842307692e-05,5.581012192307692e-05,5.390277038461541e-05,2.2506713461538466e-05,0.00035959664999999995,0.0002974611192307692
92,495.8333333333333,6.881355083333331e-05,7.922649750000001e-05,0.0002478282033333333,0.0001316766141666666,7.015665416666665e-05,8.85665608333333e-05,5.92947e-05,0.00026402076833333327,6.38008133333333e-05,0.00022965071666666663,6.355444583333333e-05,0.00021191441083333345,6.312132666666665e-05,0.00020331739,5.352099916666668e-05,4.8345323333333305e-05,5.670586916666667e-05,5.520582166666667e-05,2.2776920833333355e-05,0.0003954390666666665,0.00030264261666666683
93,486.25,6.349087125e-05,7.809103624999999e-05,0.00023606721,0.00011922418000000006,9.060500250000002e-05,7.785858374999997e-05,5.192160500000001e-05,0.0002482205537500001,6.326138749999996e-05,0.00023332238749999997,6.028712125e-05,0.00021154881375000002,5.9875847499999993e-05,0.00020371075500000006,5.310476499999999e-05,4.7761200000000006e-05,5.680322375000001e-05,5.477070874999999e-05,2.331435125e-05,0.0003669470625000001,0.0002991021125000001
94,505.0,5.2261354999999984e-05,8.8965855e-05,0.00029925101,0.00014325378499999999,9.647613499999999e-05,9.011026000000002e-05,5.146266e-05,0.00025095935,7.2622335e-05,0.00023334020000000005,6.0141075e-05,0.00021877287499999994,6.386040999999999e-05,0.00021017787000000002,5.326273e-05,4.818439e-05,5.5479995000000004e-05,5.420446499999999e-05,2.1517265e-05,0.0003613829,0.00030865665000000004
95,495.0,5.531311666666666e-05,7.926621333333334e-05,0.00025281507333333326,0.00012083052000000006,7.303955e-05,7.86622533333333e-05,5.259911666666665e-05,0.00024222537500000004,6.401539166666665e-05,0.00024312733333333334,6.126165333333332e-05,0.00021341644000000002,7.376674833333334e-05,0.00020484127166666674,5.501906666666666e-05,4.9710269999999995e-05,5.905230333333333e-05,5.7001906666666656e-05,2.393325166666667e-05,0.00036645730000000004,0.00029543245000000003
96,506.0,5.9268468999999985e-05,8.337258400000003e-05,0.0002545952379999999,0.00012382510500000003,9.258270100000002e-05,7.7288168e-05,5.315542600000001e-05,0.00025390862799999994,6.7505837e-05,0.00023646594,6.1008928999999984e-05,0.00021750924000000002,5.934476199999999e-05,0.00020879507699999997,5.502225000000001e-05,4.9600599e-05,5.7954784000000006e-05,5.608797200000001e-05,2.4518968000000006e-05,0.00037488705,0.00031181810000000004
97,525.0,6.211400083333333e-05,8.671084916666665e-05,0.0002840042058333334,0.00012786389000000003,9.2981235e-05,7.487735166666667e-05,5.016128500000001e-05,0.0002651293658333334,7.101296833333331e-05,0.00026197040833333333,6.333391166666668e-05,0.0002344211333333333,6.363391499999998e-05,0.0002250929216666667,5.462169583333335e-05,4.9511590000000015e-05,5.7605913333333356e-05,5.647341750000001e-05,2.3827945833333344e-05,0.0003793060583333333,0.00031063360833333335
98,515.0,5.8782094999999994e-05,8.21471e-05,0.00025463114000000005,0.000128102285,0.00010278222500000002,8.194449e-05,5.118846e-05,0.00027002102,6.5946575e-05,0.00025403495000000004,5.9449675000000006e-05,0.000237631795,5.7017794999999994e-05,0.00023016922499999995,5.565882500000001e-05,4.9877164999999995e-05,5.689859499999999e-05,5.573035000000001e-05,2.448558e-05,0.0003529191000000001,0.00031349665
99,525.0,5.497336999999999e-05,9.040242000000001e-05,0.00028432607749999996,0.000132960015,0.00011708737499999998,8.168813249999998e-05,5.4287912499999997e-05,0.00023406748250000007,7.4845545e-05,0.000247907625,6.365776249999999e-05,0.0002252161425,6.939766999999999e-05,0.00021730658,5.746484000000001e-05,5.1379195e-05,6.15715925e-05,5.837679250000001e-05,2.6023395000000002e-05,0.000394850975,0.000324922775


==> results/heuristics/moleculars/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
8,35.0,5.412101999999999e-06,6.31809e-06,1.714227e-05,7.224084e-06,6.747245000000001e-06,5.507469e-06,4.124644e-06,8.058552999999999e-06,5.769726e-06,9.346026e-06,6.103513000000001e-06,8.368494e-06,5.078315000000001e-06,7.390974999999998e-06,5.888937999999999e-06,5.2452079999999996e-06,6.1273560000000005e-06,5.197525e-06,4.696846e-06,3.590585000000001e-05,2.4366369999999996e-05
10,50.0,5.916753666666665e-06,8.320808500000003e-06,2.739033166666667e-05,1.0081136833333332e-05,9.500979999999998e-06,7.998944000000001e-06,5.4876004999999995e-06,1.0017553833333331e-05,7.506211666666671e-06,1.2350086999999992e-05,7.692974666666666e-06,1.1368603166666663e-05,6.214776333333334e-06,9.7592725e-06,8.122128833333338e-06,7.184346166666667e-06,8.050605833333337e-06,7.0850066666666685e-06,5.813439833333333e-06,5.3079921666666663e-05,3.481705833333333e-05
11,56.0,6.484986400000001e-06,9.284027600000003e-06,3.034114e-05,1.13248874e-05,1.2068747399999998e-05,8.759502600000005e-06,6.189346199999999e-06,1.1482240799999997e-05,8.239748800000003e-06,1.4128683999999995e-05,8.435254600000001e-06,1.2569433999999997e-05,6.961820800000002e-06,1.0662082800000001e-05,8.754733400000003e-06,7.667543800000001e-06,9.040834400000003e-06,8.006094600000003e-06,6.5469745999999995e-06,5.941868600000002e-05,3.827095200000001e-05
12,61.111111111111114,6.66512533333333e-06,9.912926888888888e-06,3.367264666666667e-05,1.2326236555555546e-05,1.1777881111111105e-05,9.171167555555552e-06,6.442599777777774e-06,1.2607046111111098e-05,8.60426411111111e-06,1.5015067777777771e-05,8.853282999999999e-06,1.3732914444444446e-05,7.110171666666663e-06,1.1666621333333321e-05,9.624164666666663e-06,8.222791888888886e-06,9.422836333333327e-06,8.355247333333331e-06,6.76049144444444e-06,6.475447999999999e-05,4.159344333333333e-05
13,65.9090909090909,6.966159727272718e-06,1.0423240454545438e-05,3.706759181818181e-05,1.347064763636363e-05,1.2315409272727265e-05,9.707974363636362e-06,6.784092636363631e-06,1.3529173090909079e-05,9.012228727272724e-06,1.611708909090909e-05,9.222470090909085e-06,1.467357181818182e-05,7.349794454545449e-06,1.2586334181818177e-05,1.0403722727272724e-05,8.916855181818175e-06,1.0124123363636358e-05,8.92336227272727e-06,7.007339818181814e-06,6.985663999999998e-05,4.5100124545454535e-05
14,70.71428571428571,7.23430257142857e-06,1.0773134571428567e-05,3.9161951428571425e-05,1.402242142857143e-05,1.2959756999999996e-05,1.0149821285714282e-05,7.2274885714285716e-06,1.470703371428571e-05,9.420948428571427e-06,1.7350058571428572e-05,9.72748171428571e-06,1.5800334285714277e-05,8.354868428571425e-06,1.335144571428571e-05,1.0691372857142857e-05,9.257459428571426e-06,1.0432519428571426e-05,9.213182e-06,7.51359e-06,7.454327428571427e-05,4.8099245714285705e-05
15,76.38888888888889,7.780395444444442e-06,1.1666617888888878e-05,4.245307833333335e-05,1.5008455944444434e-05,1.3656089777777761e-05,1.0520885388888888e-05,7.249249333333336e-06,1.6264118333333338e-05,9.979155666666645e-06,1.895295833333335e-05,1.0206972888888881e-05,1.7227065000000004e-05,8.401609111111106e-06,1.462830833333333e-05,1.1458664666666669e-05,9.911592722222222e-06,1.1275877111111106e-05,9.989740444444445e-06,8.14729533333333e-06,8.043050944444445e-05,5.193816500000001e-05
16,80.85365853658537,8.244051341463422e-06,1.1998855170731742e-05,4.52140512195122e-05,1.6459028048780505e-05,1.3701512243902451e-05,1.1028318853658527e-05,8.153334317073175e-06,1.7547014878048822e-05,1.0143270341463382e-05,2.007949780487807e-05,1.0315972975609746e-05,1.8265770487804873e-05,8.184738439024387e-06,1.5614084146341472e-05,1.195931685365854e-05,1.0279911609756086e-05,1.1818590341463421e-05,1.0561944487804873e-05,8.423736902439018e-06,8.461475682926827e-05,5.502003024390237e-05
17,90.0,9.33848484210526e-06,1.405539736842106e-05,5.04456105263158e-05,1.8403405105263174e-05,1.8094717368421044e-05,1.3139370421052634e-05,8.364730684210525e-06,2.028315315789474e-05,1.203261610526315e-05,2.3539450526315784e-05,1.2394004473684205e-05,2.1930743157894752e-05,1.0018606263157889e-05,1.8510070000000016e-05,1.397258684210525e-05,1.1907129578947364e-05,1.3606172789473667e-05,1.211417394736842e-05,9.750068842105261e-06,9.55167821052632e-05,6.200012368421054e-05
18,94.51612903225806,9.637500322580632e-06,1.4594292903225823e-05,5.284201999999996e-05,1.9008114193548387e-05,1.8382067290322577e-05,1.3269916967741944e-05,8.80303448387095e-06,2.136999612903227e-05,1.2373925258064508e-05,2.4904749677419332e-05,1.2682336612903204e-05,2.295048161290322e-05,1.0261234064516108e-05,1.9402668064516137e-05,1.4280514774193545e-05,1.221933922580644e-05,1.3858280000000004e-05,1.2293166967741923e-05,1.0003583967741922e-05,0.0001000543080645162,6.469987903225807e-05
19,98.62068965517241,9.86313696551723e-06,1.5051607931034498e-05,5.406922965517233e-05,1.955278965517241e-05,1.8456060000000025e-05,1.3639188655172414e-05,8.855199551724131e-06,2.2384211379310344e-05,1.2669068620689656e-05,2.6292634827586175e-05,1.3089186413793084e-05,2.4054798275862066e-05,1.0486313482758602e-05,2.0524548275862067e-05,1.4904461586206896e-05,1.2721687448275853e-05,1.4426799862068954e-05,1.2808009310344821e-05,1.0141014068965507e-05,0.0001037334382758621,6.731378862068966e-05
20,105.74728260869566,1.0510701883152011e-05,1.6293831576087593e-05,5.899732646739184e-05,2.1175389646738953e-05,2.0414332418478176e-05,1.4797441502717412e-05,9.463667883152235e-06,2.4576354184782953e-05,1.3574759407608877e-05,2.8529697717391547e-05,1.390628408152192e-05,2.6227925570652065e-05,1.1174840445651894e-05,2.2480465543478467e-05,1.605743448913042e-05,1.3722354942934851e-05,1.557535269021746e-05,1.3823618760869647e-05,1.0986952730978028e-05,0.00011185394961956561,7.237824437500007e-05
21,111.41618497109826,1.0968773644508442e-05,1.710880225433596e-05,6.239214557803468e-05,2.2359461040462396e-05,2.1613953410404537e-05,1.566486592774567e-05,9.85544372543358e-06,2.6362898497109812e-05,1.4169363150289251e-05,3.0510967369942097e-05,1.4592730063584026e-05,2.8103416011560807e-05,1.1771888375722322e-05,2.4100880780347067e-05,1.6915591682080955e-05,1.4460236098265987e-05,1.6413193427745684e-05,1.450750658670533e-05,1.1567437852600942e-05,0.0001177888328901731,7.632371387283227e-05
22,117.08100558659218,1.1460208882681336e-05,1.7874794050280073e-05,6.520215187150859e-05,2.333698731843598e-05,2.264077466480451e-05,1.635219517877101e-05,1.03219312178769e-05,2.8080519245809756e-05,1.472474111731886e-05,3.2383508519552664e-05,1.5144833407821588e-05,2.9768560111732135e-05,1.220956538826798e-05,2.5655247011173215e-05,1.7727612405027847e-05,1.514079210614541e-05,1.715601211173172e-05,1.521125344692754e-05,1.209568164804463e-05,0.00012378498706703896,8.0246232178771e-05
23,123.46153846153847,1.2025371034615466e-05,1.9009021884615926e-05,6.972203061538475e-05,2.4825888576923084e-05,2.4233411500000324e-05,1.7346425923077013e-05,1.0758827476923202e-05,2.9992778307692445e-05,1.5546264346154063e-05,3.457041969230745e-05,1.5982747846154077e-05,3.18633655384615e-05,1.2825824426923046e-05,2.755660603846134e-05,1.8669268561538568e-05,1.6023750088461624e-05,1.8042043138461615e-05,1.60334681769232e-05,1.2683501853846161e-05,0.00013066208803846132,8.463080088461519e-05
24,128.02,1.2318226856000105e-05,1.9332028560000512e-05,7.121477024000028e-05,2.5483129680000123e-05,2.4681088120000303e-05,1.770973521200008e-05,1.1009699420000104e-05,3.1463048840000193e-05,1.5818118440000215e-05,3.612012987999979e-05,1.6345304320000227e-05,3.3308317519999544e-05,1.3169011108000008e-05,2.8910919520000177e-05,1.9151875184000134e-05,1.64359052880001e-05,1.8539423184000103e-05,1.6522497344000163e-05,1.3059998620000013e-05,0.00013519801468000008,8.740215316000036e-05
25,134.01913875598086,1.2826690779904361e-05,2.0269118708134365e-05,7.510721282296658e-05,2.6860301196172313e-05,2.598762406698579e-05,1.858295742583738e-05,1.136424469856472e-05,3.3441348516746604e-05,1.6472325550239304e-05,3.82418814354064e-05,1.709324239234465e-05,3.5372419808612494e-05,1.3724248473684307e-05,3.082067727272736e-05,2.0082828708134167e-05,1.7280091578947432e-05,1.936642961722503e-05,1.723434600956943e-05,1.3675531837320601e-05,0.0001415446507177035,9.164262827751202e-05
26,138.68055555555554,1.3143597606481524e-05,2.0670781481481866e-05,7.669274189814827e-05,2.7483918888889018e-05,2.6396027916666828e-05,1.8983411722222312e-05,1.1773798416666805e-05,3.496651777777788e-05,1.6849235601852004e-05,3.996734166666653e-05,1.7453896990741013e-05,3.700443976851862e-05,1.4080940361111206e-05,3.237757902777798e-05,2.0484904768518714e-05,1.7680275972222356e-05,1.979238370370389e-05,1.772630291666681e-05,1.394086860185187e-05,0.00014619925648148166,9.465460296296305e-05
27,146.13095238095238,1.3865747767857165e-05,2.1956082619047845e-05,8.268782166666692e-05,2.9395731071428684e-05,2.823372988095251e-05,2.0343484940476167e-05,1.225514438095254e-05,3.7604997321428554e-05,1.7779918095238025e-05,4.251755672619044e-05,1.8516613630952332e-05,3.9949442797619006e-05,1.4934085035714288e-05,3.503816964285714e-05,2.1699784523809696e-05,1.8746082678571437e-05,2.0987082857142982e-05,1.8780142619047587e-05,1.4786072934523735e-05,0.00015449680238095262,9.979492630952395e-05
28,150.25714285714287,1.410893866285715e-05,2.224500120000026e-05,8.367484000000015e-05,2.9672621142857265e-05,2.890301000000011e-05,2.0513121371428656e-05,1.2585918754285814e-05,3.918511788571427e-05,1.803002657142856e-05,4.429054342857149e-05,1.866204805714292e-05,4.107734108571406e-05,1.5107695840000015e-05,3.613880919999992e-05,2.210508491428595e-05,1.9122394114285692e-05,2.1362853657143058e-05,1.9133022571428567e-05,1.5049392857142806e-05,0.00015843894228571455,0.0001024462954285715
29,157.1818181818182,1.4858111484848506e-05,2.337961848484857e-05,8.869489527272733e-05,3.149856381818203e-05,3.087593036363642e-05,2.1879745393939502e-05,1.3162880169697043e-05,4.175186236363636e-05,1.887783678787884e-05,4.698681175757553e-05,1.963254266666672e-05,4.405469987878766e-05,1.6000336496969702e-05,3.887350121212114e-05,2.3162871393939613e-05,2.006690151515156e-05,2.2315981333333552e-05,2.00167604848485e-05,1.575918041818177e-05,0.00016603686181818184,0.00010725411484848481
30,160.8594657375145,1.5528749708478242e-05,2.3610395574912323e-05,8.93725772009299e-05,3.156869790940804e-05,3.039958765389052e-05,2.181070420441299e-05,1.3313733231126153e-05,4.317790629500635e-05,1.907456564459858e-05,4.838994710801416e-05,1.985458997677077e-05,4.5222771567944445e-05,1.6139879960510948e-05,4.0071570545877975e-05,2.3580426167247763e-05,2.0433031126596457e-05,2.2731619965156882e-05,2.0396950255516285e-05,1.6043989580719874e-05,0.00016957984761904784,0.0001096228913356562
31,166.62660256410257,1.6284980192307537e-05,2.440169052884597e-05,9.260937887820432e-05,3.26416816185897e-05,3.1440227932692005e-05,2.2650302804487073e-05,1.3747128035256243e-05,4.539470634615386e-05,1.96960502243588e-05,5.076011810897402e-05,2.056631198717948e-05,4.774248189102572e-05,1.6822375432692217e-05,4.2424789150641724e-05,2.4402635432692278e-05,2.1163970592948698e-05,2.3531452692307524e-05,2.113925083333332e-05,1.6692885557692235e-05,0.00017595439695512798,0.00011359284124999957
32,172.373417721519,1.6916361224683414e-05,2.518481768987324e-05,9.55085597310124e-05,3.375328079113919e-05,3.2578013560126673e-05,2.3483856075949172e-05,1.4169269560126376e-05,4.782544919303759e-05,2.0277124636075782e-05,5.3168814319620256e-05,2.1182468987341714e-05,4.9982155522151835e-05,1.7254902104430308e-05,4.456997933544323e-05,2.525365582278496e-05,2.1930926851265762e-05,2.4322728702531637e-05,2.1898220205696243e-05,1.7203968452531627e-05,0.00018221947294303785,0.00011750017004746857
33,177.21212121212122,1.7552086230302796e-05,2.5828347151515112e-05,9.79339235353531e-05,3.455046391919176e-05,3.361904478787903e-05,2.4300730444444626e-05,1.4624013185858685e-05,4.98123359999999e-05,2.0921595090909362e-05,5.5395279696969145e-05,2.1852530222222258e-05,5.2352288969697396e-05,1.789912090909083e-05,4.6755858303030444e-05,2.5913931838383807e-05,2.258618157575771e-05,2.5010972606060827e-05,2.2532622141414334e-05,1.755261072323221e-05,0.00018649828424242425,0.00012063772141414113
34,182.75529865125242,1.7941481579961347e-05,2.6607012389209973e-05,0.00010067540292870823,3.553571437379561e-05,3.4599132755299e-05,2.4988010770713262e-05,1.5113709974951909e-05,5.1952879845857785e-05,2.15000764547208e-05,5.7799368285163765e-05,2.2335457803468195e-05,5.440064298651244e-05,1.828133431599222e-05,4.8779064007707014e-05,2.6591526974951726e-05,2.3190404046242915e-05,2.5721273121387292e-05,2.3261790481695722e-05,1.7992835078998034e-05,0.00019219325915221621,0.00012446216674373776
35,188.1547619047619,1.8511007916667067e-05,2.71597792559523e-05,0.00010383116014880885,3.6360323750000215e-05,3.529091979166662e-05,2.5560171636905073e-05,1.5420140464286007e-05,5.423859788690469e-05,2.194324011904777e-05,6.00454371428571e-05,2.3044722083333415e-05,5.6953800297619266e-05,1.8951158928571945e-05,5.1222886934523565e-05,2.7284879821428472e-05,2.3831277708333735e-05,2.6370158690476192e-05,2.3819073541667066e-05,1.841549169642871e-05,0.00019794822142857167,0.0001279910255952379
36,194.11764705882354,1.9052121680672455e-05,2.803535319327726e-05,0.00010706237924369728,3.7565286302520635e-05,3.6651551680672084e-05,2.6427459579832178e-05,1.589176032493026e-05,5.662775210084035e-05,2.2619915518207545e-05,6.285301703081205e-05,2.373708159663877e-05,5.946266179271727e-05,1.9416822913165546e-05,5.353538918767516e-05,2.8053189719887645e-05,2.459150243697521e-05,2.720095565826317e-05,2.4637248935574694e-05,1.8974913893557532e-05,0.0002043315277310924,0.00013204521344537765
37,199.28838951310863,1.942013430711641e-05,2.869452449438194e-05,0.00010960630516853878,3.840030831460688e-05,3.7199462209737756e-05,2.695906576779049e-05,1.6236835917603246e-05,5.8806970711610606e-05,2.3067672247191176e-05,6.518873430711591e-05,2.4184490449438265e-05,6.173916235955013e-05,1.9853925617977906e-05,5.5740122359550624e-05,2.8831419925093378e-05,2.5277457378277175e-05,2.782568262172272e-05,2.5268259213483183e-05,1.949353565543094e-05,0.0002098487003745317,0.0001355073801498121
38,206.1228813559322,2.0057770550847783e-05,2.9810605720338786e-05,0.00011515851525423687,4.002412046610182e-05,3.9271077161016784e-05,2.824067932203393e-05,1.6789513601695077e-05,6.186699563559378e-05,2.3869037584745793e-05,6.807750177966135e-05,2.494162063559336e-05,6.46799295338983e-05,2.059632970339019e-05,5.859177338983079e-05,2.977181614406762e-05,2.6194525508474718e-05,2.8870068983050676e-05,2.6198364364406914e-05,2.0180722923729058e-05,0.00021720456906779636,0.00014026043177966087
39,211.21513944223108,2.0655025418327028e-05,3.0424678725099468e-05,0.00011794481956175316,4.0936662589641495e-05,4.0067431752988045e-05,2.8844183027888554e-05,1.7401327171315042e-05,6.463366358565744e-05,2.4354987410358587e-05,7.066670314741038e-05,2.5249957171314836e-05,6.722730091633493e-05,2.0983393545817112e-05,6.0848123705179635e-05,3.07315853386454e-05,2.7069725776892342e-05,2.9644457649402318e-05,2.6980531832669208e-05,2.0742608725099806e-05,0.0002227502868525897,0.00014389025816733075
40,213.16901408450704,2.0612121643192855e-05,2.993597145539867e-05,0.00011632521201877868,4.0372104788732385e-05,3.916310910798124e-05,2.829155502347426e-05,1.7123379483568245e-05,6.524487178403732e-05,2.404110638497654e-05,7.152512661971819e-05,2.5206219671361588e-05,6.761909366197198e-05,2.066864600939003e-05,6.105586319248821e-05,3.0459485774647854e-05,2.678582600938977e-05,2.945801755868561e-05,2.6831719201878036e-05,2.0642573474178636e-05,0.00022361110093896733,0.00014472902676056335
41,218.8095238095238,2.0929416938775442e-05,3.0876017278911314e-05,0.00011953837755101986,4.160696312925173e-05,4.025381476190473e-05,2.895390965986415e-05,1.727010340136051e-05,6.728350659863935e-05,2.4716388911564684e-05,7.466848244897968e-05,2.6037903333333494e-05,7.072354557823136e-05,2.1440961632653073e-05,6.409600238095245e-05,3.1198284489796075e-05,2.7575140272108974e-05,3.0285809047619215e-05,2.7574655034013783e-05,2.114334714285705e-05,0.00022939856938775525,0.00014856233401360546
42,229.77941176470588,2.252844485294146e-05,3.3011271470588115e-05,0.00013047947960784315,4.472837686274522e-05,4.478237245098031e-05,3.150082470588238e-05,1.8679397500000324e-05,7.406251740196084e-05,2.6350399411764425e-05,8.020354759803951e-05,2.717726249999995e-05,7.647953946078467e-05,2.268692813725519e-05,6.951479176470617e-05,3.316156843137268e-05,2.936008338235302e-05,3.24860485784314e-05,2.9677040098039317e-05,2.267781196078448e-05,0.0002426944519607845,0.0001568932102941177
43,232.94776119402985,2.2520765000000004e-05,3.323626134328346e-05,0.0001298482608208953,4.498816358208949e-05,4.433589328358198e-05,3.15974050000002e-05,1.888898201492534e-05,7.51922411194031e-05,2.6527452611940266e-05,8.201297216417925e-05,2.756225350746278e-05,7.8258936044776e-05,2.292216634328362e-05,7.163429582089568e-05,3.3752418059701635e-05,2.9917263208955403e-05,3.2730773955224054e-05,2.9875628955224048e-05,2.2775194850746213e-05,0.0002454546037313434,0.00015871987014925369
44,236.66666666666666,2.2762972767295826e-05,3.34691696226414e-05,0.000130199933144654,4.480275220125791e-05,4.429592100628924e-05,3.1439014905660536e-05,1.899146509433953e-05,7.691729062893113e-05,2.6599719496855206e-05,8.422128591194948e-05,2.7573033773584768e-05,7.910984106918247e-05,2.2740183647799014e-05,7.27518561635221e-05,3.3943609559748505e-05,3.0148704654088206e-05,3.333571503144665e-05,3.0471991761006436e-05,2.2986395660377515e-05,0.00024873699874213814,0.00016102070377358487
45,244.14285714285714,2.3511481333333335e-05,3.487133104761902e-05,0.0001373574968571428,4.725933314285718e-05,4.780769019047616e-05,3.369376809523824e-05,1.9812351428571393e-05,8.111204961904758e-05,2.7704919809523802e-05,8.75902248571429e-05,2.8586845142857177e-05,8.347830219047615e-05,2.4014203904761962e-05,7.709072e-05,3.555707085714283e-05,3.171693371428587e-05,3.4720787238095235e-05,3.182637780952395e-05,2.4147031238095235e-05,0.0002576432771428571,0.00016665004666666685
46,253.54545454545453,2.4758911000000086e-05,3.671017454545462e-05,0.00014373323381818175,4.929845745454547e-05,5.015069990909096e-05,3.491249618181824e-05,2.0735905999999992e-05,8.643389518181839e-05,2.905195345454545e-05,9.278471327272739e-05,2.968268554545455e-05,8.785703072727275e-05,2.4548021090909122e-05,8.103262818181824e-05,3.714193790909096e-05,3.3164451818181856e-05,3.656431336363636e-05,3.354744163636367e-05,2.554850109090913e-05,0.0002686910327272723,0.0001735869381818182
47,253.82882882882882,2.442588171171178e-05,3.5675795045045024e-05,0.00014078422972972965,4.833518153153151e-05,4.810019936936938e-05,3.392460162162169e-05,2.0222399639639616e-05,8.55452379279281e-05,2.8224036396396367e-05,9.27963667567567e-05,2.9573573783783825e-05,8.840668738738746e-05,2.4788665405405445e-05,8.186542558558556e-05,3.651713954954954e-05,3.2566903693693756e-05,3.5753123783783836e-05,3.2801668018018045e-05,2.4844287747747753e-05,0.00026713405135135143,0.00017291080180180198
48,256.60377358490564,2.443228886792451e-05,3.5662696226415074e-05,0.00014005650377358492,4.781979471698108e-05,4.6910878113207544e-05,3.3519627264151e-05,2.0438312641509442e-05,8.716403056603775e-05,2.828049443396228e-05,9.45509701886793e-05,2.9325490094339648e-05,8.898816783018868e-05,2.4107048490566083e-05,8.237519839622655e-05,3.62364814150943e-05,3.233765358490579e-05,3.562671283018866e-05,3.269325773584914e-05,2.4561385849056527e-05,0.0002691264594339618,0.00017422841320754735
49,264.537037037037,2.505338333333327e-05,3.718843888888892e-05,0.00014519823333333315,4.98197681481482e-05,4.944094962962969e-05,3.526961518518522e-05,2.075874740740742e-05,9.011648092592594e-05,2.9410700555555472e-05,9.938125648148152e-05,3.08412144444444e-05,9.305432666666673e-05,2.5293566851851784e-05,8.654858629629633e-05,3.757521333333333e-05,3.3626294074074065e-05,3.663125425925926e-05,3.3677509629629665e-05,2.5388491481481416e-05,0.00027775762777777785,0.00017972964444444431
50,269.3382352941176,2.5706437205882372e-05,3.773079058823539e-05,0.00014876406764705868,5.078035367647055e-05,5.0126808235294156e-05,3.534730632352948e-05,2.116385294117648e-05,9.391378279411773e-05,2.9845097058823492e-05,0.0001011150676470589,3.0739170735294146e-05,9.591368985294128e-05,2.5463456911764727e-05,8.939889632352954e-05,3.839310808823526e-05,3.4333680735294155e-05,3.758634588235294e-05,3.4642925588235354e-05,2.6176962794117653e-05,0.0002826543352941178,0.00018339893382352947
51,273.0,2.5811599333333265e-05,3.7988425166666755e-05,0.00014884112499999994,5.086302166666669e-05,4.972696766666668e-05,3.524383133333336e-05,2.137104283333329e-05,9.547949016666675e-05,2.9895304833333283e-05,0.00010363182816666654,3.098448466666663e-05,9.753544199999998e-05,2.5521519833333268e-05,9.066661983333348e-05,3.859083216666664e-05,3.450433566666671e-05,3.778656966666667e-05,3.490527666666671e-05,2.6230019666666626e-05,0.0002862846966666664,0.00018558700666666667
52,281.6393442622951,2.6792777049180297e-05,3.939964950819677e-05,0.00015671759508196709,5.3336193278688504e-05,5.201707180327883e-05,3.702093377049184e-05,2.2166279836065552e-05,0.00010079945229508223,3.107023819672128e-05,0.00010800166688524575,3.208997147540985e-05,0.00010263020999999993,2.670249065573766e-05,9.5518296065574e-05,3.963807e-05,3.5647490327868835e-05,3.902365409836067e-05,3.598166950819671e-05,2.7004229672131117e-05,0.00029578874590163913,0.0001911194639344263
53,282.7118644067797,2.6604283050847414e-05,3.8588656440678024e-05,0.000152739027118644,5.1898477966101705e-05,5.101430186440688e-05,3.640773237288139e-05,2.2224244406779618e-05,0.0001010187666101696,3.048726711864401e-05,0.000109460410677966,3.1748064237288145e-05,0.00010229773796610165,2.639577084745758e-05,9.536176016949167e-05,3.896851322033897e-05,3.5089154745762715e-05,3.818173118644068e-05,3.532919237288139e-05,2.6420823220338944e-05,0.0002954171796610164,0.00019157296101694914
54,289.7590361445783,2.745720253012059e-05,3.976448469879528e-05,0.00015858310000000018,5.3950099156626415e-05,5.323110879518073e-05,3.770316939759038e-05,2.281349698795178e-05,0.00010571536120481927,3.131613277108444e-05,0.00011295554662650596,3.2708155542168723e-05,0.00010655788180722894,2.7228843855421684e-05,9.944639795180727e-05,4.032980156626506e-05,3.6277544698795195e-05,3.941059518072285e-05,3.650562445783137e-05,2.7370171084337348e-05,0.0003034448024096385,0.00019649741566265063
55,294.7142857142857,2.78585292857143e-05,4.01949870000001e-05,0.0001610163371428571,5.433900128571422e-05,5.387613142857152e-05,3.8297861428571476e-05,2.321141257142849e-05,0.00010792460614285705,3.1670839285714305e-05,0.00011646407042857156,3.3135754714285716e-05,0.00010919331999999996,2.758400971428574e-05,0.0001020629157142858,4.077503500000004e-05,3.675972057142864e-05,3.9983822714285715e-05,3.705842542857144e-05,2.7668480142857134e-05,0.000308980595714286,0.00019978386999999995
56,297.3728813559322,2.737125762711862e-05,4.018403796610177e-05,0.00015885264237288122,5.3778343389830526e-05,5.3439306440678e-05,3.7808342033898316e-05,2.2943952542372812e-05,0.00010847238355932196,3.177190050847457e-05,0.00011789879983050841,3.291146067796612e-05,0.00010936341525423734,2.6898867288135557e-05,0.00010242828050847467,4.0565914915254196e-05,3.6375405254237343e-05,3.992097203389832e-05,3.7007823898305015e-05,2.7532096949152506e-05,0.0003102581406779658,0.00020110000677966104
57,302.72727272727275,2.8072698909090875e-05,4.085540781818192e-05,0.0001628372927272727,5.452156000000008e-05,5.416393618181829e-05,3.85111074545455e-05,2.347296454545445e-05,0.0001116453505454545,3.22090481818182e-05,0.00012111926127272725,3.3676840363636386e-05,0.00011269353090909078,2.7894969999999947e-05,0.00010559688745454538,4.12906296363636e-05,3.723622018181815e-05,4.055933672727272e-05,3.7567841454545434e-05,2.8024157272727256e-05,0.0003159791672727271,0.0002050243654545454
58,310.76271186440675,2.9133539322033878e-05,4.239082000000013e-05,0.00016852473728813544,5.6785246271186453e-05,5.6141922711864465e-05,4.004988389830511e-05,2.4065731525423665e-05,0.00011711848474576286,3.320484101694919e-05,0.00012571527288135587,3.4632924406779676e-05,0.00011783454627118638,2.8326954237288104e-05,0.00011077451999999981,4.265146661016952e-05,3.826093508474573e-05,4.2027537457627085e-05,3.890507000000005e-05,2.916586745762714e-05,0.0003251487898305086,0.00021056966949152555
59,318.95522388059703,3.020372238805965e-05,4.3855497313432927e-05,0.00017725993880597,5.984768955223869e-05,5.921854820895538e-05,4.17965617910448e-05,2.4931112835820862e-05,0.0001229133435820898,3.435220298507469e-05,0.0001310985550746267,3.6110452537313495e-05,0.00012471748238805972,3.0387337761193992e-05,0.00011731973522388071,4.441061671641798e-05,4.0179229701492564e-05,4.3590031940298545e-05,4.066033358208958e-05,3.03798647761194e-05,0.0003346927268656715,0.00021628834626865684
60,321.44736842105266,2.988200855263155e-05,4.28714263157896e-05,0.00017771813157894766,5.889535328947353e-05,5.6183968289473796e-05,4.072660552631582e-05,2.419760710526315e-05,0.00012295527144736855,3.403613394736847e-05,0.00013224639157894733,3.587917618421059e-05,0.00012686441526315795,3.052730657894732e-05,0.00011918043197368403,4.283754118421051e-05,3.874302644736843e-05,4.239427263157888e-05,3.942659513157897e-05,2.9302272894736842e-05,0.00033538374999999995,0.000216562494736842
61,333.6607142857143,3.129031892857142e-05,4.687394928571429e-05,0.00018844477499999982,6.379952303571439e-05,6.336910625000015e-05,4.471242446428573e-05,2.57526083928571e-05,0.00013132010089285734,3.65746817857143e-05,0.00014040728392857116,3.805543678571434e-05,0.0001338553960714284,3.180333928571426e-05,0.00012611619124999987,4.737164089285723e-05,4.3056268392857156e-05,4.601563053571431e-05,4.294301785714284e-05,3.229294696428569e-05,0.0003514583553571428,0.00022705154107142842
62,340.27027027027026,3.2396579189189244e-05,4.7762337432432515e-05,0.00019368577297297347,6.522133567567598e-05,6.5347309864865e-05,4.60122137837838e-05,2.6426438108108105e-05,0.00013567177108108082,3.727738297297298e-05,0.00014489726986486527,3.889638040540555e-05,0.00013837110689189183,3.274421662162164e-05,0.0001307603456756759,4.816087527027024e-05,4.3856451081081e-05,4.713373148648644e-05,4.405459527027016e-05,3.3086058918918906e-05,0.0003587377891891894,0.0002315505040540539
63,338.9,3.157330379999996e-05,4.6052458000000025e-05,0.00018698689799999998,6.317711720000003e-05,6.128359140000003e-05,4.407167800000001e-05,2.6229378599999935e-05,0.0001347150730000001,3.6032674800000074e-05,0.00014365816939999982,3.776692980000003e-05,0.000137208462,3.202295879999995e-05,0.00012955188279999995,4.656886960000012e-05,4.223012599999998e-05,4.578399040000006e-05,4.278230379999998e-05,3.163289879999999e-05,0.0003546605220000001,0.00022962998799999998
64,341.74418604651163,3.146848395348833e-05,4.6161723255814025e-05,0.00018496069767441872,6.288539627906981e-05,6.125361488372097e-05,4.3097210465116266e-05,2.603696930232553e-05,0.00013606824697674416,3.6168653023255835e-05,0.00014599479162790693,3.7691755581395366e-05,0.00013754978860465127,3.137034511627903e-05,0.0001304909206976744,4.686144813953496e-05,4.234646767441857e-05,4.6085753488372096e-05,4.3028451395348816e-05,3.179949534883718e-05,0.0003567767744186048,0.000231018730232558
65,347.6,2.9003140799999996e-05,4.663658200000006e-05,0.00019122218800000007,6.515121000000003e-05,6.455993760000002e-05,4.581928359999996e-05,2.7330393199999982e-05,0.00014154909960000002,3.652763279999997e-05,0.0001495037120000001,3.838252359999995e-05,0.0001448288379999999,3.23019076e-05,0.00013739966799999998,4.771232079999999e-05,4.3700219200000014e-05,4.7332763199999984e-05,4.38089364e-05,3.234672359999998e-05,0.0003641118840000002,0.00023468303200000005
66,369.61538461538464,3.267251307692307e-05,5.32232834615385e-05,0.00022706708461538464,7.23114530769231e-05,8.25111769230769e-05,5.2609811923076925e-05,3.0708313461538435e-05,0.0001511949611538462,4.127850884615386e-05,0.0001591929884615385,4.246051038461539e-05,0.00015227976730769233,3.583614961538456e-05,0.00014536197461538454,5.2844569230769255e-05,4.8770350769230755e-05,5.299586538461536e-05,4.9852402692307685e-05,3.716029192307692e-05,0.0003935080230769227,0.0002533619192307693
67,364.1666666666667,3.054141861111106e-05,4.988578000000004e-05,0.00020548770000000012,6.821022111111122e-05,7.019639555555557e-05,4.83042613888889e-05,2.9189053888888826e-05,0.0001512904847222221,3.872381361111114e-05,0.00015831988333333326,3.987815666666666e-05,0.00015153023333333346,3.3483241666666636e-05,0.00014418563111111098,5.095072083333337e-05,4.703137000000004e-05,5.042818277777781e-05,4.731813666666672e-05,3.510183944444444e-05,0.00038355851111111094,0.000247985811111111
68,364.19117647058823,3.1968077794117566e-05,4.757081705882371e-05,0.0002088069676470589,6.842928235294157e-05,6.312727941176489e-05,4.4881245735294105e-05,2.7572748529411725e-05,0.00015305875352941212,3.742681617647068e-05,0.0001593344602941175,4.055114779411782e-05,0.00015294549411764717,3.4761079411764756e-05,0.00014596585147058842,4.8604429558823486e-05,4.487212529411766e-05,4.892208794117638e-05,4.5836320735294165e-05,3.3633853970588174e-05,0.0003802404676470587,0.0002456156558823529
69,368.39285714285717,3.013014857142853e-05,4.902226714285714e-05,0.00020007064999999992,6.743415285714291e-05,6.520067071428575e-05,4.6888414642857134e-05,2.854381464285713e-05,0.0001541112182142857,3.8299393214285745e-05,0.00016288587142857135,4.00032375e-05,0.0001556243285714285,3.3152103214285674e-05,0.00014851091714285707,4.9838854642857074e-05,4.603947571428567e-05,4.933136107142855e-05,4.629833e-05,3.410322499999998e-05,0.00038514308928571457,0.000249390075
70,372.77777777777777,3.025002111111111e-05,4.9538088888888884e-05,0.00020202792222222236,6.729762111111109e-05,6.663269444444444e-05,4.7289000000000014e-05,2.854400222222224e-05,0.00015688470666666665,3.8782762222222224e-05,0.00016712618888888888,4.0396055555555555e-05,0.0001570780777777778,3.340773333333335e-05,0.00014985402000000002,5.020563777777776e-05,4.616313888888889e-05,4.996989444444445e-05,4.669825222222222e-05,3.412299777777778e-05,0.0003891654,0.000251526311111111
71,375.0,3.0180384285714292e-05,4.955020142857142e-05,0.00019846988571428577,6.709777999999997e-05,6.611688571428572e-05,4.717622000000001e-05,2.8112954285714294e-05,0.00015727457571428568,3.8634024285714285e-05,0.0001702615285714286,4.091603714285714e-05,0.0001611506,3.4768245714285734e-05,0.0001540047857142857,5.090918714285714e-05,4.6985501428571426e-05,5.0486838571428575e-05,4.726137571428572e-05,3.498622285714287e-05,0.00039205549999999994,0.0002533027285714287
72,383.0,3.0088428000000015e-05,5.119323399999999e-05,0.0002002763599999999,6.905316399999999e-05,6.626368799999999e-05,4.761694900000001e-05,2.8207304000000015e-05,0.00016112568999999998,3.9968492e-05,0.00017440800999999988,4.1453836999999974e-05,0.00016512873000000002,3.4136770000000006e-05,0.00015773298000000001,5.188227199999997e-05,4.792929800000001e-05,5.1107416999999984e-05,4.783868700000001e-05,3.5092826e-05,0.0003990220899999999,0.00025869852000000017
73,390.0,3.0871236666666675e-05,5.2960715000000004e-05,0.0002064664833333333,6.874797833333332e-05,7.1497775e-05,5.019504666666669e-05,2.9663251666666673e-05,0.00016806131666666663,4.100005e-05,0.00018144846666666664,4.211664833333334e-05,0.00016833946666666667,3.494023500000001e-05,0.00016113518333333335,5.3505095000000003e-05,4.990101000000001e-05,5.2952773333333335e-05,4.9583120000000025e-05,3.681977500000001e-05,0.000407207,0.0002637584833333333
74,399.44444444444446,3.392399541666683e-05,5.23623552777777e-05,0.00022552077916666575,7.120403166666719e-05,6.658269347222221e-05,5.0016238333333426e-05,2.902052013888885e-05,0.0001743475374999994,4.120801027777788e-05,0.0001843995583333336,4.32862154166668e-05,0.00018344485694444387,3.929865722222221e-05,0.0001754870083333337,5.2262029999999916e-05,4.861387555555565e-05,5.2566332499999875e-05,4.95390779166668e-05,3.637208749999996e-05,0.0004180805444444442,0.00026921266527777776
75,390.0,3.070831833333334e-05,5.036990333333333e-05,0.00020215115000000005,6.766717e-05,6.529887666666667e-05,4.7318131666666675e-05,3.0024843333333342e-05,0.00016939641666666673,3.928740333333333e-05,0.00017946965000000006,4.103184166666666e-05,0.0001710851166666667,3.292957833333335e-05,0.00016326106666666667,5.1530201666666686e-05,4.784265833333334e-05,5.110900666666668e-05,4.7838688333333344e-05,3.513495166666668e-05,0.0004047949333333332,0.00026227235000000004
76,402.72727272727275,3.253764545454547e-05,5.3204195454545426e-05,0.00021540689090909085,7.119393272727272e-05,7.072580454545456e-05,4.98511472727273e-05,3.014261363636364e-05,0.0001792452181818182,4.11098627272727e-05,0.00019005642727272726,4.266392636363637e-05,0.00017833058181818183,3.545500636363638e-05,0.00016994040909090906,5.440495545454544e-05,5.017844454545456e-05,5.404515909090908e-05,5.0583748181818176e-05,3.691803181818183e-05,0.0004191247,0.0002709930363636364
77,408.1818181818182,3.240109272727274e-05,5.349029363636363e-05,0.00021803812727272737,7.218882363636364e-05,7.067161909090909e-05,4.958022272727271e-05,3.0329017272727293e-05,0.00018043944545454536,4.143931545454544e-05,0.00019281991818181815,4.325563545454546e-05,0.00018454025454545456,3.621577636363637e-05,0.00017673321818181814,5.479293727272728e-05,5.114078727272725e-05,5.455667181818178e-05,5.1197147272727275e-05,3.769832272727274e-05,0.0004257440636363636,0.00027604539090909106
78,421.6666666666667,3.436605083333335e-05,5.6117774999999985e-05,0.0002322295833333333,7.65721291666667e-05,7.511178750000002e-05,5.3731597499999995e-05,3.241698333333335e-05,0.00019116197499999997,4.3483578333333314e-05,0.00019958215,4.522602083333331e-05,0.0001937846083333334,3.83853875e-05,0.00018575789166666665,5.656680666666667e-05,5.2766009999999976e-05,5.6691961666666665e-05,5.365213166666664e-05,3.933310749999999e-05,0.00044111409999999997,0.00028480292499999984
79,431.3636363636364,3.46552181818182e-05,5.931637636363636e-05,0.000238334009090909,8.016067090909093e-05,8.004795999999997e-05,5.595901636363632e-05,3.4063510000000004e-05,0.00019908164545454546,4.575470090909093e-05,0.0002078294727272727,4.640276545454546e-05,0.00019869372727272734,3.8222823636363635e-05,0.0001917947454545455,5.9682677272727276e-05,5.598718545454544e-05,5.870950818181814e-05,5.5659915454545445e-05,4.077607999999999e-05,0.0004533204181818184,0.0002919609
80,433.57142857142856,3.504412785714287e-05,5.823033142857138e-05,0.0002397503142857143,7.881266571428572e-05,7.786410071428573e-05,5.499805357142854e-05,3.316232214285713e-05,0.00019959723571428563,4.4962343571428585e-05,0.0002113614857142857,4.629919214285713e-05,0.00020181448571428574,3.9114268571428564e-05,0.00019388022857142864,5.824567285714287e-05,5.465916857142857e-05,5.811795071428571e-05,5.498273071428572e-05,4.0260387857142864e-05,0.0004550116571428573,0.00029305562142857127
81,428.0,3.4327502e-05,5.5775646000000014e-05,0.00022549157999999996,7.428643599999999e-05,7.090089600000001e-05,5.2399638e-05,3.314495000000002e-05,0.00019762038,4.3311122e-05,0.00020981777999999997,4.5056356000000004e-05,0.0001992035200000001,3.7765494e-05,0.00019139768000000007,5.587101799999999e-05,5.248546800000001e-05,5.5966387999999994e-05,5.2976613999999995e-05,3.849030599999999e-05,0.00044528486,0.00028676512
82,444.2857142857143,3.597055000000001e-05,5.953652857142858e-05,0.00024257385714285704,8.062295428571428e-05,8.165836285714286e-05,5.70535742857143e-05,3.5163335714285725e-05,0.00021178379999999998,4.6103344285714286e-05,0.00022108552857142858,4.6437132857142845e-05,0.0002095562428571429,3.8869037142857146e-05,0.00020157272857142857,6.061282571428572e-05,5.7121695714285705e-05,5.987029999999999e-05,5.7077425714285705e-05,4.170961571428572e-05,0.00046658857142857144,0.00030167445714285714
83,452.0,3.6811834000000005e-05,6.104469199999999e-05,0.0002523899,8.5129778e-05,8.540628599999997e-05,6.0529706e-05,3.5452848e-05,0.00021909235999999994,4.676819400000001e-05,0.00022618284,4.9414636000000005e-05,0.00021940234000000008,4.301070800000001e-05,0.00021080488000000002,6.3114154e-05,5.933285399999999e-05,6.1550146e-05,5.8670046000000005e-05,4.2967794000000016e-05,0.00047413825999999997,0.00030844214
84,447.9166666666667,3.6116444999999995e-05,5.933443833333331e-05,0.0002434889416666667,7.939140833333337e-05,7.678669583333333e-05,5.506476333333334e-05,3.3479925e-05,0.0002104421249999999,4.5806172500000003e-05,0.00022443535,4.7753255833333313e-05,0.00021298729166666663,4.063646249999997e-05,0.00020517506666666678,5.9491393333333315e-05,5.559525749999999e-05,5.912382333333329e-05,5.593101083333332e-05,4.109144083333333e-05,0.0004674693000000002,0.00030168099166666667
85,447.5,3.5727030000000014e-05,5.851983666666669e-05,0.0002330740666666666,7.7402585e-05,7.348063333333336e-05,5.4526329999999995e-05,3.434022833333334e-05,0.0002151847166666667,4.520416499999999e-05,0.00022623534999999996,4.695256e-05,0.00021565358333333333,3.882249166666667e-05,0.00020711818333333336,6.029209166666665e-05,5.622705999999999e-05,5.934634833333334e-05,5.631447166666668e-05,4.098414333333334e-05,0.00046608449999999997,0.00030112665000000004
86,453.3333333333333,3.6176043333333335e-05,5.766550666666667e-05,0.00024003189999999996,7.810593333333332e-05,7.406872333333336e-05,5.346140666666668e-05,3.360112333333333e-05,0.00021963123333333328,4.4886269999999995e-05,0.00023209253333333332,4.711150666666666e-05,0.00021705620000000002,3.971259000000001e-05,0.0002086559333333333,5.927087333333333e-05,5.514623999999999e-05,5.899268666666668e-05,5.5917083333333344e-05,4.076956333333333e-05,0.0004703284000000001,0.0003061533666666667
87,472.5,3.912448000000001e-05,6.4945215e-05,0.0002542257,8.2850435e-05,8.765457499999999e-05,6.0880150000000004e-05,3.7300580000000005e-05,0.00023826364999999993,4.992485e-05,0.00024820569999999995,4.884004999999999e-05,0.00023211249999999998,4.1842454999999995e-05,0.00022202729999999996,6.6256535e-05,6.273988500000001e-05,6.561279000000001e-05,6.238223999999999e-05,4.707574e-05,0.0004979491000000001,0.0003231525
88,483.3333333333333,4.015763666666667e-05,6.541410666666666e-05,0.00027267133333333337,9.044805333333334e-05,9.341237666666665e-05,6.659028333333333e-05,3.803570666666666e-05,0.0002453248,5.0536800000000014e-05,0.00025098316666666667,5.2014983333333326e-05,0.0002444664,4.564125333333332e-05,0.0002340953333333333,6.801287e-05,6.405512999999999e-05,6.603402000000001e-05,6.356237666666667e-05,4.7437353333333335e-05,0.0005106767000000001,0.00033022560000000006
89,472.0,3.6759378e-05,6.1039928e-05,0.0002484798999999999,8.457663e-05,8.271213799999998e-05,5.9094446e-05,3.5195346000000004e-05,0.0002284527,4.683017999999999e-05,0.00024414059999999994,4.9781805999999995e-05,0.00022766109999999997,4.0750504000000013e-05,0.00021859648000000005,6.254672200000001e-05,5.8660502e-05,6.2084194e-05,5.898474000000001e-05,4.3320658e-05,0.0004913235000000001,0.00031773096
90,490.8333333333333,4.0296710000000004e-05,6.603798000000003e-05,0.00027293363333333337,9.014608000000003e-05,9.134213833333331e-05,6.322064833333334e-05,3.8146966666666686e-05,0.00025288265,5.0576531666666684e-05,0.0002605954333333333,5.166133499999999e-05,0.0002480983999999999,4.363060000000001e-05,0.00023792585,6.681281833333333e-05,6.296634333333333e-05,6.644725666666666e-05,6.351471333333332e-05,4.648765000000001e-05,0.0005164225499999998,0.00033211313333333334
91,484.61538461538464,3.767380538461538e-05,6.365225769230767e-05,0.00026185880769230774,8.707966923076924e-05,8.58398669230769e-05,5.939556230769232e-05,3.685033692307691e-05,0.0002462332230769232,4.868507538461539e-05,0.00025674932307692303,5.000921692307691e-05,0.00024273941538461536,4.048164384615387e-05,0.0002327221923076922,6.533585461538466e-05,6.159817923076921e-05,6.509377923076926e-05,6.197415538461538e-05,4.517115e-05,0.0005059993692307693,0.00032666650000000004
92,495.8333333333333,4.0515261666666675e-05,6.545781833333334e-05,0.0002765020666666667,9.279249166666669e-05,9.446541666666666e-05,6.446044833333332e-05,3.731250500000001e-05,0.00025727751666666663,5.033017000000001e-05,0.00026905141666666663,5.450647e-05,0.00026040871666666655,4.6869105e-05,0.0002501527833333333,6.80844e-05,6.396772666666666e-05,6.739296833333331e-05,6.394384666666666e-05,4.642406333333331e-05,0.0005197843166666667,0.0003360350833333333
93,486.25,3.812908499999999e-05,6.294250500000002e-05,0.0002508402249999999,8.399483749999998e-05,8.0871605e-05,5.72979475e-05,3.624558249999999e-05,0.00024723407499999996,4.8291692500000014e-05,0.000263387075,5.009769999999998e-05,0.00024815792500000003,4.10974075e-05,0.00023843054999999995,6.4426665e-05,6.066559499999999e-05,6.424187000000002e-05,6.16252325e-05,4.372000250000001e-05,0.000504654675,0.0003273785750000001
94,505.0,3.948211e-05,6.601808000000001e-05,0.0002788066,9.307858e-05,9.136201e-05,6.203648e-05,4.043578e-05,0.00027372850000000005,5.0807020000000005e-05,0.0002700567,5.0377859999999995e-05,0.0002595424,4.105568999999999e-05,0.0002516507,6.933215e-05,6.515981e-05,6.799696e-05,6.535058000000002e-05,4.718303e-05,0.0005257844,0.00034523009999999995
95,495.0,3.729661666666667e-05,6.295044333333333e-05,0.0002618153333333333,8.697509666666666e-05,8.609296666666669e-05,5.916754666666666e-05,3.641446333333333e-05,0.00025581523333333334,4.798571000000002e-05,0.0002708513666666667,5.066394e-05,0.0002505621,3.996691000000001e-05,0.00024412466666666666,6.604993666666666e-05,6.260871666666667e-05,6.572409333333334e-05,6.260874e-05,4.556179333333334e-05,0.0005141734999999999,0.0003344059
96,506.0,3.9758676000000004e-05,6.601811e-05,0.00026130201999999996,8.638859200000002e-05,8.594988399999998e-05,6.105424e-05,3.860473200000001e-05,0.00026632310000000004,5.068302200000001e-05,0.0002816915599999999,5.1260001999999986e-05,0.00026125915999999997,4.2667388000000005e-05,0.00025196551999999997,6.684782199999999e-05,6.279946400000001e-05,6.6528326e-05,6.359100000000001e-05,4.6000479999999986e-05,0.0005275297400000001,0.0003397511999999999
97,525.0,4.3300776666666664e-05,6.785391666666666e-05,0.0003007610666666666,9.695689333333332e-05,8.991160333333331e-05,6.461143333333331e-05,3.748337000000001e-05,0.0002832412666666667,5.2320958333333324e-05,0.00029524961666666676,5.5023024999999966e-05,0.0002904414833333332,5.0922246666666684e-05,0.0002824822666666666,6.887912333333332e-05,6.476642166666668e-05,6.898641833333334e-05,6.597836166666668e-05,4.7477090000000006e-05,0.0005473057999999999,0.0003524343
98,515.0,4.081724e-05,6.752013e-05,0.00027060500000000004,8.940691e-05,8.67605e-05,6.0510650000000007e-05,4.010201e-05,0.0002858162,5.111696e-05,0.0002861262,4.9996389999999994e-05,0.0002693891,4.270075999999999e-05,0.00026111609999999996,6.880760000000001e-05,6.690025999999999e-05,6.933213e-05,6.675727e-05,4.83036e-05,0.0005357503000000001,0.0003500224
99,525.0,3.916024000000001e-05,6.716252000000001e-05,0.00027415755,9.164814000000001e-05,9.179117500000001e-05,6.49452e-05,3.9005284999999996e-05,0.00027265534999999997,5.1438815e-05,0.0002949596,5.379915500000001e-05,0.0002716064,4.4679645e-05,0.0002647042,7.005932000000001e-05,6.569627e-05,6.917713000000001e-05,6.636382e-05,4.8601629999999994e-05,0.00054765945,0.00035413520000000006


==> results/heuristics/proteins/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
535,2675.0,0.00031564621666666664,0.0003612120666666667,0.0016374270833333338,0.0005738814500000001,0.0004911661000000002,0.00035983321666666665,0.00032533803333333327,0.004467586999999999,0.0002947132333333332,0.005257987999999997,0.00039004088333333326,0.004380047333333331,0.00036259888333333335,0.004361112833333333,0.0003246426666666668,0.00021191433333333332,0.00033403640000000004,0.0003406802833333333,0.00038702089999999995,0.004789050166666669,0.0034484188333333333
554,2780.0,0.0003230731,0.00038148553333333337,0.0017048917000000003,0.0006164870333333334,0.0004801592,0.0003573497,0.0003217458333333334,0.004783797333333334,0.0003113587333333334,0.005517323333333333,0.0003719806,0.004873751666666666,0.0003424327,0.004852955,0.00033170389999999996,0.00022016370000000002,0.0003410020666666667,0.00034891769999999993,0.00039927163333333335,0.004984537000000001,0.003651841333333334
571,2882.5,0.00033748545,0.0004097262833333332,0.0017672025166666668,0.0006365698000000001,0.0005607842833333334,0.00039112165000000003,0.00038533215000000005,0.005151005333333333,0.00033536751666666663,0.005983563333333333,0.00041432778333333334,0.0051160015,0.0003860870833333334,0.005101057500000001,0.0003462116333333333,0.00024322668333333336,0.0003544807500000001,0.0003624400166666667,0.00041446690000000014,0.005165096666666668,0.00374368
614,3075.0,0.00035395094444444443,0.00042271608888888877,0.0017442839333333326,0.0006527554888888888,0.0005385744111111112,0.0003811597666666666,0.00036698452222222233,0.005810835666666667,0.0003470102666666666,0.006703614000000001,0.0004378159666666667,0.005650849222222223,0.0004037539444444444,0.005625829666666666,0.0003634373111111112,0.00023589131111111117,0.0003737555888888889,0.0003829293555555555,0.0004375060666666667,0.0055077556666666685,0.003918891333333334
634,3210.0,0.00037485753333333337,0.00046140343333333345,0.0019172835666666662,0.0007045352333333332,0.0005884013333333333,0.00044664546666666675,0.0003836869,0.006232260333333333,0.0003769715666666667,0.007447711,0.0004911346333333333,0.006046364666666667,0.0004731338666666667,0.006015539000000001,0.0003838301000000001,0.0002573649333333334,0.00039339066666666667,0.0004041909666666666,0.0004544814333333333,0.005770810666666667,0.004090349333333332
636,3215.0,0.0003922699333333333,0.00047756036666666657,0.002019143033333333,0.0008468712333333334,0.0007223764666666667,0.0004939078666666667,0.0004078706333333333,0.006502107000000001,0.0003855784666666667,0.007560942666666667,0.00046174523333333335,0.007084483333333333,0.0004211982333333334,0.007052322333333334,0.00040279226666666663,0.00031130316666666666,0.00041248009999999993,0.00041956106666666664,0.0004618169,0.005778559333333333,0.004283579
639,3245.0,0.0003782987666666666,0.0004646698666666665,0.001960579133333333,0.0007476887333333332,0.0006571614666666665,0.00043570199999999994,0.0003963072666666666,0.006323753,0.0003802696666666667,0.007567575999999999,0.0004588684000000001,0.006187843333333334,0.0004649083,0.006167729333333332,0.00038763673333333336,0.0002626816,0.0003974438666666668,0.0004066308666666667,0.0004614433,0.005830526666666666,0.004136967333333334
730,3690.0,0.00043320653333333333,0.0005318005666666666,0.002251116233333333,0.0008253015999999998,0.0007198570666666666,0.0005175590333333333,0.0005236624999999999,0.008230803666666666,0.0004336754,0.009982311666666665,0.0005747555666666668,0.00789568166666667,0.0005425450000000002,0.007870625999999999,0.00044436456666666665,0.0003011861666666667,0.00045625360000000004,0.00046626726666666653,0.0005227168,0.006628942333333333,0.004697315666666665
731,3680.0,0.0004227082,0.0005088248999999999,0.0021969316333333333,0.0007943388666666665,0.0007444230666666667,0.0004829804333333333,0.00046638646666666663,0.008186524666666665,0.00041539666666666665,0.009625846666666668,0.0005327226,0.007971550999999999,0.0005030472,0.007947756333333332,0.0004330635666666666,0.00028556989999999993,0.0004444519999999999,0.0004555463333333333,0.0005166372,0.006593045000000001,0.004670842333333333
734,3725.0,0.0004359005666666668,0.0005578358666666666,0.0022971072999999997,0.0008882205999999999,0.0008882045666666667,0.0005712115666666669,0.0005507945666666668,0.008449629666666668,0.00045951996666666656,0.009873800000000004,0.0005921124666666665,0.008033994,0.0005536157666666668,0.008008155666666666,0.0004490852666666666,0.0003387451333333333,0.00045410003333333336,0.00046435986666666656,0.0005247355333333332,0.006689214666666667,0.004729088000000001
735,3670.0,0.00042486986666666674,0.0004976192666666666,0.0021987914666666665,0.0008086040333333333,0.0006532823666666666,0.0004560072333333333,0.00043475630000000006,0.008308268666666667,0.0004035473333333333,0.009368799666666669,0.0005460896333333333,0.008230253666666666,0.0005200781333333334,0.008186811999999998,0.0004360277666666667,0.00027918016666666665,0.0004490932333333334,0.00045820073333333326,0.0005191882,0.006561008999999998,0.004724741666666666
737,3755.0,0.0004388213166666667,0.0005679607166666665,0.002340611083333333,0.0008743565166666662,0.0008444072166666663,0.0005553882500000002,0.0004958192833333336,0.008535691500000003,0.00046840503333333335,0.010049198666666667,0.0005626799166666667,0.008135295499999997,0.0005393942166666666,0.008103298666666668,0.00045006678333333347,0.00032808379999999996,0.00046020751666666666,0.00047127018333333336,0.0005264044333333335,0.0067648571666666674,0.004774204999999999
755,3770.0,0.00043598813333333336,0.0005084594,0.0022576890666666663,0.0007819888333333333,0.000747036933333333,0.0004599094666666667,0.0004443167666666667,0.008740952,0.00041174093333333327,0.009855264333333334,0.0005484343333333334,0.008720908666666667,0.0005144915,0.008690867,0.00044619236666666663,0.0002834558333333332,0.00046131599999999997,0.0004701534999999999,0.0005332628333333333,0.006742215666666666,0.0048013759999999996
760,3820.0,0.00043360379999999996,0.0005205710333333333,0.0024794657,0.0008216386000000002,0.0008222974666666665,0.00046841299999999993,0.0004583437,0.008798717333333336,0.0004246075666666665,0.010612362333333335,0.0005612373666666667,0.008495902999999999,0.0005144039000000001,0.008474628666666666,0.0004444519333333333,0.00029350123333333317,0.00045819280000000006,0.00046842093333333324,0.0005309422999999998,0.006841064000000002,0.004858891333333334
788,3995.0,0.0004632923388888888,0.0005823148888888888,0.002339466677777777,0.0009203794888888893,0.0008481357166666662,0.0005665382555555555,0.0005250825111111113,0.009633767555555551,0.0004780332499999998,0.011287681444444444,0.0005586199833333332,0.009494839944444446,0.0005212545111111109,0.009458941222222218,0.0004748754888888887,0.000345566538888889,0.00048603484444444437,0.0004972603555555551,0.0005593206777777776,0.007183534500000002,0.005126162111111109
794,4040.0,0.00047232704999999994,0.0005983471999999999,0.0025111655916666676,0.0009455180833333331,0.0008996347999999999,0.0005885719999999998,0.0005806724249999997,0.009826381083333335,0.0004899819916666667,0.011693390083333333,0.0006162543833333333,0.009413976416666667,0.0005724271333333333,0.009384864916666668,0.00048430959166666644,0.00035204090000000006,0.0004947880999999998,0.000506220275,0.0005650838166666668,0.00727411541666667,0.005139878833333334
795,4035.0,0.0004687468333333332,0.0005831082333333332,0.0025209895999999997,0.0009309289000000001,0.0008466399999999996,0.0005507707333333333,0.0004990338999999998,0.00972324433333333,0.00047458006666666665,0.011449469666666672,0.0005818525333333333,0.009315336333333334,0.0005894345999999999,0.009295089666666667,0.00048014320000000006,0.00032109426666666673,0.0004912376666666667,0.0005046447666666667,0.0005633036666666667,0.007248091333333335,0.005130163999999999
802,4050.0,0.00046738786666666675,0.0005666733,0.0026062488000000005,0.0009029549333333331,0.0007854141666666667,0.0005390961333333333,0.0005031982333333333,0.009978181333333332,0.0004614511333333332,0.01194448866666667,0.0006041603666666666,0.009603074,0.0005732612666666667,0.009629086,0.00047730609999999997,0.0003193538,0.0004909197333333333,0.0005035002333333334,0.0005635580000000002,0.0072650346666666655,0.005151320333333333
816,4105.0,0.00047078126666666664,0.0005601564666666665,0.0025026877666666668,0.0008984409333333335,0.0008929015333333333,0.0005328495999999998,0.0004945755666666666,0.010118460333333334,0.0004539330666666667,0.012405746666666665,0.0005584319666666666,0.009945372333333332,0.0005629144666666668,0.009910890000000002,0.0004806041333333332,0.0003193060666666666,0.0004943609,0.000505495,0.0005714178,0.007349323999999999,0.0052247203333333336
819,4155.0,0.0004823844,0.0006152788999999999,0.0026222306000000003,0.0009680111000000002,0.0009922192666666665,0.0006367606666666666,0.0006201265666666667,0.010418051333333336,0.0005063613333333334,0.012232389,0.0006195069666666668,0.009943818666666666,0.0005952279333333333,0.009907178999999999,0.0004949331000000001,0.00037145613333333324,0.0005056777333333334,0.0005153257,0.0005793094666666668,0.007467151000000001,0.005280764999999999
831,4205.0,0.00048767716666666663,0.0006130218666666668,0.0026629848999999996,0.0009793994,0.0008895242333333333,0.0005651712000000002,0.0005287727333333333,0.010451533333333334,0.0004994631333333333,0.012424199,0.0006226538333333333,0.010153796333333333,0.0005971987333333335,0.010113878333333331,0.0005001464999999999,0.0003319898666666667,0.0005141655333333334,0.0005256970999999999,0.0005883932333333334,0.0075463453333333335,0.005352012333333334
833,4215.0,0.0004828135999999999,0.0005878607333333335,0.0027172177999999995,0.0009367073333333332,0.0009612563666666667,0.0005998849333333332,0.0005332313333333334,0.010570109333333334,0.00048106513333333334,0.012821158333333332,0.0006176869000000002,0.010207877333333332,0.0006224555666666669,0.010183735666666667,0.0004960138666666667,0.00033098856666666666,0.0005089440999999999,0.0005220334,0.0005863427666666666,0.007554484000000002,0.005350453999999999
838,4240.0,0.0004888455000000001,0.0006017684,0.002647439333333334,0.0009417458666666667,0.0009346959666666667,0.0006047807000000001,0.0005407413000000001,0.010730542333333338,0.0004894335,0.012912873666666668,0.0006428720666666666,0.010377113666666667,0.0006238700333333332,0.010367125000000001,0.0005008698666666667,0.00033772783333333334,0.0005167087333333332,0.0005266825666666667,0.0005911668333333334,0.007612125333333331,0.005395523666666666
858,4320.0,0.0004960457666666666,0.0005940754666666667,0.002681573033333334,0.0009419121999999999,0.0010268134333333333,0.0005803189,0.0005109468666666667,0.011281478666666667,0.00048413269999999993,0.013663372333333335,0.0006482519666666669,0.010876065666666667,0.0006407733333333335,0.010834639,0.0005081415,0.0003346839666666667,0.0005218664,0.0005326271666666667,0.0005982320000000002,0.007730198333333333,0.005485884333333333
861,4365.0,0.0005060831,0.0006364663666666667,0.0027846344999999995,0.0010189699,0.0009499947666666667,0.0006292820333333333,0.0005748907,0.011396808333333336,0.0005201181000000001,0.01382575233333333,0.0007119654,0.010977403999999998,0.0006327471333333333,0.010944884333333332,0.0005195935333333333,0.0003771702333333333,0.0005308230999999999,0.0005432208666666666,0.0006069262999999998,0.007840839666666667,0.005548931000000001
874,4400.0,0.0005027056,0.0006081660333333332,0.0027376335333333334,0.0009646098666666667,0.0010310809666666666,0.0005472502666666666,0.0005321897999999999,0.011633958,0.0004957040333333334,0.014251238333333334,0.0006865978333333333,0.011306938666666665,0.0006420297000000001,0.011277826333333331,0.0005151113333333333,0.0003393014666666667,0.0005300283333333333,0.0005416791333333334,0.0006090243000000001,0.007864172999999999,0.0055788436666666654
877,4415.0,0.0005065680333333334,0.0006085395999999998,0.0027514452666666665,0.0009688141999999999,0.0009104969333333337,0.0005800087333333334,0.0005260468,0.011662548666666668,0.0004970788333333333,0.014257533333333332,0.0006489516333333333,0.011298930666666663,0.0005999644000000002,0.011291716,0.0005197285666666667,0.0003424087666666667,0.0005326747666666666,0.0005454937,0.0006144206999999999,0.007913415000000002,0.0056058416666666675
879,4420.0,0.0005132754333333333,0.0006107091666666665,0.0027574699999999997,0.0010298252999999997,0.0009660479,0.0005900382,0.0005221923666666666,0.012258174999999998,0.0004978417666666667,0.014187072333333335,0.0006098747,0.012151884333333335,0.0005720218666666665,0.012130306666666667,0.0005244413666666666,0.00035757223333333335,0.0005394220666666666,0.0005521616333333333,0.0006229083333333333,0.007925209,0.005850513333333335
886,4470.0,0.0005206823,0.0006321191,0.0027953948666666665,0.0010030748666666667,0.0009431523666666666,0.0006218591666666668,0.000623115,0.012060501000000001,0.0005164385,0.01424405366666667,0.0006525437999999998,0.011550313,0.0006269612999999999,0.011541712333333336,0.0005343278666666666,0.00036736333333333327,0.0005418777000000002,0.0005527258333333333,0.0006206830666666667,0.008016133333333331,0.005674338333333334
899,4510.0,0.0005146583,0.0005999723666666667,0.002801728966666667,0.0009585141,0.0009946508333333332,0.0005911351666666665,0.0005518673,0.012139542666666668,0.0004886070666666667,0.014748853000000003,0.0006274540333333334,0.011766851666666666,0.0006040417666666667,0.011721184999999997,0.0005282561666666665,0.0003431399666666668,0.0005420763666666667,0.0005555948,0.0006248155333333333,0.008069410666666665,0.005721727999999999
957,4805.0,0.0005466302333333332,0.0006605228,0.002970091433333334,0.0010573466333333335,0.0011828106333333335,0.0006554368666666667,0.0005614837666666667,0.013820581333333335,0.0005374034999999999,0.016656926333333332,0.0007124347333333334,0.013279626999999999,0.0006927172666666668,0.013227686,0.0005601009,0.00036537643333333335,0.0005781729666666667,0.0005920171333333332,0.0006635268333333335,0.008593615,0.006101696000000001
982,4945.0,0.0005644718666666666,0.0006871700000000002,0.003291336633333333,0.0010964635333333332,0.0010462766000000003,0.0006856914999999999,0.0005904278333333334,0.014464794000000001,0.0005603551999999999,0.017655384000000003,0.0007594982666666668,0.01398216333333333,0.0007354656333333333,0.013935578333333335,0.0005777201,0.0003811677666666667,0.0005941311666666666,0.0006073237,0.0006789446,0.008858076,0.006272570666666666
995,5035.0,0.0005751610333333333,0.0007097641666666668,0.0032507896666666663,0.0011745692333333332,0.0011207026333333334,0.0006824495666666666,0.0006233216666666666,0.014966098666666665,0.0005781015333333334,0.018148071333333335,0.0008179104666666667,0.014398551333333334,0.0007779198000000001,0.014358462333333334,0.0005894025666666667,0.0003911097666666666,0.0006061713333333332,0.0006202935333333333,0.0006933848666666667,0.009021375666666664,0.006400624666666666
1019,5120.0,0.0005848011333333333,0.0007008076,0.003334021266666666,0.001166837,0.0011684179666666668,0.0006970088,0.0006071409,0.015639778666666666,0.0005648851666666666,0.01897813833333333,0.0007931152333333333,0.015026057666666669,0.0007923366333333336,0.014995220000000002,0.0005989631333333334,0.0003964345,0.0006159226000000001,0.0006290912333333333,0.0007057268666666669,0.009160913,0.006716124000000001
1022,5135.0,0.0005853971,0.0007005692,0.0032689404333333333,0.0011137565,0.001109703966666667,0.0006692013666666667,0.0005904911999999998,0.015727999,0.0005676189333333333,0.018848967666666668,0.0007337811666666666,0.015180637666666665,0.0006806694333333331,0.015128807666666666,0.0005977552666666667,0.0003903230000000001,0.0006190776999999999,0.0006303309999999999,0.0007054328666666667,0.009185140666666668,0.0065266529999999994
1046,5300.0,0.0006220473555555556,0.0007847149222222221,0.0035355333999999997,0.0012509718666666673,0.0012455517333333334,0.0008190446333333332,0.000790145766666666,0.016970087888888895,0.0006463977666666667,0.020306780444444446,0.0008397580333333331,0.016312991,0.0008163848000000001,0.016279390222222224,0.0006353722555555556,0.0004651943777777776,0.0006496085444444443,0.0006648064333333332,0.0007431455111111114,0.009517216666666665,0.006740896000000001
1049,5310.0,0.0006172656999999999,0.0007613738999999998,0.0034941127,0.0011881988000000002,0.0013196622333333332,0.0007878939666666665,0.0006743116666666669,0.016814395666666666,0.0006246406999999998,0.020458264,0.0007999815666666667,0.016078390333333335,0.0007738827,0.016053377666666663,0.0006304899999999998,0.00042559313333333335,0.0006506205000000001,0.0006658077333333332,0.0007450184333333334,0.009529507999999997,0.006754278666666666
1060,5380.0,0.0006263467555555555,0.0007747385666666668,0.0036115137888888893,0.0012143982333333327,0.0013302565555555555,0.0007611195555555556,0.0006706026666666668,0.01736601566666667,0.000635012011111111,0.02101526044444444,0.0008342400000000004,0.016666145888888886,0.0008028904444444443,0.016672903777777782,0.000638988288888889,0.0004340569444444444,0.0006581199888888889,0.0006737735888888888,0.0007525973333333335,0.009664974555555554,0.00684135766666667
1073,5455.0,0.0006436188666666668,0.0008201519999999999,0.003741487233333333,0.0013600274999999997,0.0013962186333333335,0.0009268125333333334,0.0007778964333333334,0.017891897333333334,0.0006735960333333333,0.021378378,0.0008807106666666666,0.017269770666666667,0.0008138736000000001,0.017223206333333338,0.0006570657333333333,0.0004952748,0.0006728730333333332,0.0006885846999999999,0.0007683595999999997,0.009806552333333331,0.0072292876666666655
1076,5450.0,0.0006349404666666666,0.0007776737999999999,0.003559898933333332,0.0012044905666666666,0.0013572373999999998,0.0007647438,0.0006800175666666667,0.017901240666666665,0.0006365060999999998,0.021368235000000003,0.0008714439666666667,0.017285059,0.0007889670999999999,0.017346789333333335,0.0006481488333333334,0.0004355669333333334,0.0006668806333333332,0.0006823936666666667,0.0007659673,0.009784245666666665,0.006938902999999999
1097,5520.0,0.0006429434000000001,0.0007678666666666667,0.003586681933333333,0.0011993249,0.0012167053333333336,0.0007462025333333334,0.0006895465333333332,0.018488840999999995,0.0006269376666666667,0.022185546666666656,0.0008712449666666666,0.01786494933333333,0.0008054972333333333,0.017856545666666668,0.0006561359,0.0004322290666666666,0.0006736279333333334,0.0006914695000000002,0.0007777133666666667,0.009879584666666665,0.007031687333333333
1140,5720.0,0.0006611267000000001,0.0007631223000000001,0.0038834253,0.0012886124,0.001414386033333333,0.0007661576,0.0006900866999999998,0.019941761333333332,0.0006176155333333332,0.024844767333333333,0.0008608818999999997,0.01926289866666666,0.0008378664333333336,0.019322429999999995,0.0006765603333333334,0.00044556449999999997,0.0006963253666666668,0.0007131258666666665,0.0008013323666666666,0.010243087333333336,0.007281970333333334
1156,5860.0,0.0006770291666666665,0.0008357129000000002,0.0040860486666666656,0.0013374336666666666,0.0015579060333333335,0.0007918361999999999,0.0007371505000000001,0.020552500666666664,0.0006806532666666666,0.024854977333333344,0.0009815852,0.019699317,0.0008802336333333335,0.019681339333333332,0.0006911992333333333,0.0004692951666666666,0.0007138334,0.0007279474333333334,0.0008188323333333333,0.010535739666666665,0.0074563506666666685
1183,5950.0,0.0006877897333333333,0.0008062124666666666,0.0039741042,0.001337027133333333,0.0014959335333333337,0.0008359431666666667,0.0007248481666666666,0.021402959,0.0006573041333333332,0.02562217133333333,0.0009362139000000001,0.020288628666666666,0.0008815046666666666,0.020275136333333336,0.0007007677999999999,0.00046101406666666664,0.0007217567000000001,0.0007397175333333333,0.0008306903666666666,0.010675263999999999,0.0075698136666666645
1192,6020.0,0.0007027785333333333,0.0008493104999999999,0.003779245366666666,0.0013868016666666665,0.0014317510999999998,0.0007962859333333332,0.0007409255666666666,0.022828309333333335,0.0006929318333333334,0.026059843666666672,0.0008200563666666668,0.02224174333333334,0.0007743674999999999,0.02219355733333334,0.0007167974666666667,0.00048651703333333333,0.0007320643333333334,0.0007480620333333333,0.0008409020333333334,0.010795477000000001,0.007979455666666668
1202,6080.0,0.0007061521999999998,0.0008535980833333335,0.0041936833,0.0013818895500000003,0.0014033796333333334,0.0008523975166666667,0.0007783333500000001,0.022151219999999996,0.0006974020666666668,0.026488483833333343,0.0009678166166666668,0.02076882966666667,0.0009624241833333334,0.020794259666666672,0.0007202306999999999,0.00048029423333333327,0.0007414815999999999,0.0007597405500000001,0.0008518416999999998,0.0109120055,0.007728739833333335
1227,6230.0,0.0007240613333333334,0.0009038529666666667,0.004183936300000001,0.0013759220000000001,0.001508753,0.0008508687,0.0007873694333333333,0.02364317,0.0007384696333333333,0.027552440666666667,0.0009716271999999998,0.021945236666666666,0.0009503442333333334,0.02189296333333333,0.0007386205333333333,0.0004978657333333333,0.0007633526,0.0007794939666666666,0.0008665480666666667,0.011196050000000003,0.007932352999999996
1271,6375.0,0.0007382790666666665,0.0008529185666666665,0.004413405499999999,0.0014000339333333333,0.0015958710666666666,0.0009044171666666669,0.0007524015999999998,0.024547450000000005,0.0006929635999999999,0.030337791333333333,0.0009297213666666669,0.02347702,0.0009080410666666668,0.02337651666666667,0.0007523856,0.00048794743333333316,0.0007764023666666667,0.0007951893,0.0008950307666666668,0.011425339666666666,0.008115116333333334
1300,6560.0,0.0007514265333333335,0.000915031811111111,0.0045641662,0.0015207608666666672,0.0018210939999999997,0.0009746340333333331,0.0007947074555555557,0.02583674444444444,0.0007478422666666666,0.031554068888888905,0.0010111519444444446,0.024767536666666676,0.0009766022222222224,0.024761776666666666,0.0007665210666666667,0.0005111800000000001,0.000791962577777778,0.000809311988888889,0.0009040621,0.011766822222222221,0.00867724888888889
1304,6580.0,0.0007618029,0.0009334248666666667,0.004412699,0.0014683883666666668,0.0018049718000000003,0.0009679316333333333,0.0008207637999999999,0.025940380000000002,0.0007621844333333333,0.03135045633333333,0.001037184633333333,0.024853179999999996,0.0010055546333333333,0.024890393333333333,0.0007767518333333333,0.0005143324333333332,0.0008023739333333334,0.0008201046666666665,0.0009162586666666665,0.011788647333333334,0.008370264333333332
1312,6640.0,0.0007717212333333335,0.0009919245333333332,0.004698022,0.0015811201333333336,0.0018526391666666665,0.0010078433333333334,0.0009032568666666666,0.026946486666666665,0.0008182762333333334,0.03201971666666666,0.001117785633333333,0.02556405666666666,0.001101978566666667,0.025511590000000004,0.0007905881999999998,0.0005842845000000002,0.0008064268000000002,0.0008209627999999999,0.0009211861666666664,0.011925297333333333,0.008438715333333334
1356,6830.0,0.0007819019,0.0009499466333333335,0.004738870666666667,0.0015370533,0.001800052433333333,0.0009483334,0.0008061962999999999,0.027715966666666668,0.0007769265333333334,0.03429545,0.0010422623333333333,0.02685639,0.0010258914,0.02684337666666666,0.0007974301333333333,0.0005323331,0.0008210259,0.0008428815333333333,0.0009438909999999999,0.012245321333333335,0.00867463733333333
1494,7600.0,0.000878636,0.0011230063666666664,0.005554580666666669,0.0017564219,0.0022722321,0.0011328218000000003,0.0009445108,0.034371513333333326,0.0009203755,0.040930299999999996,0.0013312577333333333,0.03292462333333334,0.0011528013666666668,0.032892616666666666,0.0008983448333333334,0.0006053049999999999,0.0009238161,0.0009439868666666667,0.0010474759666666668,0.013667866666666667,0.009649658333333333
1502,7590.0,0.0008730850499999998,0.0010845379833333336,0.005501998333333335,0.0017613763166666669,0.002100682466666667,0.0011195542666666662,0.0009379504500000004,0.034555176666666666,0.0008871635166666666,0.041719676666666664,0.0011967979833333335,0.033196075000000005,0.0011890651500000003,0.033178725,0.0008928698333333335,0.0005918025666666666,0.0009183842000000005,0.0009393092000000001,0.0010422580500000001,0.013612389999999997,0.00964317483333333
1559,7860.0,0.0008981706333333329,0.0010980044666666668,0.005942096333333335,0.0017802952666666667,0.002358484633333333,0.0011138041000000002,0.0009587441999999999,0.036857070000000006,0.0008941011000000002,0.045162549999999996,0.0013472001333333335,0.035460493333333336,0.0012056904666666668,0.03550771,0.0009197072999999999,0.0006118138333333333,0.0009447893666666668,0.0009665247,0.0010784385333333336,0.014087030000000004,0.009991413666666664
1568,7905.0,0.0009024061333333332,0.0011025991,0.0058960846666666665,0.0018059490666666668,0.002416380233333333,0.0011529203666666666,0.0009371120333333334,0.03707403666666667,0.0009007532666666667,0.045705033333333325,0.0013813333666666662,0.03592768333333333,0.0012837965333333333,0.03586796666666667,0.0009216787999999999,0.0006136416666666665,0.0009481907666666667,0.0009711427999999999,0.0010896129000000003,0.014127460000000003,0.010032066666666666
1576,7945.0,0.0009112596666666667,0.0011136386666666667,0.005924510333333333,0.0018871788666666666,0.0024932060000000004,0.0010919966,0.0010066029999999998,0.03807260333333333,0.0009096389333333332,0.045408620000000004,0.0012881677666666668,0.03636685333333334,0.001236049333333333,0.03641391333333333,0.0009317632,0.0006142616,0.0009602235666666666,0.0009804091666666666,0.0010960817666666668,0.014245679999999998,0.010106259333333334
1605,8045.0,0.0009155668000000002,0.0010970588666666667,0.005867933666666668,0.0018059409666666669,0.0022096867,0.0011296355666666664,0.0009299594333333335,0.03934331666666667,0.0008997441666666668,0.047129866666666666,0.0013262906999999995,0.037841206666666675,0.0012558624333333336,0.037946306666666665,0.0009352285999999997,0.0006066958666666668,0.0009635451999999999,0.0009852010999999998,0.0011010163999999997,0.014379223333333331,0.010218738333333335
1608,8065.0,0.0009208602666666667,0.0011029878333333333,0.005892737,0.0018515276000000002,0.0023331642,0.0012385769,0.0009626151333333334,0.038596729999999996,0.0009020482999999998,0.04669646666666667,0.0013078369,0.037640169999999994,0.0014436007000000002,0.03761816,0.0009403701,0.0006099461999999998,0.0009670891666666667,0.0009905741333333332,0.0011041406,0.014415059999999999,0.010244911666666667
1625,8190.0,0.0009400843333333334,0.001148144,0.006165178333333333,0.0019916055666666667,0.0020929178333333335,0.0011306601333333332,0.0009773253,0.04010013666666667,0.0009395437999999999,0.04921743666666667,0.001295208666666667,0.03823228333333333,0.0012516025666666668,0.03824524666666667,0.000961884,0.0006342887666666667,0.0009870293333333333,0.0010097825666666666,0.0011276885666666669,0.014674883333333333,0.010403959666666667
1632,8235.0,0.0009462514333333334,0.0011652866666666667,0.006110859666666665,0.0018745894666666668,0.0024473185333333336,0.0011782809666666667,0.0010367316333333334,0.040239856666666664,0.0009558760000000001,0.048966923333333336,0.0014055653000000002,0.03890343666666667,0.0014139010666666665,0.03880076666666667,0.0009671923666666665,0.0006371100666666666,0.0009957226666666666,0.0010163394333333334,0.0011302475666666667,0.014771306666666668,0.01046813433333333
1635,8250.0,0.000953284866666667,0.001177486333333333,0.006238712999999998,0.001961303033333333,0.002185066399999999,0.0012122083666666666,0.0011018910333333333,0.04069512,0.0009646970333333334,0.049466829999999996,0.0013662818666666666,0.038999326666666674,0.0012925226,0.038977043333333336,0.0009760774666666667,0.0006790956666666669,0.0009970027333333332,0.0010207169333333334,0.0011393713999999998,0.014778616666666664,0.010503379333333332
1648,8335.0,0.0009630735666666663,0.0011915706666666666,0.0064020502222222235,0.001995444866666667,0.002491469011111111,0.001281269177777778,0.0010313328444444447,0.041245474444444465,0.000978244366666667,0.049957397777777766,0.0014006613222222223,0.039644615555555554,0.0013730497555555549,0.039723067777777774,0.0009856328888888887,0.0006525543,0.0010132022333333335,0.0010350228444444443,0.0011473340666666666,0.014971631111111107,0.01060155588888889
1674,8455.0,0.0009769993000000002,0.0011970526666666664,0.006533137333333334,0.002025786166666667,0.002566321033333334,0.001277987566666667,0.0010084469666666667,0.04267263333333334,0.0009764108666666664,0.051913276666666675,0.0013282857,0.04067043333333333,0.0014662821,0.040738423333333336,0.0010005946999999999,0.0006591320333333334,0.0010211225666666667,0.0010452430666666667,0.0011616708333333334,0.015167326666666666,0.010743938333333336
1684,8505.0,0.0009801332333333331,0.0012086393333333334,0.006367937777777779,0.001960661677777778,0.0023662568888888885,0.0012680236555555557,0.0010317747555555552,0.04281269222222223,0.0009907858000000002,0.05193753333333332,0.0014002191000000005,0.04100934333333335,0.0013102027999999995,0.040960446666666664,0.0010028466333333339,0.0006618260888888889,0.001031928511111111,0.0010527639555555557,0.001171896344444444,0.015255539999999998,0.010814020555555554
1732,8730.0,0.001003694533333333,0.001215776333333333,0.007057853,0.0021171890666666668,0.002695623966666666,0.001350991133333333,0.0010878400666666668,0.045235643333333325,0.0009925361333333333,0.05560198333333334,0.0015793564333333335,0.04346719666666666,0.001513282233333333,0.043514790000000005,0.0010261849000000002,0.0006831725999999999,0.0010540401999999999,0.0010751408666666666,0.0012014622666666668,0.015653076666666665,0.011102317333333332
1744,8795.0,0.0010158616999999999,0.0012286266666666668,0.006661002,0.0022030988999999996,0.0025537647999999994,0.0013386883666666666,0.0010824995333333334,0.04530700333333334,0.0010055231000000002,0.05554345666666667,0.0014737920666666672,0.0440023,0.0014633487666666663,0.04418735666666667,0.0010419683666666665,0.0006835222666666667,0.0010679010000000002,0.0010907019000000004,0.0012125327333333334,0.015770246666666664,0.011177324999999998
1750,8795.0,0.0010157580333333333,0.001186537,0.006638198666666666,0.0020941417666666667,0.0026902125666666663,0.0012482883,0.0010197078666666667,0.04696859000000001,0.0009658810666666667,0.056695166666666665,0.0013272678666666664,0.04409084333333333,0.0013503788666666668,0.044118319999999996,0.0010392503333333332,0.0006690900666666666,0.0010678214333333335,0.0010889210000000003,0.0012168563999999998,0.01574726333333333,0.011195423
1754,8860.0,0.0010341401666666666,0.0012941986666666664,0.006871306333333333,0.002106730466666667,0.0027397002666666665,0.0013538998999999999,0.0011510215333333338,0.04685469666666666,0.0010610821666666669,0.055687083333333345,0.0015177572666666664,0.04470340666666666,0.0014682128,0.044804186666666655,0.0010638874,0.0007333675666666666,0.0010802265,0.0011030758333333333,0.0012158558000000001,0.015902419999999997,0.011283066666666668
1764,8935.0,0.0010344191666666668,0.001298825,0.006892316333333333,0.0020972246,0.0029710136333333335,0.001282795833333333,0.0011028529666666667,0.04774486999999999,0.0010645939666666666,0.057078796666666674,0.0014394049666666662,0.044905719999999996,0.0014156262666666667,0.04505614,0.0010584990666666666,0.0007023334333333335,0.0010883174,0.0011093608666666664,0.0012324263333333334,0.0160452,0.011335227666666663
1775,8940.0,0.0010284822666666667,0.0012572436666666669,0.006721842333333334,0.0020632906,0.002685451866666667,0.0012005489333333336,0.0010861239666666667,0.04780402000000001,0.0010289507,0.05716458666666666,0.0014821611333333334,0.04505183333333333,0.0014111118000000003,0.04509796666666667,0.0010515532999999999,0.0006871303333333333,0.0010810692000000001,0.0011018910333333333,0.0012213471333333335,0.016018123333333335,0.011365464333333334
1826,9205.0,0.0010615112333333333,0.0013150296666666666,0.007592721,0.002178477133333334,0.0029734612000000015,0.001358422,0.0011210517333333334,0.05074286666666666,0.0010794952333333335,0.06214655000000002,0.0015633825333333335,0.048808863333333334,0.0014927232666666667,0.04892954666666667,0.0010884193333333333,0.0007123471,0.0011177376000000004,0.0011409681666666666,0.0012648431333333334,0.016488229999999996,0.011695451333333334
1844,9365.0,0.0011041325000000002,0.0014258859999999997,0.007274919333333335,0.0024536531666666662,0.0028701693666666663,0.0015268883000000002,0.0013069315666666664,0.052425186666666665,0.0011729786999999999,0.06111107666666667,0.0016210477999999999,0.05014568333333333,0.0015535038333333332,0.05020359666666667,0.0011342289333333333,0.0008137465,0.0011478822333333334,0.0011705237666666665,0.0012944224666666666,0.01686687333333333,0.011917948666666662
1886,9510.0,0.0010971544999999999,0.001356205,0.0074015516666666665,0.0022262418333333337,0.0030342658666666663,0.0013200917,0.0011768730333333334,0.054317466666666654,0.0011124051666666665,0.06634144000000002,0.0016525418999999999,0.05199157333333333,0.0015601714000000005,0.05244409333333333,0.0011240967666666663,0.000736173,0.001154129533333333,0.0011790110666666665,0.0013143536666666668,0.017082083333333335,0.012079695666666664
1930,9745.0,0.0011251211000000002,0.0014005509999999999,0.007952888666666666,0.0023769694666666663,0.003354652366666667,0.0015232324000000002,0.0011969078333333334,0.056285173333333334,0.0011490580333333336,0.06896493333333334,0.0017584081000000002,0.05444401333333333,0.0016146819999999999,0.054553543333333336,0.0011536915999999999,0.0007576148666666668,0.0011820392666666666,0.001208217933333333,0.0013411201333333332,0.017503599999999998,0.012383835666666669
1938,9790.0,0.0011333550666666667,0.0014141009999999999,0.007842341000000001,0.002330064633333333,0.003223593000000001,0.001345555033333333,0.0012269976000000003,0.057209983333333346,0.0011619005666666663,0.06973400333333334,0.0017281371333333331,0.05451057,0.0015407407333333336,0.05456128000000001,0.0011611381666666665,0.0007632413333333334,0.0011914405666666667,0.0012171516,0.0013469703333333334,0.01758003666666667,0.012444209333333334
1948,9820.0,0.0011321939999999998,0.001377909,0.007751444666666667,0.0022921732000000003,0.0032849544999999994,0.0014861421666666668,0.0011953832666666666,0.05684171,0.0011307549666666667,0.06964223666666668,0.0016505004333333335,0.05447538333333333,0.0015719332000000003,0.05450669999999999,0.0011570457999999998,0.0007578374,0.0011869359333333334,0.0012139082000000002,0.0013490293,0.01761384333333333,0.01249758066666667
1995,10085.0,0.0011719703,0.0014564356666666668,0.008134095000000001,0.0024122874333333336,0.003214630533333333,0.0015494903,0.0012063027333333338,0.059779073333333335,0.0011940241333333332,0.07296155333333333,0.0016594484666666665,0.05705774333333335,0.0016538146333333328,0.05723714333333334,0.001201685,0.0007869642666666667,0.0012294133000000003,0.0012555442666666663,0.0013958776,0.018107489999999997,0.012825534333333334
2000,10175.0,0.0012051826333333332,0.0015412086666666666,0.008198453666666666,0.0026116451,0.003360356566666667,0.0018139923666666666,0.0014367736666666662,0.060679163333333334,0.0012716773333333335,0.07131747666666667,0.001811504533333334,0.05774058000000001,0.0016560235666666667,0.05771533666666666,0.0012378849000000002,0.0008956435333333333,0.0012517454,0.0012749265333333335,0.0014131465666666668,0.01832211,0.012943494333333331
2020,10210.0,0.0011844165000000004,0.0014701046666666668,0.008384452999999997,0.0024149179,0.0036229765000000006,0.0015343664333333333,0.0012273150333333331,0.061726076666666664,0.001209148333333333,0.07455627,0.001724680533333333,0.059749103333333345,0.0015996377333333332,0.059886303333333335,0.0012130336333333333,0.0007945934333333335,0.0012440914999999999,0.0012683237666666662,0.0014088238666666664,0.018341766666666665,0.012990636
2044,10330.0,0.0012048008333333333,0.001488709666666667,0.008487328999999998,0.0026154676333333335,0.0034364318000000005,0.0015657418333333334,0.0012548371333333333,0.06325150333333333,0.0012218946666666666,0.07692392999999999,0.001866587066666667,0.06036156666666668,0.0018855408999999999,0.06047023666666666,0.0012339514333333335,0.0008037646999999999,0.0012616242333333336,0.0012884702666666667,0.0014320689666666665,0.01852102666666667,0.013134911666666667
2086,10531.666666666666,0.001249249655555556,0.0015332008888888891,0.008658823111111113,0.002647036633333333,0.0036552719333333354,0.0016644132888888887,0.0013324184,0.06466721444444444,0.0012727842222222223,0.07988388666666667,0.001895172688888888,0.06316891222222223,0.0018609861999999999,0.0631596811111111,0.0012782622666666667,0.0008398452444444438,0.0013078871111111107,0.001334402111111111,0.0014673630666666663,0.01888676222222222,0.01342101888888889
2115,10695.0,0.0012700002166666665,0.0015620676666666666,0.008790592500000003,0.0025901552499999992,0.0038688188666666655,0.0015894380166666666,0.0013545032166666663,0.06647093166666666,0.0012999463333333331,0.08211415666666669,0.0019796928333333332,0.06481133666666666,0.0018873528333333337,0.06473120166666667,0.0013011580333333334,0.0008542696833333336,0.0013302641500000003,0.001356688566666667,0.0014926865333333332,0.019203454999999998,0.013638979333333334
2123,10755.0,0.0012869757666666667,0.001605010333333333,0.008712215,0.002958487033333333,0.0037364566666666654,0.0018011411999999999,0.0013926737999999997,0.06688011333333334,0.0013293743333333333,0.0821929966666667,0.001955643666666667,0.06605457666666667,0.0019037959333333336,0.06628689,0.0013174773666666667,0.0008778572000000002,0.0013528513666666668,0.0013749202999999998,0.001505621633333333,0.019326940000000004,0.014293193333333338
2126,10775.0,0.0012954941333333332,0.0015982866666666665,0.009442458999999997,0.0028553418000000002,0.0036439587666666673,0.0017252606333333334,0.0014923652666666669,0.06722217999999999,0.0013287550000000003,0.08280239000000002,0.002086369,0.06524038666666666,0.002033114066666666,0.06540713333333333,0.001327124033333333,0.0009289182333333334,0.0013469779666666667,0.001372639133333333,0.0015102151666666664,0.019384286666666663,0.013740259333333333
2138,10825.0,0.0012879777333333336,0.001602832,0.009020903333333335,0.0026719090000000005,0.0038292405666666657,0.0017191252666666666,0.0013607664333333334,0.06815793666666668,0.001329891,0.08352604000000002,0.0019236890000000001,0.06641741333333333,0.0018920417333333332,0.06639944666666665,0.001317302966666667,0.0008635440333333335,0.0013475569666666666,0.0013748014333333333,0.0015147525333333335,0.019448590000000005,0.013816588999999995
2168,11030.0,0.0013569907,0.0017374269999999997,0.011807909,0.0033642770333333336,0.0040630807,0.002160970133333334,0.0016798820999999995,0.07236336999999998,0.001449958,0.0851417,0.002162576333333333,0.07261553666666669,0.0020035350666666664,0.07251930000000001,0.0013911807333333336,0.0010283474666666667,0.0013996605333333333,0.0014272926666666667,0.0015586380000000004,0.019850236666666667,0.01467032333333333
2190,11045.0,0.0013056122666666667,0.0015790699999999997,0.009112081333333334,0.0027687875,0.0037772333,0.0016914996666666663,0.0013558866000000004,0.0710616066666667,0.0013055963333333332,0.08998419333333332,0.0019167820000000003,0.07062291666666666,0.0018620100333333332,0.07014535666666667,0.0013343255333333336,0.0008725086999999999,0.0013666787666666669,0.0013956546,0.001534001466666667,0.019826903333333333,0.014068872333333335
2222,11215.0,0.0013282852666666666,0.0016117486666666662,0.009460880333333335,0.002830798866666666,0.003798167433333333,0.0016464790333333332,0.0013737361666666665,0.07365045333333335,0.0013371783333333332,0.09267800666666665,0.0019751083333333338,0.07325154666666665,0.0018848257333333336,0.07309278333333331,0.001359884466666667,0.0008893010666666668,0.001394010133333333,0.0014203864666666665,0.0015643759333333332,0.02013275333333333,0.014280647333333334
2250,11400.0,0.0013568761333333334,0.0017015261666666664,0.00987604583333333,0.002842700683333333,0.00405218635,0.001801487216666667,0.0014194809999999998,0.07595452500000001,0.0014172239999999997,0.09463360666666665,0.0020700768333333334,0.07486384166666667,0.0020331221500000003,0.07507287666666664,0.001389558733333333,0.0009143747500000001,0.00142342225,0.0014522236,0.0015921517999999998,0.020511985,0.014535707500000003
2298,11620.0,0.0013893281000000003,0.001695982,0.009956607999999999,0.002975177133333334,0.0040611831,0.002016044766666667,0.0014147597,0.07887281666666669,0.001405842666666667,0.09826022000000001,0.002206420666666667,0.07790093333333335,0.0020772689333333335,0.07761813666666667,0.0014217859333333334,0.0009257952666666666,0.0014569598333333334,0.001486062666666667,0.001625051833333334,0.02088673666666667,0.014830347666666669
2314,11630.0,0.0013797841333333335,0.0016531313333333333,0.009386051999999999,0.0028085231666666664,0.003887504033333334,0.0019248403333333333,0.0013982686666666666,0.07898185333333332,0.0013690866666666661,0.10071838666666667,0.002080900666666667,0.07767719666666668,0.0019646957,0.07792806000000001,0.0014141803666666668,0.0009137472666666667,0.001448369,0.0014745,0.0016211356333333332,0.02084965666666667,0.014824971333333332
2316,11640.0,0.0013815717999999997,0.0016549266666666669,0.009503079666666666,0.002824131466666666,0.004157852166666667,0.0017223198333333337,0.0013763265,0.07896780666666665,0.0013708270000000002,0.10069579,0.0020523390000000002,0.07785178333333334,0.0019983215333333336,0.07785869333333334,0.0014145932666666668,0.0009142399666666669,0.001445404566666667,0.0014757392333333333,0.0016276526000000003,0.02086617333333333,0.014836689666666665
2325,11745.0,0.0013968464666666669,0.0017120916666666668,0.009840332333333332,0.002864703,0.004178501900000001,0.0019280757,0.0015387295,0.08018480999999998,0.0014178033333333332,0.10064768666666667,0.002198450333333333,0.07935344999999999,0.0021195969999999995,0.07950917666666667,0.0014333728,0.0009347436,0.0014643503000000002,0.0014935020666666666,0.0016471464666666666,0.021118226666666663,0.014950997
2327,11765.0,0.0014035462833333332,0.0017287730000000005,0.009941874999999998,0.003096862716666668,0.004388702283333334,0.00181006525,0.001453097433333333,0.08081747999999998,0.0014328515000000001,0.10096954166666669,0.0021382576666666665,0.07973058833333332,0.0020671169000000002,0.07995901666666665,0.0014373663,0.0009382647666666667,0.0014683681499999997,0.0014990367833333333,0.0016425885333333332,0.021145263333333338,0.015017463166666665
2329,11760.0,0.0013993656666666662,0.0016956413333333335,0.010586486999999999,0.002901196566666667,0.0046613041,0.0019504866333333328,0.0015108346333333334,0.08017139333333335,0.0014011463333333334,0.10167356333333331,0.00207618,0.07963306666666665,0.0020603478000000004,0.07994209,0.0014330297333333332,0.0009343786333333332,0.0014637942,0.0014941455000000005,0.0016395644333333334,0.021108603333333333,0.015003716000000002
2344,11850.0,0.0014121844333333335,0.001739208,0.010353893333333334,0.0028386273333333334,0.004305341366666667,0.001839208633333333,0.0015040558666666664,0.08174112999999998,0.001442925333333333,0.10246613000000002,0.0023049203333333334,0.08057859333333334,0.002231455,0.08101049333333334,0.0014469533333333333,0.0009434936666666666,0.0014824711666666668,0.0015068760999999997,0.0016507388333333337,0.02129007,0.015110833333333334
2348,11905.0,0.0014233351833333333,0.0017754271666666668,0.010401652833333334,0.0031954721666666666,0.004624017516666666,0.0018603600166666667,0.0015042024333333332,0.08503052166666665,0.0014718255000000001,0.10122508166666665,0.0021484288333333333,0.08034164833333333,0.002068384666666667,0.08039605333333334,0.0014591253666666672,0.0009540321166666663,0.0014881851333333328,0.001519414033333333,0.0016634826499999993,0.021410718333333335,0.015180641833333335
2355,11905.0,0.001414998566666666,0.0017301473333333336,0.010306761,0.0028585913333333333,0.0043496521666666664,0.0017890531,0.0015622220333333335,0.08443216,0.001433913333333333,0.10044747666666669,0.002158094,0.08088179333333335,0.002102398,0.08040892333333334,0.0014483440666666668,0.0009545885333333334,0.0014833769666666669,0.0015143551666666666,0.001659599133333333,0.021400343333333335,0.015189950333333336
2379,11955.0,0.0014218336,0.001703437333333333,0.009944576333333333,0.0028669443333333338,0.004421480633333332,0.0017870503000000002,0.0014621019333333333,0.08581624333333333,0.0014077579999999998,0.10532393333333334,0.002130222333333334,0.08174260333333334,0.002012872333333333,0.08175666333333334,0.001455259233333333,0.0009376363666666669,0.0014862306,0.001519052266666667,0.0016637003,0.02143480333333334,0.015228164666666667
2383,12050.0,0.0014401994666666668,0.0017653303333333332,0.010583184,0.0029186959999999997,0.0042755602,0.0017867324000000002,0.0014811919999999999,0.0869901533333333,0.0014612673333333332,0.10306977,0.0023013366666666665,0.08195548666666666,0.002139131,0.08211591333333333,0.001476486033333333,0.0009621538666666668,0.0015057321999999997,0.0015370363,0.0016843162,0.0216653,0.015363079666666668
2413,12180.0,0.0014527712333333332,0.0017585673333333333,0.010808704333333334,0.002986844333333334,0.0044722784,0.0018601177333333336,0.0015777663333333334,0.08877532666666667,0.0014543369999999996,0.10631595333333335,0.002275347999999999,0.08452719,0.002138265666666667,0.08407063333333334,0.0014899249333333335,0.0009671924333333334,0.001515928633333333,0.0015512543999999999,0.0017047968999999998,0.021872743333333337,0.015532647999999998
2423,12250.0,0.0014671085333333334,0.0018014826666666666,0.010619488000000002,0.003019165666666666,0.0045626002333333335,0.0018473065333333334,0.001504787,0.08778011333333333,0.0014949000000000002,0.10756710333333334,0.0022823563333333333,0.08524666,0.002194323666666666,0.08499818,0.0015006390999999998,0.0009773810666666666,0.0015325069666666667,0.0015639947999999996,0.0017116622666666667,0.022015170000000004,0.015618551000000007
2464,12385.0,0.0014847519,0.0017237653333333333,0.009743788,0.0030300616666666664,0.0033506703999999997,0.001801490633333333,0.0015355116666666668,0.08897738666666663,0.0014224213333333335,0.11011773000000001,0.001987195,0.09299703333333334,0.0018730090000000003,0.09303244666666668,0.0015198953333333334,0.0009784536333333335,0.0015396437999999999,0.001572736933333333,0.001732420933333333,0.02220003666666668,0.016289776666666665
2466,12455.0,0.0014940426333333334,0.0018337966666666665,0.011337111333333335,0.003074551333333333,0.0046531439,0.0020348235,0.0015260613333333334,0.09087157,0.0015213330000000006,0.10965874666666667,0.002373711666666667,0.08672178,0.0022692903333333334,0.08667785,0.001530011633333333,0.0009963193,0.0015598055666666665,0.001594749966666667,0.0017421640333333335,0.02238341666666667,0.015864114333333332
2512,12675.0,0.0015199427,0.0018247126666666666,0.011243754666666666,0.0036435360000000015,0.004650808033333333,0.0019286791000000005,0.0015466526666666665,0.09356656666666668,0.0015120269999999996,0.11409198999999998,0.002281356666666666,0.08982284333333333,0.0022663816666666664,0.08965647,0.0015575241666666668,0.0010064290666666669,0.0015879786666666666,0.0016221277666666667,0.0017744150999999997,0.022754473333333327,0.016812990000000003
2546,12865.0,0.0015648922999999997,0.0019274466666666667,0.012780608333333334,0.0036109376666666653,0.005186838133333333,0.002173535166666666,0.0016396836666666664,0.09657763666666666,0.0016043256666666665,0.11790691,0.0026003126666666668,0.09220000333333335,0.002556321666666667,0.09227524,0.0016021489,0.0010549944333333335,0.0016234625,0.0016588214666666669,0.0017953401999999997,0.02313997666666667,0.016413398000000003
2553,12875.0,0.0015512862333333336,0.0018503666666666674,0.011500940000000005,0.003401923666666667,0.004971473166666666,0.002035395933333333,0.0015394853333333335,0.09666818000000002,0.0015344059999999997,0.11779906333333333,0.0025097353333333335,0.09365310333333335,0.0024214723333333328,0.09386339666666667,0.0015881773666666663,0.0010215122666666669,0.0016195529333333327,0.0016525182333333333,0.0018006172666666666,0.023124806666666668,0.016424230666666664
2593,13110.0,0.0015812634333333335,0.0019604679999999995,0.01355826033333333,0.0033099726666666676,0.005373125399999999,0.0020274323,0.0016521056666666668,0.10035851333333332,0.0016298856666666667,0.12496779333333334,0.002397640666666667,0.09780488333333331,0.002433751999999999,0.09815348666666668,0.0016213333999999997,0.0010415629000000003,0.0016529723000000003,0.0016870092666666666,0.0018353064666666666,0.02356235666666667,0.01672527466666667
2604,13120.0,0.0015811204333333335,0.0019005776666666666,0.011609090666666667,0.003365373,0.004970637133333334,0.0019343696000000002,0.0016673006666666666,0.10042612,0.0015725046666666674,0.12616276333333334,0.002526459,0.09768627333333332,0.002594120666666667,0.09827178000000002,0.0016205547,0.0010394021,0.0016478694333333333,0.0016812725666666669,0.001840020633333333,0.023530153333333335,0.016736474999999997
2605,13175.0,0.0015914599000000002,0.001975241666666667,0.013571726,0.003233171,0.005097844833333334,0.0020603017333333334,0.0016480126666666667,0.10148327,0.0016422026666666667,0.12335294666666666,0.002275315666666667,0.09926105666666668,0.002296710333333334,0.09867871666666665,0.0016312679666666667,0.0010503053,0.0016665373666666665,0.0016961421,0.0018448270666666662,0.023668893333333337,0.016797391333333335
2607,13155.0,0.0015856301499999998,0.001932664666666666,0.012762572666666664,0.0031809538333333336,0.005219210066666666,0.002084751633333333,0.001626205333333333,0.10197469500000002,0.0016050341666666668,0.1258261083333333,0.002436455333333334,0.09842559999999999,0.002451424833333334,0.09896369,0.00162479455,0.0010420956666666666,0.0016538943166666668,0.001690391316666667,0.0018392526000000008,0.02363212333333334,0.0167858325
2610,13145.0,0.0015811879999999994,0.001894084833333333,0.01166949616666667,0.0032516034999999993,0.004898569833333334,0.0019930200499999997,0.0016357268333333328,0.10099144499999997,0.001568936333333333,0.1243840733333333,0.0023903451666666665,0.09817382000000001,0.002381105166666666,0.09828401166666668,0.0016170265500000001,0.0010368230166666666,0.0016466064166666663,0.0016830012499999998,0.0018402495166666662,0.02357595166666666,0.0167733535
2611,13155.0,0.0015818909666666663,0.0019052023333333333,0.011695889666666664,0.0033168706666666667,0.0048317103333333335,0.002053149166666667,0.0015968553333333333,0.10196268333333335,0.0015753033333333333,0.12631874666666668,0.0025221429999999997,0.09885078333333336,0.0025599179999999996,0.09856413,0.0016151983999999997,0.0010411340000000002,0.0016479488000000003,0.0016830199333333332,0.0018378974666666671,0.02360002666666667,0.016796879333333334
2612,13205.0,0.0015987073333333334,0.001982776333333333,0.012091651000000002,0.003454302666666667,0.0050507161,0.0021705714666666663,0.0016056780000000001,0.10286673666666668,0.001652464,0.12532885,0.0028568323333333324,0.09917443000000001,0.0027556983333333327,0.09973035666666666,0.0016352180666666667,0.0010527531333333335,0.0016645113000000001,0.0016991768,0.0018447242000000001,0.023731280000000004,0.01682148166666667
2613,13165.0,0.0015838463666666667,0.0019115773333333334,0.011880941666666665,0.003319154,0.005147500933333336,0.002107302333333333,0.0016390876666666663,0.10120014333333333,0.001580810666666667,0.12613317333333332,0.002579841666666667,0.0981093366666667,0.0023638086666666665,0.09895701666666666,0.0016238364000000006,0.0010414916000000003,0.0016550386666666678,0.0016903790666666669,0.0018391769333333328,0.023639993333333335,0.01681018533333333
2616,13300.0,0.0016113922666666665,0.0020883716666666666,0.012435986666666668,0.003628443666666667,0.005720172600000001,0.0020017308333333335,0.0017091746666666667,0.10408730999999997,0.0017441669999999998,0.12547271333333335,0.0025966903333333345,0.0997317933333333,0.002518105999999999,0.10015380333333335,0.0016492040333333333,0.0010757120666666667,0.0016801125333333333,0.0017145715333333337,0.0018617382999999996,0.023953356666666665,0.016970223
2620,13200.0,0.0015868500333333334,0.0019001959999999998,0.012019498333333333,0.003439694,0.0052631216333333345,0.00207734,0.001620818,0.10138327333333334,0.0015701296666666665,0.12483383666666668,0.0024979830000000005,0.09865665333333333,0.0024031479999999995,0.09914692,0.0016235118000000003,0.0010440033666666668,0.0016574862666666665,0.0016916676,0.0018470528666666667,0.023682753333333337,0.016850478999999998
2622,13210.0,0.0015876610999999998,0.0019132293333333334,0.011870505999999998,0.0036985173333333333,0.005452600466666666,0.0022363341333333326,0.0016372123333333332,0.10273331999999999,0.001585126,0.12697531333333337,0.002533593,0.09931739333333332,0.0024743170000000006,0.09959837999999999,0.0016278339999999997,0.0010462046666666668,0.0016554046333333331,0.0016892519,0.0018427773666666665,0.023718226666666665,0.016858344999999997
2625,13230.0,0.0015925806333333334,0.0019147309999999998,0.01183236166666667,0.0033668353333333335,0.0051508264333333335,0.0020115528666666666,0.0016194103333333335,0.10226589666666666,0.0015835679999999998,0.12594298333333334,0.0025742123333333334,0.09934858666666666,0.002507222333333332,0.09934426,0.0016289944999999999,0.0010493595,0.0016624210666666666,0.0016975556000000003,0.0018522581666666667,0.02373227333333333,0.016883276
2648,13355.0,0.0016113678666666664,0.001943953666666666,0.012078831,0.0033260656666666668,0.005567060366666667,0.0021763961333333332,0.0016280333333333332,0.10404719000000003,0.0016068536666666662,0.12862261666666666,0.002521921666666667,0.10146522999999999,0.0024816436666666663,0.10156096333333335,0.0016507149999999999,0.001059420933333333,0.0016804617,0.001712219733333333,0.0018687965666666668,0.02396425,0.017042377
2651,13345.0,0.0016111134333333331,0.001908913666666667,0.012168457666666669,0.0033703326666666674,0.005254855166666667,0.0020917577666666664,0.0016183136666666662,0.10552743333333332,0.0015720360000000002,0.12776475666666667,0.002516342333333333,0.10205345333333331,0.002475429,0.10217635999999998,0.0016525257,0.0010489305333333332,0.0016706301666666668,0.0017029197333333333,0.0018665635666666668,0.023929293333333334,0.01745606
2716,13730.0,0.0016719889333333333,0.0020348709999999997,0.012766953666666666,0.0034296983333333337,0.005495541000000001,0.0022390214333333335,0.0017150956666666666,0.11160252333333331,0.00168763,0.13350690333333332,0.0027542499999999998,0.10628977666666665,0.002480516,0.10672657666666668,0.0017133238666666663,0.0010977742999999998,0.0017432202666666672,0.0017757022333333337,0.0019291233333333336,0.024683249999999997,0.017530075
2733,13810.0,0.001688445116666667,0.002060818,0.01309607133333333,0.0038284255000000014,0.0056847206,0.0022911867166666667,0.0017476678333333332,0.11151300333333333,0.0017049671666666674,0.136796185,0.0026886413333333326,0.10996331666666666,0.002665837,0.11041545666666665,0.0017248308999999996,0.001118310466666667,0.001757252216666667,0.001794925933333333,0.001941359166666667,0.024841456666666654,0.017995996
2775,14045.0,0.0017120360333333336,0.0021410386666666664,0.013216442999999996,0.003640509,0.006075465766666666,0.002185495666666667,0.0018248560000000001,0.11556158333333331,0.0017819243333333332,0.14007050000000001,0.00278352,0.10961937666666667,0.0027067239999999998,0.11006306666666667,0.001750596333333333,0.0011279823333333332,0.0017799694666666664,0.0018179179666666665,0.0019673976666666664,0.0252501,0.017927703999999996
2812,14240.0,0.001738850833333333,0.0021701019999999997,0.013587341999999999,0.003579864,0.0058536748999999996,0.0021584985,0.0017880680000000005,0.11872849333333332,0.0018058366666666666,0.14228008666666664,0.002733057333333334,0.11283949666666665,0.002617088000000001,0.11264454666666666,0.0017755831666666666,0.0011412070333333335,0.0018072050333333334,0.0018419818666666663,0.001994847666666667,0.02562353333333333,0.018156246666666667
2838,14295.0,0.0017392325666666668,0.0020728359999999998,0.013641703666666666,0.003714117,0.005159751666666668,0.0021869659666666668,0.0017906733333333334,0.11883302666666666,0.0017206819999999992,0.14608265999999998,0.002523502666666666,0.11456288333333334,0.0024149403333333323,0.11457896333333334,0.0017811691,0.0011317887,0.0018108130333333331,0.0018495242,0.002005203666666667,0.025687333333333336,0.018263645333333335
2857,14390.0,0.0017441346666666672,0.0021173713333333334,0.014560138333333333,0.003671463666666666,0.0064324382,0.0023503855666666667,0.0018479660000000004,0.12004644333333338,0.0017601973333333336,0.14866632333333335,0.002868828,0.11697451333333334,0.0028349923333333333,0.11669181999999999,0.0017829653666666667,0.0011380922999999997,0.0018143026999999999,0.0018544042,0.002016592333333334,0.025845316666666673,0.018361560333333336
2872,14555.0,0.0017757332666666667,0.0022291733333333332,0.013745871666666666,0.003968897,0.005249419766666668,0.0023623951,0.0017931776666666663,0.12360360666666666,0.0018578366666666666,0.1483479,0.0029415459999999993,0.11780492999999999,0.002686597333333333,0.11781238666666667,0.001816606666666666,0.0011695063333333332,0.0018500798333333332,0.0018874478999999999,0.002036888666666667,0.026183966666666666,0.018570602000000002
2887,14495.0,0.0017559691333333331,0.002062003,0.014269320666666665,0.004061347666666667,0.006235868933333332,0.0023127315666666664,0.0017474006666666666,0.12219432000000002,0.0017056463333333337,0.15117447333333336,0.002795871,0.11841971666666667,0.0027399843333333336,0.11828442666666666,0.0017929478333333334,0.0011373447999999996,0.0018236719333333334,0.0018624949666666665,0.002029315,0.025985710000000002,0.018490819333333335
2916,14740.0,0.0018028025000000002,0.0022098453333333334,0.014257165333333332,0.0036947573333333335,0.006115651833333333,0.002271174399999999,0.0017973263333333335,0.12648054999999997,0.0018347499999999998,0.15358190333333335,0.002970867666666667,0.12137833333333337,0.002974313,0.12102325666666666,0.0018454230666666669,0.0011789566666666662,0.0018772759999999998,0.0019154159333333333,0.0020706256666666667,0.026534036666666653,0.018837131333333333
2920,14765.0,0.0018035888666666667,0.0022364299999999993,0.014293667666666668,0.0036530889999999996,0.006362460466666667,0.0025749441333333327,0.0018611346666666671,0.12597427,0.001864981666666666,0.15520330000000002,0.003040607333333332,0.12184030666666665,0.002914542,0.12149569,0.0018389700333333336,0.0011816270000000002,0.0018725791666666667,0.001908254366666667,0.0020618433333333334,0.026572993333333333,0.018837132333333333
2928,14850.0,0.0018234724666666665,0.0022853210000000003,0.014032320999999999,0.004378461333333333,0.0067722163999999994,0.0025537816000000004,0.0019978683333333335,0.1282637633333333,0.0019018813333333334,0.15346639333333334,0.002967390666666667,0.12271289333333332,0.002962344,0.12255925333333334,0.001865704766666667,0.0011960986666666668,0.001898820866666667,0.001931333233333333,0.0020804169999999998,0.026751536666666673,0.018965464333333338
2949,14860.0,0.0018173061666666669,0.0021541110000000002,0.014342908000000007,0.0037306626666666672,0.006545859166666666,0.0022580617333333333,0.0018686053333333327,0.12848374666666665,0.0017871613333333332,0.1557807766666667,0.0027081396666666668,0.12453971333333333,0.0025863653333333333,0.12408312666666668,0.0018557469999999998,0.001176087,0.0018823230999999998,0.0019265498000000001,0.002087084666666667,0.02668302,0.018958932666666668
2966,14985.0,0.0018355685666666672,0.002223126333333333,0.014836035666666664,0.003918655666666666,0.005906589666666666,0.0025580162,0.0018486820000000001,0.13064231333333334,0.0018450660000000005,0.16092911000000001,0.0032422243333333337,0.12742203666666668,0.0030741296666666677,0.12794283333333334,0.0018725557000000002,0.0012026153333333334,0.0019086687333333334,0.0019470614333333333,0.002096955333333333,0.02689942333333334,0.01976421666666667
2977,15040.0,0.0018350526000000002,0.002221346666666667,0.014715188666666667,0.003972308333333333,0.006480552266666666,0.0024224198333333336,0.0018919719999999996,0.13073717,0.0018412353333333333,0.16120403666666666,0.0031020163333333336,0.12678270333333333,0.003057899,0.12653422333333336,0.001875583433333333,0.0012045703333333332,0.0019101857,0.0019497558666666667,0.0021005323333333336,0.02703617666666667,0.019195448999999996
2991,15210.0,0.0018945456666666666,0.0023837736666666664,0.014435294666666664,0.004254896,0.005950169666666666,0.002621078566666666,0.0020047103333333334,0.13460029666666667,0.0019874566666666666,0.16045078666666665,0.0031880536666666665,0.12901409666666666,0.003076841333333335,0.12858210000000003,0.0019368410333333334,0.0012870713333333332,0.0019426823333333336,0.0019789057666666668,0.002128896,0.027386520000000004,0.01941338333333333
3104,15695.0,0.001933341833333334,0.0023819713333333332,0.014926245222222214,0.004102489333333332,0.006598840655555554,0.0026337010444444442,0.0019815708888888885,0.14430380888888886,0.0019770331111111108,0.17301511111111115,0.0032017164444444455,0.13823935555555553,0.0031364547777777774,0.1382310444444444,0.001976376422222222,0.001254057888888889,0.002005844988888889,0.0020490432555555563,0.002195980999999999,0.028220331111111104,0.020042674777777783
3130,15895.0,0.0019779835,0.002523454,0.015796073000000004,0.004737068333333334,0.006741034233333332,0.0026310748,0.0020291723333333337,0.14658370000000004,0.0020991006666666663,0.17656793,0.0033384403333333334,0.14117033333333334,0.0032546443333333333,0.14115521333333333,0.0020217015999999997,0.0012879683333333332,0.0020480879333333334,0.002094801433333333,0.0022360076666666662,0.028639633333333327,0.020321158333333332
3131,15890.0,0.001968932433333333,0.0024902030000000007,0.01585851933333333,0.004016598999999998,0.007479275566666667,0.0026304258666666677,0.0019326923333333336,0.14836332666666668,0.0020741940000000006,0.17652185333333337,0.0029708216666666665,0.14139237000000002,0.002972442333333333,0.14098670666666666,0.0020101311000000005,0.0012842173333333336,0.002046338966666667,0.0020853997999999998,0.0022265673333333328,0.028661576666666674,0.020305786
3134,15885.0,0.0019711818999999997,0.0024834796666666674,0.015947023333333334,0.004259600666666666,0.006919829000000001,0.0027308383000000003,0.0021064203333333335,0.14788351000000002,0.0020670483333333333,0.17807563666666665,0.0031290703333333334,0.14177338666666667,0.0031271386666666674,0.14147343333333331,0.0020173235,0.0013359860000000002,0.0020341791333333336,0.002082189333333334,0.002223277,0.028610199999999995,0.020304807999999997
3135,15795.0,0.0019389236666666663,0.002357371666666666,0.016103860000000005,0.004019674,0.006743272199999999,0.0023969653999999997,0.002053618666666666,0.14530722333333335,0.001958156,0.17604309999999998,0.0033315096666666657,0.14188457333333335,0.0030625663333333337,0.14086912666666668,0.0019811301333333333,0.0012521513333333336,0.0020108298333333333,0.002053817266666666,0.002212135,0.02834004333333333,0.020165429333333332
3172,16057.5,0.0019916613,0.0024611078333333343,0.016462289666666668,0.004721668666666667,0.007669052183333332,0.0027965537666666666,0.0020572145,0.15122245666666664,0.002048846,0.18130520166666667,0.0032586744999999976,0.14543373,0.0032823843333333325,0.145306315,0.002030575483333333,0.0012883899999999997,0.0020613273666666666,0.002103606983333333,0.002252145833333333,0.028891336666666673,0.020500219499999993
3182,16030.0,0.0019887448999999996,0.0023797596666666667,0.016689939666666667,0.004045875666666666,0.006645868533333333,0.0025775195999999997,0.0020652216666666666,0.15073986999999997,0.0019674376666666666,0.18404114333333332,0.0032563040000000002,0.1456288666666667,0.0032111346666666655,0.14533304333333333,0.0020310008666666666,0.0012973546666666667,0.0020389398,0.0020843272,0.0022469923333333338,0.02876144666666666,0.020476196000000002
3209,16220.0,0.0020461716333333335,0.0024781313333333333,0.016960447666666663,0.005212480000000001,0.007057421766666667,0.0029819173333333333,0.0020725173333333334,0.1564120666666667,0.002051345,0.18795806666666665,0.0035681873333333327,0.15042206,0.003334290666666667,0.15133780666666669,0.0020886421333333335,0.001362229,0.0020937042,0.0021360793333333327,0.002285019,0.02916701666666667,0.021587890000000002
3243,16510.0,0.0020733752,0.0027792683333333337,0.015247721666666665,0.004508557333333333,0.007658563566666668,0.0030117909666666663,0.0022423669999999995,0.15970826333333335,0.0023327196666666676,0.18200430999999997,0.003297972666666667,0.15199868000000002,0.0031274023333333328,0.15182119666666666,0.002119358233333333,0.001455577,0.002131334966666667,0.00217402,0.0023146623333333335,0.029756133333333334,0.02108812766666666
3255,16475.0,0.0020805676333333334,0.0026441343333333334,0.017264667,0.004612174666666668,0.0079151308,0.003092972266666667,0.002538792333333333,0.1590831933333333,0.0022158779999999997,0.19113493333333334,0.0034381653333333323,0.15149203333333333,0.0036687290000000003,0.15138878000000003,0.0021269803333333333,0.0014672759999999998,0.0021123573333333336,0.0021529510333333337,0.0023183103333333332,0.02966059666666667,0.021893013333333333
3310,16680.0,0.002050415866666667,0.0024726143333333333,0.017302116666666666,0.004368201333333333,0.007673368133333333,0.002888615766666667,0.002112341,0.16272922,0.0020479363333333334,0.19904093666666667,0.003210276666666667,0.15713387666666664,0.0031864796666666653,0.1564836,0.0020963351000000004,0.0013218330000000003,0.002129634666666667,0.0021766909999999997,0.0023225313333333337,0.02994270666666667,0.021289664333333333
3366,17065.0,0.0021327061666666664,0.002695314166666666,0.01761322316666667,0.004599957166666667,0.007497540600000001,0.002967199033333334,0.0022394335000000005,0.17120443000000002,0.0022501461666666668,0.20644406499999998,0.003527768833333334,0.1636840416666667,0.0035110241666666663,0.16427471666666665,0.002178263,0.0014321129999999998,0.002195167833333333,0.002241750833333333,0.0023908095000000004,0.030719549999999995,0.02177257983333334
3429,17390.0,0.0021613353333333335,0.0027551096666666663,0.017735864333333334,0.004530978000000001,0.008788048299999998,0.0030623280333333335,0.0022011353333333335,0.1783016,0.002298609,0.21517252,0.0037559136666666664,0.1709570666666667,0.0036769843333333344,0.17161140333333336,0.002210911,0.001403745,0.0022455693333333334,0.0022929269999999997,0.002437503666666667,0.03133380666666667,0.022199083999999997
3459,17410.0,0.0021522600000000005,0.0026091406666666666,0.018072907333333332,0.004646030666666666,0.0085075524,0.002836823466666667,0.002166017,0.17840096333333333,0.0021567659999999996,0.21950967333333332,0.0038054633333333334,0.17376824,0.0036702090000000007,0.17435986,0.0021972579999999997,0.001380252666666667,0.002229038666666667,0.002275792666666667,0.0024374563333333338,0.03127161,0.023141779999999997
3469,17525.0,0.002173455,0.0026853883333333326,0.018634350666666667,0.004811905333333333,0.0084532432,0.003112404033333333,0.00220236,0.17965563,0.002232885,0.2196171933333333,0.0036091579999999995,0.17684991999999997,0.0034026219999999997,0.17760301999999997,0.002221719333333334,0.0014102773333333335,0.0022573636666666664,0.002305833666666666,0.002451895333333334,0.031489636666666675,0.023244006666666664
3483,17665.0,0.002197501222222222,0.0027839795555555553,0.018341850333333326,0.005022708777777779,0.008229239655555552,0.0030676608333333323,0.002237783222222222,0.1833693466666667,0.002313171333333334,0.22414221777777776,0.0035897565555555555,0.17859502,0.003363597666666666,0.17872761555555564,0.002245831444444445,0.0014294596666666664,0.0022745079999999997,0.002325166444444445,0.0024782608888888873,0.03181874333333334,0.023477153333333337
3497,17700.0,0.002206127,0.002784474,0.018265902666666663,0.0047664886666666665,0.008640936033333333,0.0033238564,0.0023562043333333334,0.18425064000000005,0.0023206626666666666,0.22832016666666666,0.003445497333333334,0.18100785666666666,0.0032277343333333335,0.18097965333333335,0.002253874666666667,0.001432084333333333,0.002293078,0.0023368356666666665,0.002480260666666667,0.03184921666666666,0.023454166666666665
3502,17725.0,0.002208329,0.002769795,0.01867663966666667,0.004909533666666665,0.009221561966666668,0.003407724699999999,0.002242033,0.18414063333333333,0.002305174333333333,0.2292875533333333,0.0033061433333333337,0.18110767666666663,0.0033238883333333324,0.18137147000000003,0.00225811,0.0014308136666666667,0.002289255333333334,0.0023429313333333335,0.0024889783333333334,0.03190091666666666,0.02350761666666667
3505,17735.0,0.0022068733333333334,0.002753862,0.018559705666666666,0.005100154666666666,0.008888741633333336,0.0031050363333333334,0.0021623296666666665,0.18633049666666668,0.002283995,0.2281458266666667,0.003368306666666666,0.19125231,0.003251766333333334,0.19072826333333337,0.002255177333333334,0.0014283813333333332,0.0022885546666666667,0.002337002666666667,0.002496792,0.03190240666666666,0.023506136666666674
3515,17790.0,0.0022178723333333332,0.002765727666666667,0.018443964333333333,0.004991833333333334,0.008930434466666665,0.0034504806333333343,0.002182619333333333,0.18664050000000001,0.002296177333333334,0.23090646666666667,0.0033774129999999997,0.19456800999999999,0.0030583623333333334,0.19332896,0.0022665413333333327,0.0014334993333333333,0.0023047683333333336,0.0023492260000000007,0.0024994303333333323,0.03196888333333333,0.023665146666666668
3517,17810.0,0.0022154579999999996,0.002781128666666667,0.017947027000000004,0.004778878,0.008469891000000002,0.003194220100000001,0.0022847813333333336,0.18412280666666667,0.002307446999999999,0.23052026999999997,0.003836942666666666,0.1835492666666666,0.0034984336666666676,0.18384447333333337,0.002262409333333333,0.0014307493333333336,0.0023021856666666667,0.0023478020000000004,0.0024928570000000002,0.032062610000000005,0.02273118833333334
3522,17810.0,0.0022253193333333335,0.0027833216666666664,0.018481761666666666,0.005538185000000001,0.008540763566666668,0.003340625166666666,0.0022251686666666663,0.18585077000000003,0.0023178333333333328,0.23403472333333333,0.003967777666666667,0.18459282666666663,0.0038529936666666666,0.18474941666666664,0.0022715013333333336,0.001439659333333333,0.0023018129999999998,0.0023537799999999998,0.0025085366666666668,0.03204829333333333,0.023667370000000004
3523,17830.0,0.0022183026666666664,0.002766561,0.018748951000000003,0.005068531999999999,0.0089567102,0.0030677239,0.002246912333333334,0.1868590333333334,0.002301367333333333,0.23246134000000002,0.003144954666666665,0.19214403,0.0031214503333333336,0.19327358,0.0022656436666666667,0.0014297719999999997,0.0023048716666666668,0.002352039,0.0025021156666666664,0.032064493333333326,0.023003129999999997
3526,17845.0,0.0022233486666666663,0.0028093883333333335,0.018750270333333333,0.004844642333333334,0.008629324566666667,0.0029872968000000002,0.0022294043333333327,0.1875925,0.0023423276666666663,0.23254266666666665,0.003351004666666666,0.19382117000000004,0.003273056666666667,0.19367221000000004,0.0022690133333333334,0.0014320366666666668,0.0023043876666666665,0.0023563860000000002,0.0025011693333333333,0.03210278333333334,0.023038533333333337
3529,17860.0,0.0022229989999999994,0.0027782840000000007,0.018593001666666668,0.00476009,0.008935465066666667,0.0031477220333333334,0.0022964793333333333,0.18779569999999998,0.002306596666666667,0.2299895666666667,0.003121438333333333,0.19295953999999996,0.002999617333333333,0.19393605999999997,0.002271938333333333,0.0014298596666666669,0.002301566,0.002355154,0.0025063986666666663,0.03213101333333333,0.023046283333333337
3560,18010.0,0.002240467666666667,0.0028031913333333327,0.019464097333333322,0.004780268666666667,0.009718220333333331,0.0032102982999999996,0.002283065,0.19256636000000002,0.0023240890000000005,0.23450110333333332,0.003678831333333333,0.18543897333333334,0.0035908003333333335,0.18609728999999994,0.0022889776666666665,0.0014419556666666667,0.002328840666666667,0.0023741800000000005,0.0025353283333333335,0.032402723333333334,0.022987274
3563,18035.0,0.002273504,0.0028571370000000005,0.018774842333333337,0.005267540333333334,0.007923645566666667,0.0032890863333333324,0.002247525333333333,0.1911023666666667,0.0023706916666666666,0.23575422999999998,0.004177294000000001,0.18933059666666666,0.0040315866666666665,0.18982202999999995,0.002317373,0.0014879149999999998,0.002356767,0.002406096333333334,0.0025478510000000007,0.03245411,0.023944619999999996
3566,18050.0,0.002253802,0.0027435709999999993,0.01867524233333334,0.005145660999999999,0.008997713866666668,0.0030266744,0.00224998,0.20273819666666662,0.002260955,0.2337263066666667,0.0032200166666666663,0.19867739999999998,0.0031941013333333336,0.19974790000000006,0.0023023686666666667,0.0014595589999999996,0.0023248033333333334,0.0023789959999999995,0.002553264333333334,0.03251521,0.02398988
3574,18090.0,0.0022742,0.0028326031666666665,0.019484893000000007,0.005219510333333332,0.009125524233333336,0.0034410273166666653,0.0022797426666666667,0.1923990966666667,0.0023420375000000005,0.23398654499999996,0.004065735333333333,0.18865837333333332,0.003931883166666666,0.18878568999999995,0.002317803,0.001480877166666667,0.002351799666666667,0.0024040541666666667,0.0025497714999999995,0.032527411666666665,0.023995910000000002
3582,18120.0,0.0022536120000000008,0.002832373,0.019281883666666666,0.005092937666666667,0.008524972566666667,0.003083387933333333,0.002296344666666666,0.19294504,0.0023586026666666663,0.2391394933333334,0.0039800316666666665,0.18890925999999994,0.003806667666666667,0.1893444633333333,0.0023038296666666666,0.0014487109999999999,0.0023381623333333336,0.002386243666666667,0.0025401196666666667,0.03261211000000001,0.023153766666666666
3584,18130.0,0.0022581890000000003,0.0028187266666666664,0.019236101,0.004791427,0.009230417866666665,0.0031485705999999996,0.0022181986666666665,0.1935387766666667,0.002345992,0.2363357333333333,0.004238296666666666,0.18657226,0.0039556036666666666,0.18653616666666667,0.002304744666666666,0.0014504439999999997,0.0023347296666666665,0.0023868243333333332,0.0025443239999999997,0.03258904,0.023116588
3618,18225.0,0.0022562426666666658,0.002712638666666667,0.018941607666666672,0.004754232666666667,0.009144801366666669,0.002867023633333334,0.0024911799999999995,0.19713186333333335,0.0022541996666666664,0.2407745633333333,0.0038780686666666656,0.19056268333333337,0.003858758000000001,0.19099990999999997,0.002298228,0.001444204333333333,0.0023334026666666664,0.0023861640000000005,0.002556387666666666,0.03274163666666667,0.023281713
3619,18330.0,0.0022992363333333337,0.002844945333333333,0.019269757666666668,0.004889696333333333,0.008870547099999999,0.0031714758333333346,0.002386807333333333,0.19908470333333333,0.002367329,0.24075049333333334,0.0039680796666666665,0.18884259,0.0037826916666666662,0.1879676933333333,0.002343989333333333,0.0015013386666666664,0.0023642616666666666,0.0024167620000000003,0.0025712326666666664,0.03303092,0.024376710000000003
3623,18305.0,0.0022700953333333333,0.002784411,0.019420319666666665,0.005159662666666666,0.009441696366666663,0.0030168133,0.002252856999999999,0.19914529999999997,0.0023250493333333336,0.23996072999999998,0.003514846333333333,0.18966296666666665,0.0034358183333333334,0.18971896333333332,0.002317968666666666,0.0014565706666666669,0.0023500503333333325,0.0023988806666666663,0.002568690666666666,0.032934613333333335,0.023371284999999995
3703,18735.0,0.0023478516666666665,0.0029352903333333337,0.020617337,0.005238199333333335,0.009338259833333334,0.003271595933333334,0.002447407333333333,0.21050016666666668,0.0024440129999999992,0.25414904,0.004004923666666667,0.2010363,0.004044442333333334,0.20009799666666664,0.002395749333333333,0.0015183450000000002,0.0024342300000000003,0.0024854816666666658,0.0026343106666666667,0.03371855,0.0248589
3711,18765.0,0.002379671,0.0028153736666666675,0.016763599,0.004985759333333332,0.008142036266666666,0.003268400433333333,0.002296081666666667,0.21249869666666668,0.0023283716666666664,0.25072526666666667,0.003540729666666667,0.21194599333333333,0.003388945666666666,0.21262959666666675,0.002433553666666666,0.0015153010000000001,0.0024142506666666665,0.0024665046666666668,0.0026446649999999996,0.03378384666666666,0.024929703333333334
3819,19220.0,0.002389129333333334,0.0028149919999999997,0.022344253666666668,0.005030825333333334,0.009747817266666669,0.0033231968999999995,0.0024385060000000004,0.21778623666666666,0.0023295646666666664,0.26900967333333337,0.003742001666666667,0.21060585666666667,0.003958656666666667,0.21032175999999997,0.0024314880000000003,0.0015201889999999997,0.002474490666666667,0.002528269666666667,0.0027055513333333336,0.034506876666666665,0.024546463
3829,19342.5,0.002431471833333333,0.0029801286666666666,0.021074642166666668,0.0051527705000000016,0.009873033883333335,0.0032771588000000003,0.0024692261666666667,0.22227613333333338,0.0024828636666666664,0.2689248000000001,0.004152301333333334,0.21116803,0.0040875925,0.21147172166666667,0.002479529666666667,0.0015685241666666668,0.0025065381666666674,0.0025642230000000005,0.0027257438333333326,0.034758076666666665,0.02472683733333334
3839,19385.0,0.0024198773333333336,0.0029866623333333333,0.022496761333333334,0.004997586333333333,0.011586926699999996,0.0031941492,0.0024656929999999997,0.22175203000000004,0.0024869763333333337,0.27225926666666667,0.004128908333333334,0.21169869666666669,0.004228600333333333,0.21210636333333327,0.0024666233333333334,0.0015458503333333335,0.0025121610000000006,0.002565503666666666,0.002720142000000001,0.03483769666666667,0.024745463666666665
3870,19665.0,0.0024936756666666666,0.0032007689999999996,0.021151271666666662,0.005268671000000001,0.010425716966666667,0.0034160851333333337,0.002451808333333333,0.23069572999999996,0.0026752943333333335,0.27296667333333335,0.004707368333333333,0.21782890000000002,0.004596689333333334,0.2188606966666667,0.0025405880000000007,0.0016213500000000001,0.0025721233333333335,0.002628214666666667,0.0027769243333333337,0.03546633666666667,0.025150622999999997
3906,19715.0,0.0024632853333333335,0.002997200333333333,0.022088023333333328,0.005185175000000002,0.011281857133333333,0.0035489150333333328,0.0024817383333333334,0.2299826366666667,0.0024892003333333327,0.2824950033333333,0.004513889333333334,0.21935966666666665,0.0043630430000000005,0.21986663666666667,0.0025121993333333333,0.0015951626666666665,0.002545254333333333,0.0026022909999999996,0.0027715043333333337,0.03545049333333334,0.025181414333333332
4025,20325.0,0.0025903223333333335,0.003052607666666666,0.02342419233333334,0.005790337666666668,0.011482774100000002,0.0032327738333333333,0.0025598606666666674,0.2615648666666667,0.0025248043333333326,0.2961952633333334,0.003939970333333332,0.26223409999999997,0.0036909499999999997,0.2577854666666667,0.0026423133333333335,0.0016647103333333334,0.002649753,0.0027093969999999997,0.002881686333333333,0.03651028333333333,0.02669096666666667
4083,20695.0,0.0026199343333333323,0.0033099730000000003,0.02318733233333334,0.005949289666666668,0.010152748666666666,0.0041849456333333335,0.0027019429999999996,0.2537925,0.0027592416666666667,0.31131306999999997,0.004498364333333333,0.2568449333333334,0.0038994793333333327,0.25696506666666663,0.002673307333333334,0.0016959510000000002,0.002710755333333333,0.0027669983333333333,0.002927637,0.03724594333333334,0.027472776666666667
4156,20900.0,0.0026608389999999995,0.0031230683333333333,0.02322298666666666,0.005866415666666665,0.011320166666666666,0.003789454933333333,0.002733572666666666,0.2586365333333333,0.002620347666666667,0.3184817300000001,0.004155022666666667,0.24896673333333333,0.004553018666666667,0.24901773333333335,0.0027105339999999993,0.0016889259999999999,0.0027433386666666664,0.0028033096666666662,0.002982568666666666,0.03754114333333333,0.026733173666666665
4194,21130.0,0.0027046005,0.0032118201666666677,0.023317987333333335,0.005737035666666667,0.011242262499999997,0.0035531198166666657,0.002722918833333333,0.2678866166666668,0.002697968166666666,0.3269100633333332,0.004801982666666664,0.25656931666666677,0.004367087166666667,0.25670921666666663,0.0027533763333333332,0.0017153776666666665,0.0027893539999999995,0.0028531706666666667,0.003018668833333332,0.037993753333333324,0.027064210166666665
4220,21315.0,0.0027320106666666663,0.0033358965,0.024352493666666662,0.0059368525,0.011528490666666667,0.0038332387666666677,0.002748529166666667,0.2709346,0.0028048874999999996,0.33370648,0.005043894999999999,0.2596768833333333,0.004857513333333332,0.2598680666666666,0.002779817000000001,0.0017420008333333336,0.0028177659999999993,0.0028785385,0.0030408658333333323,0.03835621500000001,0.02727809183333334
4244,21400.0,0.002745738833333333,0.0032937091666666667,0.025048594166666664,0.005900621999999999,0.012692488000000002,0.003974668083333334,0.0027480881666666667,0.27297756666666656,0.002762730833333333,0.33606881833333335,0.004662978666666666,0.26269365000000006,0.004639994666666667,0.26307226666666667,0.0027935388333333337,0.0017442270000000008,0.0028312255000000003,0.0028980855000000005,0.0030568203333333336,0.03844556000000001,0.027419371499999998
4283,21630.0,0.0027886835000000007,0.0033774453333333333,0.025632909333333335,0.005860805833333332,0.012593192166666666,0.004053186899999999,0.0027342998333333333,0.2784693666666668,0.0028382863333333334,0.34374696666666665,0.005445053000000001,0.2657272833333334,0.005122829833333332,0.2653912666666666,0.0028352028333333344,0.0017665146666666675,0.0028690176666666656,0.002937288333333332,0.0031023938333333326,0.038933835,0.027705136666666668
4353,21970.0,0.0028429106666666665,0.0034781693333333346,0.02602025066666667,0.005932936666666668,0.012583335666666666,0.0039337305000000005,0.0027738093333333335,0.2910991333333332,0.0029343053333333335,0.35444180333333336,0.005431622666666666,0.2794451333333334,0.005231316333333333,0.28026766666666675,0.002889124,0.001802762,0.002923306,0.002990412333333333,0.003153904333333333,0.039565043333333334,0.028142749999999994
4382,22205.0,0.0028825600000000006,0.003613408,0.02511567533333333,0.006445314333333333,0.014272222333333332,0.004015175666666667,0.0028728733333333338,0.2900923666666666,0.0030417523333333336,0.3555562666666666,0.005659825999999999,0.28268693333333333,0.005036742000000001,0.2822124666666667,0.0029324620000000007,0.0018473783333333334,0.0029685663333333333,0.0030366986666666676,0.0031933940000000004,0.04000020333333333,0.029618319999999997
4389,22145.0,0.002890603,0.003403577,0.02674316033333333,0.006441186666666667,0.013870149666666666,0.0043776260999999995,0.002965513333333334,0.29875043333333323,0.002851479333333334,0.3631795333333333,0.005380146666666665,0.28606473333333327,0.0051708679999999995,0.28727116666666663,0.002945344666666667,0.0018735969999999998,0.002942839666666667,0.003005027666666667,0.003184820333333333,0.03982188333333333,0.029527896666666664
4421,22445.0,0.002956978333333333,0.003622285666666667,0.025746694666666663,0.006670832333333332,0.011443143,0.0042075226,0.003158752333333333,0.2964115333333333,0.0030385733333333333,0.36346810000000007,0.0056003493333333315,0.28551593333333336,0.005976261333333333,0.2852438666666667,0.0030087146666666663,0.0019407186666666664,0.003008436666666667,0.003071364333333333,0.0032233560000000006,0.04047945333333333,0.028757746666666674
4446,22475.0,0.0029170750000000003,0.0035799989999999995,0.025697097000000006,0.006028246333333334,0.014497250666666666,0.0036908313333333335,0.002860760666666667,0.30677219999999994,0.0030060376666666668,0.3740212666666667,0.005559388999999999,0.29360766666666666,0.005340257333333334,0.29592593333333334,0.002963408333333333,0.0018456693333333332,0.002997454666666667,0.003067581666666666,0.003227798333333334,0.04048726999999999,0.028810299999999997
4521,22815.0,0.0029911280000000004,0.003544338666666666,0.028030210333333336,0.006250031000000001,0.012898596333333337,0.0044795606,0.0032469513333333324,0.30702260000000003,0.0029758293333333333,0.3830563999999999,0.005099039666666667,0.29647883333333336,0.005131695666666666,0.2985083333333333,0.0030434926666666664,0.001931087666666667,0.003035823333333333,0.003109574666666666,0.003276156666666667,0.04105292,0.02921045666666666
4531,22930.0,0.0030124343333333336,0.003589621333333334,0.024686309000000003,0.006600517666666666,0.010101176,0.004036927633333333,0.003084794333333333,0.3199880666666666,0.0030101383333333335,0.3858063,0.004596130666666667,0.3132687,0.004765923000000002,0.31370169999999997,0.0030636076666666666,0.001957376333333333,0.0030615330000000004,0.003130245666666666,0.003311586333333333,0.04131502333333333,0.029570406666666663
4532,22935.0,0.003010479555555555,0.003615700000000002,0.0246532131111111,0.006723133555555556,0.01008800711111111,0.004168067422222221,0.003032795666666667,0.3150984777777778,0.003032684555555554,0.38000726666666673,0.004690809666666666,0.30711334444444444,0.004706178111111113,0.30796619999999997,0.003060602555555556,0.0019561026666666675,0.003058904888888889,0.0031303595555555556,0.0032988572222222234,0.041331129999999994,0.02988663555555555
4568,23045.0,0.002986995333333333,0.003563388333333333,0.027772434666666665,0.0065603810000000005,0.012983926000000002,0.004143183666666667,0.002915772000000001,0.32107159999999996,0.002997852,0.39405170000000006,0.005582532333333333,0.3117660666666667,0.005485533666666667,0.3123719666666666,0.0030368486666666667,0.0018854776666666667,0.0030686859999999997,0.003141045333333334,0.0033084713333333326,0.04152452666666668,0.02954349333333334
4573,23210.0,0.0030452733333333334,0.0037516036666666664,0.024726105333333335,0.006772382333333334,0.010838664333333333,0.0037714643333333336,0.0030272083333333336,0.3305392,0.003155573333333333,0.3794817666666666,0.004495469000000002,0.3255210333333334,0.004727982,0.3271833666666667,0.0030987896666666665,0.0019752353333333337,0.0031089376666666667,0.0031759496666666663,0.0033556623333333337,0.04192834,0.030744359999999995
4582,23235.0,0.003026914333333333,0.0038527400000000003,0.02841464166666667,0.006546305000000002,0.013614642333333335,0.004206792,0.003170259666666666,0.32696963333333334,0.003255526,0.3977030333333333,0.005671265333333332,0.3141342333333333,0.005250151666666665,0.3150906666666667,0.003079048666666667,0.001931429666666667,0.0031213829999999993,0.0031891506666666667,0.0033496776666666664,0.041891059999999994,0.030527530000000008
4604,23260.0,0.0030600863333333323,0.003623882666666667,0.028403531666666666,0.006912942333333333,0.011974245333333335,0.00424617,0.002992948000000001,0.3310129666666667,0.0030296409999999996,0.3949255666666666,0.005226430666666666,0.3326206666666668,0.004988106000000001,0.33271493333333335,0.0031151453333333333,0.001993671333333334,0.0031384946666666662,0.0031998,0.0033664140000000003,0.041939050000000005,0.030904479999999998
4629,23480.0,0.0030641875555555555,0.003899192722222221,0.0286064591111111,0.0070282492222222175,0.014493832277777787,0.00456357122222222,0.0030727453333333327,0.3295219777777778,0.003290679555555557,0.40393971111111127,0.005948193666666666,0.3177640722222223,0.005945820611111119,0.3176731333333334,0.0031148171111111123,0.0019535698888888896,0.0031520208888888876,0.0032210811666666655,0.0033734996111111086,0.04233321722222224,0.03007283277777777
4710,23890.0,0.0031240066666666662,0.003978705333333334,0.02926934966666666,0.006935432,0.015564429666666666,0.004736137666666666,0.0030555723333333326,0.3451869333333332,0.0033592549999999994,0.4204527999999999,0.005851922666666666,0.33344873333333336,0.0058382503333333354,0.3332887666666666,0.0031715380000000002,0.001991630666666666,0.003207692,0.0032864809999999995,0.003437376666666667,0.043111723333333345,0.030614009999999994
4713,23900.0,0.0031195759999999993,0.0039766153333333325,0.030294264333333334,0.0068677308333333345,0.01556606,0.004572986833333332,0.0031533844999999997,0.3425670500000001,0.003355101833333334,0.41653275000000006,0.005907194499999996,0.32878693333333336,0.005996693,0.3292541333333333,0.003171114000000001,0.0019939821666666666,0.0032120063333333343,0.0032813311666666676,0.003430934500000001,0.04309088833333332,0.030614255000000003
4797,24120.0,0.0031269863333333336,0.0037004703333333323,0.028510402,0.0063975656666666655,0.014621144999999999,0.003990110333333333,0.0031804400000000005,0.35251783333333336,0.003102819666666667,0.43109563333333334,0.005596843333333334,0.3332089,0.005044048666666666,0.3326466333333333,0.0031771903333333326,0.0019551443333333334,0.0032135576666666664,0.0032851696666666677,0.003450505333333333,0.04331014666666666,0.030925926666666673
4879,24560.0,0.003197836666666667,0.0037700739999999996,0.02963530033333333,0.006701998333333334,0.014760212666666665,0.004136172333333333,0.003102906333333333,0.36810733333333334,0.0031614629999999993,0.4507012666666667,0.005920058666666664,0.35183903333333333,0.005242166000000001,0.3507632666666665,0.003249907666666667,0.001997534,0.0032865846666666667,0.003362162666666666,0.0035259320000000007,0.04412722999999999,0.03148807333333334
4970,25060.0,0.0032786286666666663,0.003984220666666667,0.03320717433333333,0.007287457666666665,0.016033088333333334,0.005617524666666668,0.003211521999999999,0.3728581000000001,0.003346267333333333,0.4662921333333333,0.0068962879999999996,0.3616004,0.006377037666666666,0.36360916666666665,0.0033281873333333334,0.0020637280000000004,0.00336566,0.003443122666666666,0.0036057299999999997,0.045109466666666674,0.03344162000000001
5059,25605.0,0.003348875,0.004195988666666667,0.03215715399999999,0.007812991833333333,0.016619896666666672,0.004722327999999999,0.003284167666666666,0.3943193000000001,0.003532243166666668,0.4833133499999999,0.005694560833333332,0.3783039666666666,0.005796751500000002,0.3775425333333333,0.0034027255000000003,0.002109404833333334,0.0034338831666666657,0.0035153275,0.0036674421666666665,0.046095560000000015,0.03276399500000001
5126,25925.0,0.003403092000000001,0.004250264333333334,0.033807544333333335,0.007048135666666666,0.01689261366666667,0.004925965333333333,0.0032727723333333338,0.4113324666666667,0.0035829556666666664,0.5004861666666667,0.006676538333333335,0.39060286666666655,0.006516218000000001,0.390957,0.0034567193333333323,0.0021303806666666666,0.0034959633333333335,0.0035766530000000004,0.0037247099999999996,0.04669745999999999,0.03323462666666666
5241,26390.0,0.0034445760000000004,0.004050651999999999,0.033924332333333335,0.008167532666666666,0.017748899999999998,0.004891092000000001,0.003350020666666667,0.4205896999999999,0.0033773023333333336,0.5259997333333335,0.006861958666666667,0.4073980333333333,0.006800033333333333,0.40994849999999994,0.0034984193333333336,0.0021488750000000006,0.0035379889999999996,0.003617525333333334,0.003772592,0.047416643333333335,0.03380954333333333
5254,26640.0,0.0035677350000000003,0.004300157666666668,0.029561604999999998,0.007912368,0.011345293999999997,0.004649903666666667,0.0036422323333333336,0.44279293333333336,0.003597887000000001,0.5212153999999999,0.005201800666666668,0.45152430000000005,0.005359484333333333,0.45152913333333344,0.0036267683333333334,0.0023040843333333332,0.0035955506666666666,0.003677225666666667,0.0038595910000000008,0.048101413333333336,0.035115230000000004
5271,26725.0,0.0035250420000000004,0.004450049666666666,0.03463832033333334,0.007682134000000001,0.016990692333333335,0.004915737000000001,0.0035381799999999993,0.43373513333333324,0.0037490130000000003,0.5291674666666667,0.007055694000000001,0.4203627666666667,0.006920653666666668,0.4193859333333334,0.0035773749999999994,0.0022162753333333338,0.0036124146666666667,0.003693231,0.003839595999999999,0.04815639,0.03423750666666667
5318,27000.0,0.003607296333333334,0.004423752666666666,0.02985715533333333,0.008089501666666664,0.013999860333333334,0.004257455999999999,0.0035933176666666663,0.4625495,0.0037138630000000004,0.538244,0.005128893,0.46710609999999997,0.005119123999999999,0.4697085666666668,0.0036707563333333334,0.002303933333333333,0.0036542966666666668,0.003742370666666666,0.003911701333333334,0.04873501333333334,0.03588138333333333
5346,26965.0,0.003536228333333334,0.004286106666666667,0.03348120300000001,0.007475059833333338,0.01741541933333333,0.005068876166666668,0.0033984778333333338,0.4466743333333334,0.003599075333333333,0.5504620833333334,0.006331328333333335,0.42900215,0.006207453666666666,0.43316005,0.0035920618333333335,0.002204812,0.003624828333333334,0.0037062239999999997,0.003868036333333333,0.04854233833333333,0.034538871666666665
5455,27615.0,0.0036443626666666663,0.004554971,0.035284483,0.00792297133333333,0.01950098466666667,0.0058884006666666665,0.0034772870000000003,0.4632174000000001,0.0038381183333333338,0.5706076666666665,0.006999650000000001,0.4505684,0.006856531999999999,0.45012863333333314,0.0037033716666666663,0.0022751330000000004,0.0037296220000000006,0.0038234320000000003,0.003971831,0.04976767,0.03538291333333333
5492,27730.0,0.0036400246666666663,0.004419803000000001,0.039652363333333336,0.008098392333333334,0.02211997900000001,0.0052071646666666666,0.0038777826666666674,0.4692778999999999,0.0037099123333333337,0.5796885666666667,0.007654474666666667,0.4578053666666666,0.007340561666666665,0.4599986666666668,0.0036979603333333337,0.002291019666666666,0.0037364963333333338,0.0038280796666666666,0.003981098,0.04990885999999999,0.03553178999999999
5608,28395.0,0.0037919679999999993,0.004775499666666666,0.04111387566666667,0.008894754000000001,0.019067835999999998,0.0062967733333333335,0.0037302249999999993,0.4935229333333334,0.004005138666666666,0.6098747333333334,0.0072947383333333326,0.4866889333333333,0.008009686,0.49665683333333327,0.0038516523333333324,0.002408949666666667,0.003882527333333334,0.003972578333333333,0.004103827666666666,0.05117593666666667,0.03794723
5735,29020.0,0.0038522086666666674,0.004847328,0.041337325,0.008280426333333334,0.021631780333333333,0.005328868333333333,0.0037716946666666667,0.5195461333333333,0.004082067999999999,0.6391934666666667,0.007026435333333335,0.5077655333333333,0.007743884000000001,0.5104679333333334,0.003907807999999999,0.002398244666666666,0.003939859333333333,0.004034806000000001,0.004174025999999999,0.052338579999999996,0.03720810333333333
5775,29250.0,0.0038822806666666664,0.004853995666666666,0.04003545866666667,0.008334876,0.020478013333333333,0.0049993523333333335,0.003806297333333333,0.5361375333333332,0.0040811300000000005,0.6322317333333333,0.007161338333333335,0.4954124,0.007099646666666668,0.49712493333333335,0.003938921000000001,0.002437925333333333,0.003957033333333334,0.004052567333333333,0.004202429999999999,0.05272313666666668,0.03745756
5777,29255.0,0.003877242666666667,0.004914434333333334,0.03978880766666666,0.008361865666666666,0.021415742333333335,0.005955865666666666,0.003741788333333334,0.5224443333333332,0.004137627666666666,0.6534508333333332,0.007188487000000002,0.5039817666666667,0.007247044,0.5054628666666666,0.003932795,0.002414655333333334,0.003963852999999999,0.004061794666666665,0.004229005333333332,0.052786936666666666,0.03747506333333333
5795,29310.0,0.0038881140000000007,0.004850610333333334,0.03873532600000001,0.008299360666666667,0.02060828433333333,0.005163437333333331,0.003846264,0.5428709000000002,0.004087806,0.6483557333333333,0.006882889999999999,0.5035675000000001,0.006858674666666667,0.5068142999999999,0.003945056000000001,0.0024081943333333334,0.003975128999999999,0.004072865,0.004226446333333332,0.05281249,0.03757663666666668
5845,29540.0,0.003927210500000001,0.004779601833333335,0.03973050366666667,0.008678974999999997,0.020322482499999992,0.005479335666666666,0.003693632833333334,0.54904395,0.004023786333333332,0.6533953166666664,0.008145946833333332,0.5172403000000001,0.0075744509999999985,0.51737235,0.0039821423333333324,0.0024310111666666664,0.004013712833333333,0.004113848833333333,0.004250972166666667,0.053192674999999995,0.03790689166666666
5859,29585.0,0.003912615666666667,0.004850506666666666,0.04319517,0.008919636000000002,0.022844285666666672,0.0058705319999999995,0.003927254666666667,0.5383759333333334,0.004088806666666667,0.66528,0.008285578333333331,0.5246281666666667,0.008163997666666667,0.5241819,0.00396475,0.0024868493333333338,0.004013410333333333,0.0041095179999999995,0.004244757666666667,0.05330564666666667,0.037957006666666675
5877,29840.0,0.004008942111111112,0.00509498688888889,0.04118574677777778,0.009226945888888892,0.019139970666666666,0.005996363888888891,0.003975982666666668,0.5385011777777778,0.00430877988888889,0.6517977666666668,0.007949247111111108,0.5236171666666666,0.007194197333333334,0.524996388888889,0.004067044666666667,0.0025321056666666665,0.00407078,0.004167795333333334,0.004303563222222223,0.053909199999999984,0.03829519333333333
5945,30085.0,0.003999693666666667,0.005119570000000001,0.04189359166666666,0.008825695333333333,0.020738912666666668,0.005585728333333334,0.004001807666666668,0.5687873333333334,0.004329084666666667,0.6898254333333333,0.007927038333333332,0.5407335333333336,0.008196147666666665,0.5421753666666668,0.004051836,0.002483742333333333,0.0040907393333333335,0.004189658,0.004323156,0.054237603333333315,0.03858636000000001
5974,30240.0,0.004032587777777779,0.005187279444444444,0.043003445666666675,0.00934685605555555,0.022388105166666686,0.006119093777777778,0.004019882666666665,0.5521102722222221,0.004395671777777777,0.6864940944444445,0.008860686944444446,0.5487353444444445,0.008360446611111108,0.5494189888888893,0.004085624166666664,0.0025040934444444454,0.004123066333333332,0.004222376000000001,0.004363793499999997,0.05451222222222227,0.03932806444444445
5976,30240.0,0.004026984666666667,0.0050949260000000005,0.04238511366666667,0.008472434666666665,0.02201008866666667,0.0060318179999999996,0.003980119666666666,0.5507459,0.004294865,0.6840572333333335,0.008771419666666669,0.5398044999999999,0.007226386666666664,0.5383819333333333,0.004078761000000001,0.002498452,0.004115779333333333,0.004217998666666668,0.004341785000000001,0.05449087666666666,0.038777080000000005
5983,30275.0,0.004033780333333333,0.005140845,0.042853725333333335,0.008575247333333334,0.02351253733333334,0.00542985,0.003941790666666668,0.5724313,0.004334180333333334,0.7005732666666667,0.007845807666666668,0.5473359999999999,0.007058668,0.5497916666666666,0.00408252,0.0024995876666666665,0.004122209000000001,0.0042253893333333336,0.004359705666666667,0.05457754333333333,0.03989317333333333
6261,31770.0,0.0042575445,0.0054768963333333325,0.04526844416666667,0.008968609333333334,0.025576537833333326,0.006186649833333334,0.004092049499999999,0.6438123,0.0046220265,0.7574400000000001,0.008022963666666669,0.5989334000000001,0.007855916999999999,0.5998587333333334,0.004313993499999999,0.0026428426666666675,0.004348869666666666,0.0044556985,0.0045942265000000005,0.057355633333333336,0.04076552
6606,33425.0,0.004524652333333333,0.005487361,0.05935475866666665,0.010023608333333333,0.028465813000000003,0.006917575,0.004285056999999999,0.7236637666666667,0.004606374,0.8234938,0.010023006999999999,0.6418706,0.010247607,0.6449227999999999,0.004583398666666668,0.0027656630000000002,0.0045775009999999994,0.004701980333333334,0.004833538666666666,0.06031815666666666,0.04403707666666667
6713,33850.0,0.004650728333333332,0.005446084333333334,0.050966729,0.010392304666666668,0.02744386733333333,0.008259309666666667,0.0047986033333333325,0.7606137000000001,0.004570419333333334,0.8815949000000002,0.007238250333333333,0.7522549666666666,0.006562705,0.7628566999999999,0.004715220333333333,0.002962580666666666,0.004629040666666666,0.0047456413333333315,0.004891061333333334,0.0609794,0.04450896666666666
6778,34270.0,0.004617158666666667,0.005942146000000001,0.05214956966666668,0.009505382666666668,0.02828434266666666,0.006300486666666666,0.004489629000000001,0.7655581999999999,0.005038642999999999,0.8804382666666666,0.009522509666666668,0.6965387000000001,0.009296892333333334,0.7057238333333333,0.004671724,0.0028212706666666657,0.004715354666666666,0.0048405646666666675,0.004946287666666665,0.06176757333333334,0.044022629999999986
6883,34775.0,0.004681038999999999,0.005786037333333332,0.05052036866666666,0.009681861333333331,0.029011971000000004,0.007234882000000001,0.004571707666666666,0.8051263333333334,0.004871432333333334,0.9376895333333335,0.010939436666666663,0.7263307333333334,0.010854029666666666,0.7269812666666667,0.004735961999999999,0.0028637963333333336,0.004765542333333333,0.004890195666666667,0.004998644,0.06264773666666666,0.04460337333333333
7349,37195.0,0.005045239166666668,0.006435760166666666,0.056170396333333324,0.011357660166666672,0.032794035166666666,0.008083095333333335,0.0049453373333333325,0.8824052833333336,0.005454034000000001,1.0617123666666664,0.010200131499999997,0.8071585666666666,0.011171181499999995,0.8197805666666665,0.0050991288333333325,0.0030795016666666664,0.005130378666666668,0.0052648705,0.005369297166666666,0.06709835499999998,0.047743771666666664
7453,37645.0,0.005110565666666666,0.006255047333333333,0.05698180600000001,0.011458680000000002,0.03396253333333333,0.007720468333333335,0.004997849,0.8923273666666668,0.005266428333333333,1.0723375666666668,0.013012553000000003,0.8284554000000003,0.012240925666666668,0.8397414999999999,0.0051636930000000004,0.0031153599999999997,0.005193003,0.005338255333333334,0.005432423,0.06776379666666667,0.04955774666666666
9114,46160.0,0.006480860000000001,0.008487048,0.0836336856666667,0.014764763000000004,0.05325534099999999,0.011207635666666669,0.005972329333333335,1.3911352666666665,0.007255402666666666,1.7069044666666664,0.016143949333333338,1.3538947,0.014770138666666663,1.363923,0.0065369849999999995,0.004001919666666668,0.006572103333333333,0.006749741333333332,0.006819057666666668,0.08349621000000002,0.06195950999999999
9174,46130.0,0.006411623666666668,0.007527847666666669,0.08742766666666665,0.014349220000000001,0.051456035666666664,0.011632291999999997,0.006048679999999997,1.3995280333333333,0.006362001,1.7507811333333332,0.017318988333333337,1.385640766666667,0.01706260433333334,1.3820331333333333,0.006463178000000001,0.0038779413333333342,0.006495539333333332,0.006686281666666668,0.006769116333333334,0.08316180666666666,0.06158569
10081,50840.0,0.007198405,0.008298086333333335,0.07686106,0.01608350033333333,0.051798551,0.009415352333333332,0.0066934989999999995,1.8020933000000001,0.006994754666666667,2.107352533333334,0.01388812033333333,1.8091069999999998,0.013382378000000002,1.8165332,0.007255297666666668,0.0043148280000000015,0.007180596333333332,0.007385926,0.007487677,0.09177463666666667,0.06802960333333333


==> results/heuristics/proteins/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
535,2675.0,0.00035617945,0.000371277275,0.0017488058749999997,0.000633579475,0.0005557238000000002,0.00039783712499999994,0.00022121660000000006,0.00410963375,0.00030364994999999996,0.00470631725,0.0004316985749999999,0.0036115229999999993,0.00040721895,0.0035939635000000005,0.0003233909999999999,0.0003118454,0.0003363311749999999,0.00034615399999999994,0.0003907084,0.004467707500000001,0.0034042595000000004
554,2780.0,0.00034755459999999996,0.0003933786,0.0018164990500000003,0.0006878139999999999,0.00053390275,0.0003875494,0.00023025274999999998,0.004411161,0.00032153130000000006,0.004811643500000001,0.0003994225999999999,0.004149938,0.00037164684999999996,0.0041287055,0.00032786134999999994,0.00031679875,0.0003410577,0.00035274035000000005,0.00040202140000000005,0.004647993500000001,0.0036373374999999998
571,2882.5,0.00043696765,0.00042663809999999994,0.0018887582749999993,0.000706112575,0.0006411253499999999,0.00043259855000000005,0.00026120547500000003,0.004748546499999998,0.00035127405,0.0053629815,0.00045739405,0.0042775155,0.00043196084999999997,0.004270953250000001,0.0003401459,0.0003287791999999999,0.000352555525,0.0003643215,0.0004166365,0.0048184939999999996,0.00370367125
614,3075.0,0.00040235126666666673,0.0004394531166666665,0.0018144885666666669,0.0007204729166666665,0.0006025951666666665,0.0004115263166666667,0.00024637374999999997,0.005339793666666664,0.0003624041833333333,0.005837011333333334,0.0004840851000000002,0.004603826833333335,0.00045065090000000007,0.004577950833333333,0.00036056833333333334,0.00034862756666666667,0.00037516356666666685,0.00038830038333333334,0.00044196055000000006,0.0051419340000000025,0.003843168333333333
634,3210.0,0.00041854364999999996,0.0004820227,0.00203089835,0.0007771854,0.00065364865,0.00049546965,0.00027124885000000005,0.005683278499999999,0.00039634709999999994,0.0068932195000000005,0.0005550508499999999,0.004900061499999999,0.0005464794,0.004875934500000001,0.00037764314999999993,0.00036633015,0.00039178140000000004,0.00040657510000000004,0.0004546999500000001,0.005388474499999999,0.004008042999999999
636,3215.0,0.0004512072,0.0005000114,0.00214376455,0.0009767180500000001,0.0008468150499999999,0.00055301185,0.00032912495,0.0058221725,0.00040607450000000004,0.0070340155,0.0005162835000000001,0.0063687095,0.0004769445,0.006338023,0.0003938436,0.0003821371,0.00040889984999999997,0.0004194855999999999,0.00045751345000000004,0.005387473500000001,0.0042756075
639,3245.0,0.00043590059999999996,0.0004849314999999999,0.0020740027,0.0008369687999999998,0.0007571345499999998,0.00048029430000000003,0.00027773379999999995,0.005738463,0.0003991723000000001,0.007029004499999998,0.0005033136,0.005019832,0.0005315065,0.004995941499999999,0.0003811835,0.00036929845000000005,0.00039596565,0.00040874485,0.0004619122,0.005441630499999999,0.004059469500000001
730,3690.0,0.0006055473499999998,0.0005573510500000001,0.00241094835,0.0009132142500000001,0.0008196829,0.0005782843,0.0003204345,0.007486734,0.0004577636,0.009280175,0.00065515025,0.006367608500000001,0.0006272669000000001,0.0063599105000000005,0.0004357934,0.00042102335000000004,0.0004509329,0.00046641820000000003,0.00052076575,0.006187821,0.004600359
731,3680.0,0.00052142145,0.0005275606499999998,0.0023191924499999994,0.0008773917500000001,0.0008701454499999998,0.00053215025,0.00029939414999999997,0.0074907425,0.0004330038499999999,0.008715163000000001,0.00059275645,0.006447004500000001,0.00056991565,0.0064147250000000005,0.00042803290000000005,0.00041414500000000004,0.00044417379999999997,0.00045930145,0.0005183220499999999,0.006158543,0.004577398
734,3725.0,0.00064567315,0.00059338805,0.0024531124500000003,0.0010066273,0.0010689973500000003,0.0006588226000000001,0.0003757119,0.007753689500000001,0.0004939555499999999,0.009049894500000003,0.0006791948500000001,0.006476237499999998,0.00064290745,0.0064497815,0.00044159885000000004,0.0004240512000000001,0.00044920449999999993,0.00046380749999999984,0.0005262733,0.0062496425,0.004625368499999999
735,3670.0,0.0004772306,0.0005133390499999998,0.0023426051999999994,0.0009039396,0.0007356517499999999,0.00049506415,0.00029022689999999996,0.0076380155,0.0004189254,0.007865891500000001,0.0006159182999999999,0.0068742890000000004,0.0005968806000000001,0.006849755499999999,0.0004349588,0.0004204749999999999,0.0004524946499999999,0.0004664181999999999,0.000524795,0.006122434,0.004662002
737,3755.0,0.0005614400250000002,0.000605082525,0.0025103271249999996,0.0009818317499999999,0.0010027589249999999,0.0006320001,0.0003580093,0.007809852000000001,0.0005048870500000002,0.0092555225,0.000634128125,0.006531435999999999,0.00062001945,0.006513774999999999,0.00044158699999999996,0.0004272341749999999,0.00045632125,0.0004726947,0.0005262256500000002,0.006318199749999999,0.004671758249999998
755,3770.0,0.0004869579,0.0005244255000000002,0.0024127961000000005,0.0008595107,0.00087413785,0.0004961968,0.00029439919999999994,0.0080642965,0.00042649509999999997,0.0082813515,0.0006162049000000001,0.007272081499999999,0.00058329115,0.007244621500000001,0.00044563994999999995,0.0004316926499999999,0.00046455845,0.0004777908499999999,0.00054024455,0.006287527000000001,0.004713415999999999
760,3820.0,0.0005055307,0.0005397081,0.0027066350499999996,0.0009112961,0.0009806272,0.0005040406999999999,0.00030816794999999987,0.008035338000000003,0.00044304124999999995,0.0097839025,0.0006298184999999999,0.006796050499999999,0.0005816697,0.006776536499999999,0.00043928614999999994,0.00042473065,0.00045826434999999996,0.00047278399999999996,0.0005326271,0.006389773500000001,0.004765117000000001
788,3995.0,0.0005953808833333333,0.0006131748666666669,0.0024476725999999995,0.0010339859916666664,0.0009934425749999999,0.0006369949666666666,0.00037726358333333327,0.008808040083333331,0.0005082567166666667,0.01032108666666667,0.0006134370416666667,0.007856827999999998,0.0005823413166666667,0.007827471333333337,0.00046733019999999986,0.00045188865833333306,0.000481993,0.0004985769416666668,0.0005595167166666666,0.006704348166666664,0.005044160249999998
794,4040.0,0.0006749600500000001,0.0006332814750000003,0.0026887746374999995,0.0010642732374999994,0.0010642558624999999,0.0006667792249999999,0.00038458403749999984,0.008952969000000003,0.000523334775,0.010843464749999995,0.0006984412249999999,0.007571737499999999,0.0006555557374999999,0.007550394249999999,0.0004753083374999998,0.0004597216375000001,0.0004908710749999998,0.0005074262999999999,0.0005645245250000001,0.0067907097500000055,0.005033736750000002
795,4035.0,0.0005536199,0.00061161515,0.0027048699000000007,0.0010429022500000002,0.0009850020999999998,0.0006096125,0.00033905515,0.008839168499999998,0.00050175185,0.010437606,0.00064687725,0.007490643000000001,0.0006820206500000001,0.007483529500000001,0.00047172310000000004,0.0004567146999999999,0.0004877686999999999,0.0005070806499999999,0.0005621076,0.006767929000000001,0.005027746999999999
802,4050.0,0.0005602358,0.0005900264000000001,0.0028350112000000006,0.0010069968499999999,0.00089555945,0.0005955456999999999,0.00033773189999999995,0.009011525499999997,0.00048377494999999996,0.011046285500000001,0.0006818410499999999,0.0077297455,0.00065650895,0.007724431999999999,0.00046988724999999997,0.00045548675000000005,0.0004887222999999999,0.00050724735,0.0005644203,0.0067752595,0.0050439245
816,4105.0,0.00054638395,0.0005789279,0.00267376915,0.0009980085500000003,0.0010632993999999999,0.00058506725,0.00033534765000000006,0.009250413,0.0004724025000000001,0.011443033,0.00061028005,0.008062060499999999,0.0006396179000000002,0.0080392675,0.00047547815000000004,0.0004621982,0.0004940032999999999,0.00050990575,0.0005738019500000001,0.006856846499999998,0.0051263335
819,4155.0,0.0007300970499999999,0.0006538987499999999,0.0028254624,0.00109206415,0.00119683835,0.0007351641000000002,0.00041024679999999996,0.0095176685,0.0005425096,0.0111247125,0.0006982566000000001,0.007945043,0.00068427335,0.007918776499999999,0.0004869103499999999,0.00047045955000000003,0.0005017279499999999,0.0005155204499999999,0.0005793214,0.006971050000000001,0.0051701905000000005
831,4205.0,0.0005896807999999999,0.0006460428499999998,0.0028834343500000006,0.0011017674000000002,0.00103883805,0.0006221532499999999,0.0003494381,0.009485616,0.0005306841500000001,0.0111483955,0.0006999967999999999,0.008105204500000001,0.0006854176,0.008089391999999999,0.0004930733499999998,0.00047659865000000007,0.0005116105,0.0005288959499999999,0.0005894064499999999,0.007049775499999999,0.005247867000000001
833,4215.0,0.0005982284,0.0006132006,0.0029495006999999997,0.0010411149499999998,0.0011489396,0.00068076845,0.00034860370000000003,0.009611712,0.0005052924500000001,0.011815055,0.0006916761500000001,0.008147170499999998,0.0007226353,0.008129125,0.00049015275,0.00047229535,0.0005064963500000001,0.00052690505,0.00058736795,0.007053066000000001,0.0052379015
838,4240.0,0.0006079672999999999,0.0006289123500000001,0.0028424380000000005,0.0010440713,0.00111069645,0.00068360595,0.00035793775000000005,0.009772676500000002,0.0005143402499999999,0.0120008535,0.0007268551,0.008325555500000002,0.0007236959499999999,0.008329539,0.0004929782000000001,0.00047703985000000003,0.0005135179,0.00052927735,0.0005903483500000002,0.007110822499999998,0.0052918670000000004
858,4320.0,0.0005591749500000001,0.0006170749499999999,0.0028821105499999998,0.0010427833,0.00124815745,0.000648296,0.00035083285000000005,0.01031064,0.00050586455,0.012626298500000003,0.0007340070500000001,0.008713628499999999,0.0007464403,0.0086872835,0.0005014538000000001,0.00048512220000000006,0.0005202650499999999,0.0005362749999999999,0.00059983735,0.007214809000000001,0.0053788425
861,4365.0,0.00065340985,0.0006740689,0.0030125382500000002,0.0011493809,0.001122737,0.0007140398499999999,0.00041260720000000007,0.010410800000000001,0.0005550146,0.0127692585,0.00082670425,0.008767995999999998,0.0007315279500000002,0.0087429665,0.00051298145,0.0004938363,0.00052849055,0.0005468369499999999,0.00060802695,0.007325278500000002,0.005439484500000001
874,4400.0,0.0005881307000000001,0.0006341456999999999,0.0029405243000000005,0.0010718345,0.0012532831999999999,0.00059313795,0.0003565193,0.0105717715,0.00051982405,0.013160822499999999,0.0007883191499999999,0.009058833,0.0007460598,0.009039224500000002,0.0005089045,0.0004920125500000001,0.0005287885500000001,0.0005454779499999999,0.0006112813500000001,0.007340907999999998,0.0054705265
877,4415.0,0.0005789161000000001,0.00063266755,0.0029584754000000005,0.0010762576500000002,0.0010682704999999998,0.0006404160500000001,0.0003597021000000001,0.0106361245,0.00052012205,0.01320729,0.0007273436999999999,0.008968696000000002,0.0006809352500000001,0.008964193999999998,0.0005142212,0.0004965544,0.0005325675,0.0005508899,0.00061697975,0.007383299500000001,0.005496133499999998
879,4420.0,0.0005699992499999999,0.0006347895499999999,0.0029538275,0.0011622904,0.0011476988499999998,0.00065064415,0.00037765505,0.011410426500000001,0.0005209564500000001,0.012953443500000003,0.00067127935,0.0103507765,0.0006393194999999999,0.010342730000000001,0.0005151629499999999,0.00050021405,0.0005365729500000001,0.00055564655,0.0006230951,0.007390512,0.005856037000000001
886,4470.0,0.00072172895,0.0006633399999999999,0.0029995447999999992,0.0011232973499999998,0.0011116627499999998,0.0006998777000000002,0.0003955126,0.010965637999999998,0.0005468845500000001,0.0128263155,0.0007335784,0.0092241395,0.00071969025,0.0091870135,0.00052980185,0.0005107401999999999,0.0005413413,0.0005569935499999998,0.0006236791999999998,0.00748167,0.0055655245
899,4510.0,0.0006139633499999999,0.0006188035,0.00300998795,0.0010570642999999998,0.00119621805,0.0006559016,0.0003596067,0.0111143595,0.0005059362000000001,0.013622424500000003,0.0006905793,0.0094297025,0.0006828313500000002,0.009405572499999997,0.0005236625999999999,0.0005057692500000001,0.0005430698,0.0005625963500000001,0.00062812565,0.0075358865,0.005615222000000001
957,4805.0,0.00061578755,0.0006876229999999998,0.00319319965,0.0011762739000000001,0.0014543893500000003,0.0007365709000000001,0.00038216109999999993,0.012624117,0.0005628109,0.015135454500000001,0.0008047585000000001,0.0106416655,0.00080243355,0.010602154,0.0005534410999999999,0.0005358816,0.0005776166000000001,0.0005979179499999998,0.0006643652500000001,0.008011405000000001,0.0059816
982,4945.0,0.0006508948,0.0007169008500000001,0.0036209459499999992,0.00122070325,0.0012315639,0.00077325055,0.0004004598,0.013144236,0.00058850055,0.016388001000000003,0.0008666992499999999,0.01116763,0.00085997575,0.011134287500000001,0.0005710126000000001,0.000552988,0.0005926490499999999,0.000613773,0.0006798624999999999,0.0082682,0.006148482500000001
995,5035.0,0.0006968976499999999,0.0007428287999999999,0.0035284879999999998,0.0013274313,0.0013390663,0.00076079405,0.00041283364999999993,0.013578238000000001,0.0006095886499999999,0.016884302,0.0009489649999999999,0.011470167,0.0009172315499999999,0.011465033500000001,0.0005798936,0.0005622029499999999,0.0006048799499999999,0.00062513335,0.0006935954500000001,0.008432272999999999,0.006267845499999998
1019,5120.0,0.0006677509499999999,0.0007265567500000001,0.0036343329,0.00131350825,0.0014086843500000002,0.0007793307,0.0004169941,0.014284703000000001,0.0005889415500000001,0.0173784125,0.0009084700499999999,0.0121024665,0.0009361985500000001,0.012080530000000003,0.0005911827,0.0005728962000000001,0.00061489345,0.0006345629999999999,0.0007062554,0.008549962000000001,0.006692611999999999
1022,5135.0,0.0006424425999999999,0.00072607995,0.00354772765,0.0012340069999999999,0.00132331925,0.0007382514,0.00040838720000000003,0.0143712085,0.0005930780499999999,0.017282001499999998,0.0008191827999999998,0.0120972865,0.0007693772000000001,0.012082751500000002,0.000591755,0.0005736470500000001,0.0006184101499999998,0.0006360888,0.00070663685,0.008570394000000002,0.006394244
1046,5300.0,0.0009288669999999999,0.0008333920000000001,0.0038770244333333342,0.001416496783333334,0.0014986794333333336,0.0009473283500000001,0.0005084475,0.015203055166666663,0.0006946603500000003,0.018455269,0.0009647410833333335,0.012849886499999996,0.0009606041166666669,0.012826742000000004,0.0006271203,0.0006073197333333332,0.0006451130500000001,0.0006673654833333333,0.0007443785333333333,0.008890312499999999,0.006604174833333334
1049,5310.0,0.00075432105,0.0007991196,0.0038057810499999996,0.00132254375,0.0016100282,0.0008983374000000001,0.00044974095000000007,0.015059978499999998,0.0006615160999999999,0.018801481,0.0009032366500000002,0.0126281955,0.0008950826499999998,0.012618251500000002,0.0006227136499999999,0.0006034969999999999,0.0006479859499999999,0.0006700158,0.0007474303499999999,0.008893719,0.006613099
1060,5380.0,0.0007459204499999999,0.000813150466666667,0.003958185016666667,0.001353800216666666,0.0016194185833333329,0.000854702883333333,0.00045862993333333315,0.015490660166666668,0.0006730596499999999,0.019278875666666664,0.0009520493333333338,0.013059940500000002,0.0009358962166666664,0.013082107333333332,0.0006305217833333332,0.0006115515500000002,0.0006556311500000002,0.0006778479000000001,0.0007527549666666669,0.009025483666666667,0.006706241833333335
1073,5455.0,0.0009010674499999999,0.00087430485,0.00412397485,0.00156143995,0.0017112848000000003,0.0010968924499999999,0.0005437730999999999,0.016065416000000006,0.00072662835,0.019544137,0.0010200268,0.013675040999999999,0.0009485602499999999,0.0136450545,0.00064730645,0.0006265043500000001,0.0006687760500000001,0.0006914139999999999,0.0007681369,0.009162308999999999,0.007228767000000001
1076,5450.0,0.000756848,0.00081315065,0.003872203400000001,0.0013351440500000001,0.00165679465,0.0008571629999999999,0.00045932535,0.015955861,0.0006731987499999998,0.019129942500000004,0.0010044697999999999,0.013492863499999999,0.0009114626999999998,0.013485309000000001,0.0006401659,0.0006214023,0.00066547395,0.0006873129999999999,0.0007675172000000001,0.009129323,0.0067992454999999995
1097,5520.0,0.0007688168499999999,0.0007991073000000002,0.003909432400000001,0.0013262984999999998,0.0014503353000000002,0.0008319139500000003,0.00045400864999999994,0.016735826500000002,0.00065751085,0.020214585,0.00100233545,0.014226479000000004,0.0009343148,0.0142368785,0.00065085895,0.00063180925,0.0006730438000000002,0.0006986498499999999,0.0007794737,0.009228361,0.0068985459999999985
1140,5720.0,0.0007631182499999999,0.0007848502,0.00429803095,0.0014489765,0.0017402880000000002,0.00085444375,0.0004681466999999999,0.017763512000000002,0.0006397249,0.022787716000000003,0.0009793998499999998,0.015049602999999998,0.0009745120500000003,0.015119385000000003,0.0006745099500000001,0.000652337,0.0006992817,0.0007245421,0.0008076902000000001,0.0095628005,0.0071489685
1156,5860.0,0.00082519055,0.0008761288500000001,0.004533528499999999,0.0014994630999999997,0.0019318094499999998,0.0008790019999999999,0.00049558875,0.018505156000000002,0.0007204412999999999,0.022710161,0.00114973785,0.015536080499999999,0.0010300401000000001,0.015537328999999999,0.0006825923000000001,0.0006621955499999999,0.00071129805,0.0007333755,0.0008198137999999999,0.00984237,0.007313395
1183,5950.0,0.0008042575,0.00083442935,0.004364097799999999,0.0015000456,0.0018394233500000003,0.0009427306999999999,0.0004838586,0.0192172735,0.0006848812499999999,0.023722562,0.0010773894000000003,0.016132092999999997,0.00102953865,0.016176864500000002,0.0006969571,0.0006765723000000001,0.0007219673000000001,0.0007477284,0.0008359081,0.0099617465,0.0074195139999999994
1192,6020.0,0.0008221032,0.0008873223999999999,0.00403879905,0.0015620948999999999,0.00173771325,0.0008797641,0.000514865,0.021170964000000004,0.0007308721500000001,0.024104325500000003,0.0009002682000000001,0.019014075000000005,0.0008641836499999999,0.018997530999999998,0.0007064938500000002,0.0006841659000000001,0.0007266879000000001,0.0007506131,0.000840139,0.010075919999999999,0.0079885835
1202,6080.0,0.0008758843250000001,0.000890624425,0.0046545089500000005,0.001548528525,0.0016891541,0.00095848955,0.0005053461,0.01987233,0.0007342158750000001,0.024697893250000002,0.001115965975,0.016493589499999996,0.0011432229250000002,0.016571787000000004,0.0007148325750000002,0.0006933390499999999,0.0007415770999999999,0.0007666765499999999,0.0008562803750000001,0.01018840825,0.00757887325
1227,6230.0,0.0008809924499999999,0.0009509327000000002,0.00458284645,0.0015215283500000002,0.0018258102499999998,0.0009451394499999999,0.00052602295,0.021282310000000002,0.00078406315,0.025322540999999997,0.0011143207499999998,0.017370760000000002,0.0011168119500000002,0.017350355,0.0007287263000000001,0.0007059217499999999,0.0007604718,0.0007828716999999999,0.0008647085,0.010464214999999999,0.007769048499999999
1271,6375.0,0.0008264783999999998,0.0008803366999999999,0.00491733525,0.00156170135,0.00197000545,0.0010291218500000003,0.0005100131,0.022281759999999998,0.0007193089,0.028046042,0.00104697965,0.018659790000000002,0.0010491849000000002,0.01852096,0.0007521867999999998,0.0007300615,0.0007814290000000002,0.0008076308999999998,0.0009043688500000001,0.0106686495,0.0079639785
1300,6560.0,0.0008805672999999996,0.0009563801666666667,0.005068345633333335,0.0017194749833333333,0.0022892432999999995,0.0011200589499999998,0.0005361040333333333,0.02332058333333333,0.0007886807166666666,0.028964941666666667,0.0011586033499999997,0.019507525,0.0011425097666666667,0.019512271666666667,0.0007580240833333332,0.0007348974333333332,0.0007907066666666665,0.0008156261666666665,0.0009044606500000001,0.010988270000000001,0.00868480916666667
1304,6580.0,0.0009167073500000001,0.000978208,0.0048504475,0.0016355394499999998,0.0022515419,0.00110700135,0.0005411863,0.023399615,0.0008066176499999999,0.028885939499999996,0.0011947396499999998,0.019684479999999997,0.0011836059,0.019778690000000005,0.0007690907999999999,0.00074545145,0.0008010747000000001,0.00082715785,0.0009187223500000001,0.011005691000000001,0.008207738000000001
1312,6640.0,0.00103974355,0.0010622739000000002,0.005247187499999999,0.001800668,0.0023228761,0.0011641269,0.0006430507500000001,0.024501034999999997,0.0008886692999999999,0.029202910000000006,0.0013155815999999997,0.02007309,0.0013270615000000002,0.020047379999999997,0.0007798434499999999,0.00075260405,0.00080484115,0.0008268122499999999,0.0009209041500000001,0.011138491000000004,0.0082671535
1356,6830.0,0.0008846399000000001,0.00099275045,0.0052654615000000005,0.00172157335,0.00223789235,0.0010653493,0.0005602478999999999,0.02493108,0.000818598,0.031815615,0.0011883014,0.021145525000000002,0.0012018443500000004,0.021219689999999996,0.0007890337000000001,0.0007653355999999999,0.0008176564000000001,0.00084769735,0.0009479040499999999,0.011421052,0.008500588
1494,7600.0,0.00105574085,0.0011903993,0.0062426445,0.0019651651999999997,0.00287507775,0.0012971754499999997,0.0006399630999999998,0.03049677,0.00098691035,0.03697124,0.0015784381,0.02569126,0.0013547299,0.025607935000000005,0.0008858795000000003,0.0008564114,0.0009200567999999999,0.0009491807500000001,0.0010438446999999997,0.012762935,0.009458620999999999
1502,7590.0,0.0010488090500000002,0.0011399264250000003,0.006183214250000001,0.00198659275,0.0026316589749999994,0.0012849454749999998,0.00062277315,0.031027345000000005,0.0009422839750000001,0.038069525,0.0013835731749999997,0.026165740000000003,0.00141113425,0.026191939999999997,0.0008823517250000001,0.0008539736500000003,0.0009148355250000002,0.0009456032750000002,0.001041161375,0.012713769999999996,0.009453221
1559,7860.0,0.00106770925,0.00115032085,0.006770178499999999,0.00199670795,0.0030153039,0.00126254575,0.0006443380500000002,0.033309335,0.0009441132,0.041654880000000005,0.0015894891500000002,0.028076640000000003,0.0014233345000000002,0.02821022,0.0009106155999999999,0.0008794310000000003,0.0009427072499999997,0.0009734864499999999,0.0010810134500000002,0.01314267,0.0097991155
1568,7905.0,0.0010345933,0.0011542097,0.006691374,0.0020306702500000003,0.00309081065,0.0013212436500000002,0.00064612615,0.033258550000000005,0.00095168345,0.04197711999999999,0.0016412492499999997,0.028264775000000002,0.0015386460000000003,0.028254599999999998,0.0009127023000000001,0.0008832215,0.0009461047500000002,0.0009794240499999998,0.0010930065,0.013180335000000001,0.009839485
1576,7945.0,0.0011341211999999997,0.0011664765,0.006730067500000001,0.0021455532499999996,0.0032047852,0.0012232182,0.0006448984500000001,0.03398171,0.0009614714,0.041657425000000005,0.0014969110499999997,0.028648095000000002,0.0014652609,0.028709810000000002,0.00092180915,0.0008904341,0.0009572397000000002,0.0009863018999999996,0.0010960099500000003,0.013304769999999999,0.009907993999999998
1605,8045.0,0.00101912,0.0011430024,0.006640921500000001,0.0020307414999999997,0.0027846689500000002,0.0012843018000000001,0.0006343008,0.035738345,0.0009453179000000001,0.042914545,0.00155105595,0.030047675000000003,0.0014932878,0.030121975000000002,0.00092854455,0.0008988971999999999,0.0009638550499999999,0.0009947536,0.0011046641999999996,0.013419064999999997,0.0100305625
1608,8065.0,0.00106611265,0.0011491894999999999,0.006659482999999999,0.0020919096,0.00296899115,0.0014462238,0.0006373166000000001,0.034820699999999996,0.0009465807,0.04233476500000001,0.0015227076000000003,0.029723945,0.0017728804500000005,0.029761585,0.0009342423499999999,0.000903487,0.0009665843500000002,0.00100079815,0.0011059403500000003,0.013451355000000003,0.0100487475
1625,8190.0,0.00108114455,0.001201653,0.007013916499999999,0.00228042585,0.0025819067499999997,0.00127334565,0.00066632025,0.036026380000000004,0.0009933945,0.045256885000000004,0.0014950032500000003,0.030013994999999998,0.0014775042,0.030047475000000008,0.00095186235,0.0009193297,0.0009840729,0.0010170940499999999,0.0011257778500000002,0.013687925,0.010205759500000001
1632,8235.0,0.00116769115,0.0012210245000000004,0.0069114465,0.0020940418000000003,0.0031127919500000007,0.0013386133500000001,0.0006694078,0.03621771,0.00101177735,0.045115,0.0016582015999999998,0.03063346,0.0017192117499999996,0.030538170000000003,0.00095840655,0.0009260893999999999,0.0009943117,0.00102477125,0.0011290313999999999,0.013793599999999998,0.0102610965
1635,8250.0,0.0012643692499999999,0.0012400984999999998,0.007088182,0.0022246012,0.0027135010999999997,0.0013896595,0.0007317186,0.03662312,0.0010262964,0.04514192,0.0016027338500000001,0.030651885,0.00153284045,0.030662625,0.00096323465,0.0009300941499999999,0.00098979395,0.0010232676000000002,0.0011402493000000002,0.013793645000000002,0.010295818999999998
1648,8335.0,0.0011528893000000004,0.0012543316666666668,0.007304549333333336,0.00226318475,0.0031663060666666672,0.0014847949333333331,0.0006888985500000005,0.03704645,0.0010408277833333336,0.04614662333333334,0.0016464430500000003,0.031064818333333334,0.0016510562833333326,0.031198534999999993,0.0009772614666666668,0.0009429217333333331,0.0010117452000000002,0.001043590433333333,0.0011476639500000003,0.013985233333333331,0.010394167166666664
1674,8455.0,0.0011143683499999998,0.0012548330000000001,0.0074693435,0.00229972475,0.0032724256500000007,0.0014787204000000001,0.0006947398999999999,0.038211035000000004,0.0010328284,0.047541679999999996,0.0015318515499999998,0.03193632,0.0017866132000000003,0.03202449,0.00098905495,0.0009512900499999999,0.0010168787000000002,0.0010504606000000002,0.00115661655,0.014146800000000001,0.010524442500000002
1684,8505.0,0.0011470991166666665,0.0012713913333333331,0.007206984333333334,0.0022000787666666666,0.0029719992166666667,0.0014603927666666668,0.0006970921333333333,0.038860853333333334,0.0010528052500000003,0.04796541666666665,0.0016375186500000001,0.03256170166666666,0.0015509725000000002,0.03253292666666668,0.0009947889333333333,0.0009598017333333334,0.0010305284833333334,0.0010615431000000001,0.0011746528999999999,0.01424727666666667,0.010603005833333335
1732,8730.0,0.00122262215,0.0012715585,0.0081783345,0.0024190905,0.0034551978000000004,0.00157921325,0.00072388655,0.040564075,0.0010460371,0.051002565,0.0018980981999999996,0.034083655,0.0018452043999999997,0.034181539999999996,0.00102026425,0.00098434685,0.00105485865,0.0010858534999999999,0.0012061470499999997,0.014605880000000002,0.010888706000000001
1744,8795.0,0.0012100452999999998,0.001283896,0.007550812,0.0025320407999999996,0.00323567385,0.0015504477499999998,0.0007202149499999999,0.04154427499999999,0.0010593424,0.051093875,0.00172952335,0.03461246999999999,0.0017661319,0.03490673500000001,0.00103509415,0.0009968515499999997,0.0010671858499999999,0.0011013625499999998,0.00121535,0.01473902,0.010959507499999997
1750,8795.0,0.0011167636500000002,0.0012276039999999998,0.0075374215000000005,0.0023809198000000003,0.0034517417499999995,0.0014219762500000002,0.0007018924999999999,0.042435865,0.0010066743,0.052338344999999994,0.00151588885,0.034794535,0.0015990970999999999,0.03485815999999999,0.0010366553999999997,0.0010008568000000001,0.0010732894,0.00110415205,0.0012230633,0.014701129999999998,0.010974849499999998
1754,8860.0,0.0013080718500000003,0.0013728010000000003,0.0078595095,0.0023809202000000004,0.0035099633999999998,0.0015695334999999999,0.00079150195,0.04227454,0.0011385326500000003,0.05045888,0.0017935757999999996,0.03523493,0.0017696851,0.035443630000000004,0.00105459745,0.00101021395,0.00107738895,0.00111242535,0.0012156489999999996,0.014853185,0.011065055
1764,8935.0,0.0012332082000000005,0.0013725764999999999,0.007850481999999999,0.0023557424,0.0038364656500000003,0.0014566905999999998,0.000741148,0.04248550499999999,0.00113944915,0.052483440000000006,0.0016734727499999997,0.03549647,0.00168620355,0.035608520000000005,0.0010474441,0.00101147915,0.00108530525,0.0011161792499999996,0.0012344970000000002,0.014980905,0.011106321500000002
1775,8940.0,0.00120908025,0.0013194305,0.007614045999999999,0.0023177387,0.00342277365,0.0013400553,0.00072300435,0.04329962,0.0010902519500000003,0.052745945,0.00174059925,0.03585309500000001,0.0016808504500000002,0.03592605,0.00104388075,0.0010073665,0.0010814901,0.00111122095,0.00122190775,0.014953435000000001,0.0111432615
1826,9205.0,0.0012490861,0.0013859035000000001,0.008847957,0.0024649607000000002,0.0038388729500000002,0.0015631444000000002,0.0007493139,0.045238325,0.0011496774500000001,0.056925825,0.00184466895,0.038223345000000006,0.0017891293500000003,0.03827199,0.0010803808,0.0010395649499999999,0.0011162868500000003,0.0011500246000000001,0.00126833985,0.015393800000000003,0.011472827
1844,9365.0,0.00151615205,0.0015279285,0.008281811000000002,0.0028433682499999996,0.0036553975499999994,0.0017954235,0.0008926273500000001,0.047423065,0.0012739999999999997,0.05543234500000001,0.0019202709499999999,0.03938906,0.0018717529999999999,0.03956918500000001,0.0011222964,0.0010767106,0.0011432288,0.00117478385,0.0012943984,0.015758670000000002,0.011679562999999997
1886,9510.0,0.0013177383999999999,0.0014278540000000003,0.008451767999999998,0.0025041582500000006,0.0039068463,0.0014871119499999998,0.00077453855,0.048328655,0.0011839622999999999,0.060100314999999994,0.0019606345,0.040299615,0.00187628255,0.040336145000000004,0.0011150487,0.0010741472,0.00115465095,0.0011891480500000001,0.001317238,0.01595298,0.011849523499999999
1930,9745.0,0.0013365732000000003,0.0014778384999999995,0.0091980335,0.0027068492000000004,0.0043722030500000005,0.001776898,0.0007983209000000001,0.05068015,0.0012267465499999999,0.06350919499999999,0.0021072623500000007,0.042669065000000006,0.0019469738499999997,0.042797195,0.0011448501499999998,0.0011010648,0.0011797541999999997,0.0012201188999999997,0.0013472312,0.016353565,0.012135303500000002
1938,9790.0,0.00138039625,0.001495707,0.009022222000000002,0.00263054395,0.004170369,0.0015137669499999998,0.0008050320999999999,0.050918785,0.0012441151500000001,0.06376941500000001,0.00206123555,0.042493760000000005,0.0018341669000000002,0.042409895,0.0011523364499999998,0.00111160315,0.0011906021999999999,0.0012278569,0.0013504035,0.016406925000000003,0.012203163999999999
1948,9820.0,0.0013330702,0.0014451390000000002,0.008871929499999999,0.0025755293,0.004264711749999999,0.0017210598,0.0007969618500000001,0.05226066999999999,0.0011967528500000002,0.06497167999999998,0.0019435049499999999,0.043455980000000005,0.00187835635,0.04357076,0.0011473305999999998,0.00110847885,0.0011864672499999997,0.00122425545,0.00134766195,0.016459195000000003,0.012255816
1995,10085.0,0.0013363006,0.0015368579999999999,0.009362447000000001,0.00271631515,0.0041290533,0.0017997144,0.0008298042,0.054155680000000005,0.001274812,0.06753914000000001,0.0019401902000000001,0.045028535,0.0019883519999999997,0.044968650000000006,0.00119149685,0.0011469121000000002,0.0012269849999999999,0.00126419075,0.0013989219,0.01691607,0.0125669115
2000,10175.0,0.001674461,0.0016511075,0.009403684499999999,0.00299713615,0.00432789085,0.0021882061,0.00098584935,0.05541351499999999,0.0013803605000000001,0.06507412,0.0021609666500000007,0.045969634999999995,0.0019856332999999998,0.045977355,0.0012211438,0.0011725908,0.0012405754,0.001277398,0.00140891135,0.017121804999999997,0.012671081499999997
2020,10210.0,0.0013625738,0.0015511269999999998,0.009691218499999998,0.00271410885,0.00473780575,0.0017702100499999995,0.0008368134000000001,0.05525986999999999,0.001288462,0.067752,0.0020278100999999997,0.0465252,0.0019005893,0.046535120000000006,0.0012034891500000001,0.0011600616000000002,0.0012416243,0.00127981935,0.0014094238,0.017138155000000002,0.012743828999999998
2044,10330.0,0.00139541715,0.001568806,0.009804131499999999,0.00300033095,0.0044457932,0.0018118141000000004,0.0008470297500000002,0.056913899999999996,0.0012995834999999997,0.070660035,0.002236235450000001,0.047270190000000004,0.002322864199999999,0.047378425,0.0012223837499999997,0.0011781216,0.0012569439,0.0012969626000000002,0.00143138195,0.017298329999999997,0.012876977500000001
2086,10531.666666666666,0.0014945075333333336,0.0016188540000000005,0.009992556333333338,0.0030227416166666663,0.004752933733333336,0.0019375723666666667,0.0008827168333333333,0.058837278333333326,0.0013579765,0.07350137833333335,0.002255955366666666,0.049476705,0.002267618266666667,0.04956325166666668,0.0012696618833333332,0.0012257775166666666,0.0013074235999999996,0.0013465247666666666,0.0014672559333333334,0.017644614999999995,0.013160339999999998
2115,10695.0,0.0015192023750000003,0.0016498990000000002,0.010152846750000003,0.0029202101250000003,0.005061347049999999,0.0018142172000000002,0.0008991003000000001,0.060487690000000004,0.0013873527500000002,0.07581905750000002,0.0023727717499999997,0.0505987575,0.0022994628249999997,0.050471260000000004,0.0012912755500000001,0.001244968075,0.0013288254750000003,0.00136787235,0.0014925475500000003,0.017954824999999997,0.013371784000000001
2123,10755.0,0.0015702243999999998,0.0016999599999999997,0.0099699665,0.0034563640500000006,0.004849970499999999,0.0021225214,0.0009250879,0.060640385000000005,0.0014241225,0.07480839,0.0023343074999999996,0.052131645000000004,0.0023190736,0.052548664999999994,0.0013039945500000001,0.00125864715,0.0013499385500000002,0.0013817314500000001,0.00150278795,0.018031735,0.01431083
2126,10775.0,0.0017205829000000003,0.001693809,0.011107865499999998,0.0033077612,0.00471075915,0.0020102623999999998,0.0010061736500000004,0.060962384999999994,0.0014245994999999999,0.07578557500000001,0.0025278805,0.05093427500000001,0.0025137301499999994,0.051141215000000004,0.00131569955,0.0012672062,0.00134062795,0.0013817541999999996,0.0015093332500000002,0.01810794,0.013478169000000002
2138,10825.0,0.0015217552,0.0016992445,0.010461048500000002,0.003036976,0.004999099849999999,0.0020028237999999998,0.0009093521500000001,0.061795579999999996,0.0014267799999999999,0.075614095,0.0022865065,0.051854964999999996,0.0022992369000000004,0.051882355000000005,0.00130925245,0.0012647876000000003,0.0013471839500000002,0.0013872386500000003,0.0015152567999999998,0.018168695000000002,0.013558268500000002
2168,11030.0,0.0019873985,0.0018764005,0.014558813,0.00402636655,0.00530751805,0.0026428702500000006,0.0011369950499999998,0.066151215,0.0015857095000000002,0.07622841000000001,0.002629662,0.058716199999999996,0.002457345499999999,0.05863585,0.0013800025999999997,0.00132709705,0.0013930203000000001,0.0014329429999999997,0.0015558604999999998,0.0185458,0.014694674999999996
2190,11045.0,0.0015071150999999999,0.0016581895,0.010536507,0.0031649367499999997,0.004905998449999999,0.0019620414,0.00091526505,0.06476555,0.0013841865,0.08150229,0.0022670270000000005,0.054564725,0.0022471079,0.05422837500000001,0.0013268823,0.0012808449,0.00136854615,0.0014085179000000003,0.0015368942000000003,0.018516335000000002,0.013799248500000003
2222,11215.0,0.0015242214,0.0016957640000000002,0.011003842500000001,0.0032397378000000006,0.00492985415,0.0018793700999999996,0.0009359833999999997,0.06662694000000001,0.0014205455000000002,0.08317522000000001,0.0023413669999999996,0.05634162,0.0022720693,0.05596755999999999,0.0013506887,0.0013036604,0.0013942612,0.0014335032,0.0015675319000000004,0.018795295,0.014005766
2250,11400.0,0.0015834751750000004,0.0018079699999999997,0.011553677,0.0032303335250000002,0.005285579025000001,0.002092755325,0.000962197425,0.06862533999999999,0.0015228689999999996,0.08497540249999999,0.002466756000000001,0.057362864999999985,0.00248168675,0.05717150000000002,0.00137876785,0.0013303582000000003,0.0014222741249999998,0.0014638546500000001,0.0015915937000000005,0.019160422500000003,0.014258211250000003
2298,11620.0,0.0015675421499999997,0.0017869589999999999,0.0115701585,0.003407025700000001,0.005286325650000001,0.0024040600000000004,0.0009732485500000001,0.072152375,0.0014967915,0.089428335,0.0026597615000000002,0.05988989,0.0025388234999999997,0.060064345000000005,0.0014127379,0.00136419465,0.00145845425,0.0015000814999999999,0.00162708675,0.01950506,0.0145465865
2314,11630.0,0.0015449877999999995,0.0017340544999999998,0.010722526500000003,0.0031650667499999994,0.005048265550000001,0.00227892295,0.00095762025,0.07238007,0.0014496449999999998,0.09129977,0.0024769899999999997,0.060106355000000014,0.002371692,0.060102430000000005,0.00140644405,0.0013546947,0.0014500970000000002,0.0014877560000000002,0.0016219499499999998,0.019476725,0.014556862
2316,11640.0,0.00150951095,0.001737344,0.010794009499999998,0.0031946782,0.00545259575,0.0019753697000000005,0.0009587170000000001,0.072266025,0.0014514915,0.09135667499999998,0.0024340269999999996,0.060315034999999996,0.002420509,0.060358795,0.0014083384,0.0013564107,0.0014463183500000002,0.0014885898499999999,0.0016315349,0.019495245,0.014552919500000002
2325,11745.0,0.0017469408000000003,0.001805759,0.011354426999999999,0.0032217509999999997,0.0054501683499999995,0.0022712597999999997,0.0009834762500000001,0.07319595,0.0015104644999999997,0.09061026999999999,0.0026454215,0.06138803500000001,0.0025954365,0.06165161500000001,0.0014212377000000001,0.0013680696999999998,0.00146343645,0.0015063640999999999,0.0016500707,0.019712340000000002,0.014651780500000003
2327,11765.0,0.0016159589999999997,0.001827287,0.011448375999999998,0.0035834970750000007,0.005769121924999999,0.0020894461249999995,0.00098626645,0.07335331750000001,0.0015293949999999998,0.09066416,0.0025521284999999996,0.06158053249999999,0.0025170150000000005,0.061403022499999994,0.0014262499500000002,0.001375156925,0.0014667094749999997,0.0015102441750000002,0.0016420303000000002,0.019750612499999997,0.014723917250000001
2329,11760.0,0.0017068146499999999,0.0017838005,0.012484411,0.0032907963500000007,0.006189642650000002,0.0023063181999999995,0.0009822135,0.07278724,0.0014861820000000002,0.0921417,0.0024595129999999995,0.06154463,0.002506015,0.061594340000000004,0.0014271606,0.0013760324999999999,0.0014694443,0.00151180075,0.00164395515,0.019730820000000003,0.014724614
2344,11850.0,0.0016918665,0.0018357995,0.012038305000000003,0.0031823395000000003,0.005638746049999999,0.00212950715,0.0009936926,0.07453885499999999,0.0015401364999999998,0.09236749500000001,0.0027976285,0.062223629999999995,0.0027580145,0.062484545,0.0014350045000000003,0.0013825056499999998,0.0014829522500000001,0.0015184871499999998,0.0016460662500000002,0.01990433,0.014811665000000005
2348,11905.0,0.0016861489999999996,0.00187963825,0.0120889165,0.0037008047499999994,0.006105471775,0.0021541710749999996,0.0010042729249999998,0.07459763499999998,0.0015765724999999998,0.09193552749999999,0.002558684000000001,0.063021775,0.002509278,0.0630653075,0.0014475875500000001,0.0013938245249999997,0.0014858787000000002,0.0015302005500000006,0.0016613367249999993,0.0199983625,0.014884485249999996
2355,11905.0,0.0017777325000000004,0.001824247,0.012005670999999999,0.0032051205,0.005697916249999999,0.0020511737999999997,0.00100635335,0.07436477,0.0015267384999999999,0.09330882,0.0025753504999999994,0.06399888499999999,0.002560281,0.06339235,0.0014382945999999999,0.00138816835,0.0014852649500000001,0.0015283107499999998,0.0016614902000000001,0.020000709999999998,0.014894785499999999
2379,11955.0,0.001625562,0.0017834185000000003,0.011440459500000002,0.0032322290000000005,0.00582652095,0.0020557165,0.0009820813500000002,0.07596076,0.0014886139999999996,0.09756405,0.002532589,0.06465069000000001,0.0024269814999999992,0.064613675,0.0014486183500000002,0.0013963223999999999,0.0014887218999999998,0.0015356424,0.00166521045,0.02001162,0.014934861999999998
2383,12050.0,0.0016442784999999998,0.0018565889999999999,0.012352464000000002,0.0032845969999999993,0.0055771463,0.00203708405,0.0010118243,0.07686479500000001,0.0015527360000000003,0.09469284,0.0027785554999999996,0.064390515,0.0026081445000000003,0.06465733,0.0014642350500000002,0.0014119986999999998,0.0015048738,0.0015480394500000001,0.0016819838,0.020244655,0.015070989500000001
2413,12180.0,0.0017851580000000002,0.0018440129999999998,0.0126991965,0.0033740285,0.0058671451,0.002142453,0.0010169384,0.07842614,0.0015400405,0.099682965,0.002732825,0.06805363,0.002603222,0.06748801000000001,0.0014812713999999996,0.00142735235,0.0015180944500000002,0.0015667550999999998,0.0017075068499999996,0.02041793,0.015230112
2423,12250.0,0.0016713264999999998,0.001899528,0.012335655999999999,0.0034105775,0.005994916350000001,0.00211360385,0.00102821585,0.07921511999999999,0.0015942445,0.100986665,0.0027375685,0.06844412500000001,0.0026823735,0.06825822000000001,0.0014902596500000003,0.0014371748,0.00153274495,0.0015785456999999996,0.0017088884000000001,0.02056181,0.015320661499999999
2464,12385.0,0.0017165549999999998,0.0017907134999999997,0.010900548,0.0034334534999999992,0.0041880121,0.0020535708,0.001029324,0.08132806499999999,0.0014901165,0.10191294,0.0022956850000000004,0.07899629500000001,0.0021953345,0.07918886500000002,0.0015165455000000002,0.00146187485,0.0015450956999999998,0.0015899424,0.0017427678999999998,0.020751380000000007,0.016248345000000004
2466,12455.0,0.001693844,0.001936293,0.013307569000000002,0.003472841,0.00612180235,0.0023904567999999994,0.0010490892,0.083074945,0.0016227004999999999,0.10184421000000002,0.0028607980000000003,0.06851695499999999,0.0027834985000000003,0.068600715,0.00151954895,0.0014646059499999998,0.00156059285,0.0016081334499999998,0.0017417665500000002,0.020912240000000002,0.015548706499999999
2512,12675.0,0.0017151344999999998,0.0019146920000000002,0.013055392499999999,0.004309308000000001,0.00610164505,0.0022251012500000005,0.0010571370500000001,0.085207345,0.0015994669999999998,0.10508102999999999,0.002716196999999999,0.07112951,0.0027715425000000003,0.07104105000000001,0.0015494337500000003,0.0014939065500000001,0.0015915154999999997,0.0016393296500000001,0.0017762076500000001,0.021255355000000004,0.01683054
2546,12865.0,0.0018427369999999999,0.002048873,0.0152956215,0.004220594499999999,0.0068823257,0.00257735315,0.0011206033499999996,0.0878453,0.001724266,0.109949275,0.003180301,0.07309109000000001,0.0031910385,0.07320505499999999,0.00159107385,0.0015360599500000003,0.0016208992499999997,0.0016700987,0.0017915858,0.021612175,0.016110812000000002
2553,12875.0,0.0016940114999999998,0.0019388315,0.013344993500000003,0.0039270649999999995,0.006571473250000001,0.0023677826999999995,0.0010729550500000002,0.08813977999999999,0.0016228554999999998,0.10980358999999999,0.003044997,0.07444804000000001,0.0029911605,0.07474199999999999,0.00158193105,0.00152422185,0.0016243099,0.0016693588499999998,0.0018047099000000001,0.021582255,0.016102766
2593,13110.0,0.0018504980000000001,0.002079546,0.016350435,0.0037605879999999996,0.007149716099999999,0.0023452759499999996,0.00109449555,0.091076515,0.0017487055,0.11288329499999998,0.002867115,0.07632912500000001,0.0029979325,0.07614117500000002,0.0016100996,0.00155103215,0.00165305195,0.0017017589000000004,0.0018362637000000001,0.02198541,0.016402656999999998
2604,13120.0,0.0018757465000000001,0.0019945865,0.013422891000000003,0.0038345329999999998,0.0065547212,0.0022115589000000005,0.0010893470999999999,0.09115131500000001,0.0016653649999999998,0.11552129500000001,0.0030588875000000003,0.07665385500000002,0.0032369840000000005,0.07638062999999999,0.00160982605,0.00155223515,0.0016491886499999998,0.0016960858500000002,0.0018426429500000001,0.021981885,0.0164019175
2605,13175.0,0.0018423315000000002,0.0020952455,0.016378955999999997,0.003633893,0.006731812249999999,0.0023882506,0.0011044620499999999,0.092192755,0.0017618405,0.114310775,0.0026799315000000006,0.07780987499999999,0.0027886754999999997,0.07692197,0.0016199594500000002,0.0015604618499999998,0.0016661990499999995,0.00171101115,0.0018436905999999996,0.022082794999999995,0.016467452
2607,13155.0,0.0018124162499999995,0.0020397960000000004,0.015228126,0.00356040125,0.006922395350000002,0.0024308319499999993,0.0010948238249999997,0.09200737000000002,0.00171213175,0.11577802,0.00292204625,0.07721821749999999,0.0030237690000000004,0.07711063999999998,0.0016156253249999994,0.0015565807249999998,0.001654720975,0.0017051512249999998,0.0018383029000000003,0.022079689999999992,0.016457616249999998
2610,13145.0,0.0018262037499999994,0.00198755275,0.013574117000000002,0.0036718357500000005,0.00645153775,0.0022952493249999996,0.0010892096499999998,0.09218462000000002,0.0016617705,0.11552140250000002,0.00285467525,0.07658660999999999,0.0029178305,0.07676419999999998,0.0016078593249999995,0.00155361875,0.0016480626250000002,0.0016994001249999997,0.0018420930250000005,0.022016265000000004,0.01646473025
2611,13155.0,0.0017690644999999998,0.0020041110000000003,0.013696116999999999,0.0037739505,0.0063481200000000005,0.00238836975,0.0010925409499999998,0.09186493499999998,0.0016738055000000002,0.11627263500000003,0.0030534270000000005,0.07721402499999999,0.003185669,0.07661983999999998,0.0016076925999999997,0.0015544884499999999,0.0016499632,0.0016994829000000003,0.0018415211999999997,0.0220449,0.016483024000000002
2612,13205.0,0.001777375,0.0021075014999999996,0.014194486499999997,0.003966509,0.00665357315,0.0025518541999999997,0.00110491535,0.09262234499999997,0.0017740369999999998,0.11499258000000001,0.0035504430000000003,0.077594185,0.0034747849999999998,0.07766904500000002,0.0016247751000000002,0.001569425,0.0016622664499999999,0.0017135847,0.0018422962999999997,0.022163465,0.0164906175
2613,13165.0,0.0018310544999999997,0.0020108584999999997,0.013954693,0.003774693500000001,0.006820899900000002,0.002467358,0.00109254085,0.091885715,0.0016775489999999998,0.11539206499999999,0.003135206,0.07677784499999998,0.002889096,0.07700056499999999,0.0016164890999999996,0.00155533555,0.0016576650000000002,0.0017057765999999998,0.0018375994,0.022091460000000004,0.016472987999999997
2616,13300.0,0.0019265885,0.0022490254999999997,0.014697638999999998,0.0042030555,0.0076397099,0.0022813322499999995,0.0011350741999999999,0.09367317500000003,0.0018998259999999999,0.11549927500000004,0.0031479510000000004,0.077665185,0.0031131864999999997,0.07770871500000001,0.0016358960500000002,0.0015785339,0.0016783832999999998,0.0017268658000000002,0.0018542639500000002,0.022386625,0.016631469500000003
2620,13200.0,0.001804329,0.001991105,0.013994359500000003,0.003935405,0.006986903450000003,0.0024169674999999996,0.00109454415,0.09218599499999999,0.0016614194999999999,0.11561591500000001,0.003014076,0.07751554000000002,0.002947868,0.07748091000000001,0.0016138551999999996,0.00155759955,0.0016590838999999999,0.0017072443999999998,0.0018462423000000002,0.022109794999999995,0.016532148500000003
2622,13210.0,0.0018272164999999997,0.0020107985,0.013776139499999996,0.004337909,0.0072691067,0.002659558699999999,0.0010971548,0.09276358000000001,0.0016809935000000002,0.11667698000000001,0.0030639494999999996,0.077441605,0.0030553355,0.077707625,0.0016182780000000001,0.0015590431499999998,0.00165526845,0.0017034413499999999,0.0018423555500000001,0.022145645,0.016539417499999997
2625,13230.0,0.0017989039999999998,0.0020107975,0.0137802435,0.0038325545000000003,0.00682133365,0.0023176548,0.001102936,0.09316058999999999,0.0016774414999999997,0.11700428,0.0031241405000000007,0.07732098500000002,0.003102787,0.077403345,0.00161880225,0.0015630724500000001,0.0016621825999999999,0.0017132504000000003,0.00185213075,0.022172500000000005,0.016552474
2648,13355.0,0.0018037079999999998,0.0020453565,0.014046343500000003,0.003757393,0.0074318805500000005,0.0025559547,0.0011102439,0.09437363500000001,0.0017056225000000001,0.116142075,0.0030384085,0.07871170499999999,0.003057898,0.07887917,0.0016419530000000002,0.0015820028,0.00168222205,0.0017296796000000002,0.00186849935,0.022391515000000004,0.0167228155
2651,13345.0,0.0017939564999999997,0.0019953125,0.0141965905,0.00384146,0.00697508775,0.0024332761499999997,0.0010996938500000002,0.095549595,0.0016564000000000001,0.11555219000000001,0.0030328064999999996,0.07954343,0.0030509959999999994,0.07974788999999999,0.00164145105,0.00157854565,0.0016671532500000003,0.0017157665999999999,0.00186308635,0.022327800000000002,0.01733256
2716,13730.0,0.0019143334999999998,0.002147639,0.0149075455,0.0038665649999999998,0.007282663,0.00262292715,0.0011545776000000002,0.10071339000000001,0.0017976995000000002,0.12157060500000001,0.003358577499999999,0.08289871500000001,0.0030324245000000003,0.08308916499999999,0.0017034417999999998,0.0016424533999999998,0.0017441024,0.0017912743500000002,0.0019256105000000003,0.023037820000000007,0.0171971875
2733,13810.0,0.0019597767500000004,0.0021793959999999997,0.0153963645,0.004457294,0.00756304765,0.0026922823250000007,0.001175862725,0.1011222875,0.0018216130000000004,0.12481637749999996,0.00326011,0.08654935000000001,0.0033106674999999995,0.08711160999999999,0.0017160173500000001,0.001660264175,0.0017590578250000002,0.0018115573999999996,0.0019405422500000003,0.0231986875,0.017831844000000003
2775,14045.0,0.00206548,0.0022814995,0.015567295499999998,0.004152513500000001,0.00813168915,0.002528596,0.00118677615,0.10492609500000001,0.0019230354999999998,0.1299569,0.003385602,0.086561915,0.0033609829999999992,0.08731475,0.0017408610000000002,0.00167984955,0.0017802597,0.00183557245,0.0019627684999999995,0.0235655,0.017577296
2812,14240.0,0.0020012615,0.002310598,0.015940872000000002,0.0040443905,0.00778505585,0.00247183975,0.0012010100000000002,0.10861139499999999,0.0019451130000000005,0.13190838,0.003297666,0.088927295,0.003216777499999999,0.08875697000000002,0.0017662412499999999,0.0017095687499999999,0.0018101690499999997,0.0018595573,0.001993048,0.023949750000000002,0.017802795
2838,14295.0,0.0020051465,0.002176191,0.016007847000000002,0.0042385719999999995,0.006754183500000001,0.0025182369499999998,0.0011871455,0.10834808,0.0018215764999999998,0.13623284,0.002986098,0.09058922500000001,0.0029144505,0.09069394500000001,0.00177711165,0.0017162088500000002,0.0018166420499999998,0.0018732072999999999,0.0020050525000000004,0.024019295,0.017908508
2857,14390.0,0.0020897025000000003,0.0022383085000000002,0.017419343,0.0041888725,0.008660769799999999,0.00276243685,0.0011953365,0.10934652,0.0018802530000000001,0.139492735,0.0034999975,0.09243567,0.003537687,0.09221083000000001,0.0017801520500000001,0.0017181505000000003,0.0018233425500000001,0.0018784532999999999,0.0020237094999999996,0.024124770000000004,0.018021500500000003
2872,14555.0,0.0019917604999999997,0.002377438,0.0160440415,0.0045843465,0.006850277650000002,0.00276359415,0.0012293095,0.11272219999999997,0.0020051599999999998,0.1360393,0.0035961169999999994,0.09296854499999999,0.0033054015000000005,0.09289302999999997,0.0018052464999999997,0.0017434594,0.0018502227500000004,0.00190526285,0.002032149,0.024458695000000003,0.018209593
2887,14495.0,0.001934849,0.0021563530000000006,0.016929615999999998,0.0047750455,0.0083762639,0.00270894785,0.0011941439999999998,0.11168911000000001,0.0017998695,0.14154336000000003,0.003387415,0.09378887500000001,0.003392778,0.09368504,0.0017917402499999999,0.0017325642000000003,0.0018296359000000001,0.0018855344499999998,0.0020328990000000003,0.024254374999999995,0.018152819
2916,14740.0,0.001990438,0.0023417940000000003,0.016773531,0.00414989,0.008144725749999998,0.0026157606,0.0012392409999999999,0.115349375,0.0019636514999999996,0.143072105,0.0036267835000000003,0.09523815000000001,0.0037289280000000003,0.09501168499999998,0.0018392201000000004,0.0017730362499999998,0.0018798704999999998,0.0019351369000000008,0.0020716425000000004,0.024775105,0.018480997000000002
2920,14765.0,0.0020875575000000005,0.002382863,0.016836947499999998,0.0040926815,0.008514938199999999,0.0030801172000000003,0.0012445095000000002,0.11469445499999997,0.002008999,0.14372520000000003,0.003732823999999999,0.09560921,0.0036361250000000005,0.09536403499999999,0.0018331285500000002,0.0017758367999999997,0.0018795252499999998,0.0019310240500000002,0.002060842,0.024812475,0.0184704535
2928,14850.0,0.002284229,0.0024368755000000004,0.016427095,0.0051435935,0.009105956599999998,0.0030269629,0.0012588380000000002,0.11692474499999998,0.0020508884999999996,0.14140774,0.0036138310000000005,0.09603453999999999,0.0036991495,0.09590738000000001,0.00185483715,0.0017910356999999999,0.0018987768000000003,0.0019482848499999996,0.002073885,0.02497355,0.0185899315
2949,14860.0,0.0020969030000000002,0.0022600520000000002,0.016939264500000006,0.004218745,0.008796103750000001,0.0025978796,0.0012338395000000002,0.11718207,0.0018898839999999997,0.14431251499999997,0.0032261110000000003,0.09795992,0.003138471499999999,0.09773014,0.0018527865,0.00179610225,0.0018921261499999999,0.0019533757,0.0020897990000000003,0.024924135,0.018599704
2966,14985.0,0.0020603184999999995,0.0023495434999999997,0.017561844,0.004481673,0.007820629999999999,0.0030390853,0.0012664434999999999,0.11912377,0.0019686105,0.149366315,0.0040248185,0.10077285499999997,0.003863072500000001,0.10170409999999999,0.0018655420500000002,0.0018086548500000003,0.0019131546000000002,0.0019704221500000006,0.0020936369999999998,0.025120139999999996,0.01970746
2977,15040.0,0.00211934,0.0023460635000000004,0.017314552500000004,0.0045354255,0.0086809179,0.0028326982499999997,0.0012698530000000003,0.119019155,0.0019615175,0.149242955,0.0038114905000000004,0.099663505,0.0038368319999999992,0.099307935,0.0018703936500000001,0.0018084534,0.0019168495499999997,0.0019732603000000002,0.0020990615,0.02525915,0.0188272835
2991,15210.0,0.0022770045,0.0025560634999999996,0.016864841499999998,0.00494189,0.007853490999999999,0.00311020585,0.0013803730000000003,0.122646495,0.0021556369999999997,0.14848333,0.003922080499999999,0.10121494499999999,0.0038545745000000014,0.1008653,0.00192371605,0.0018597594999999998,0.0019423250000000004,0.00199294065,0.0021190535000000003,0.025575314999999998,0.019034175000000004
3104,15695.0,0.0022197328333333328,0.0025315446666666656,0.017578858166666666,0.004670913333333332,0.008796425316666667,0.0031050919,0.0013169643333333333,0.13225408000000002,0.0021202329999999996,0.16048586666666667,0.003916077999999999,0.10937061666666666,0.003921508833333333,0.10956054999999999,0.0019680977999999997,0.0018994772499999998,0.0020083669833333333,0.002070061383333333,0.002189068333333333,0.026366754999999995,0.019644492166666663
3130,15895.0,0.002279949,0.0027137045,0.0186980305,0.0055799385,0.00897021785,0.0030855522,0.001355314,0.1331099,0.0022814034999999997,0.164281595,0.004105055000000001,0.11097085,0.004085063499999999,0.11118472000000001,0.0020126459,0.00194475575,0.0020517354,0.00211540515,0.002224909,0.026744584999999998,0.019913717499999997
3131,15890.0,0.0021363615,0.0026718734999999997,0.018805311499999998,0.0045039304999999995,0.010092695849999998,0.0030846488000000004,0.001352775,0.13619909,0.0022480965000000004,0.16423117999999998,0.0035560230000000006,0.11135035500000004,0.0036627860000000003,0.11112011,0.0020004391499999995,0.0019371986499999998,0.0020492079499999996,0.0021055587000000002,0.0022209169999999998,0.026762315000000002,0.019906533999999997
3134,15885.0,0.0023985150000000004,0.0026657230000000005,0.018865453,0.004890153499999999,0.0092590575,0.0032387254499999995,0.0014298784999999998,0.135678315,0.0022399179999999996,0.16606715500000005,0.003795351,0.11147367999999999,0.0038986215000000003,0.11158655000000002,0.0020043367499999994,0.0019355778500000005,0.0020344017000000006,0.002103913,0.0022149325,0.026745504999999992,0.019902192
3135,15795.0,0.0023312575,0.0024989365,0.019244441,0.0045436025,0.0090278148,0.0027567511000000005,0.001312543,0.132753385,0.0020933874999999997,0.16271415000000003,0.004107378499999998,0.11161111000000001,0.0038065909999999994,0.11134298999999999,0.0019779672,0.0019088755,0.0020210502500000002,0.0020803933999999995,0.002211332,0.026454634999999997,0.019776689
3172,16057.5,0.0023180722500000003,0.0026223245000000003,0.01969848425,0.005556641999999999,0.010370488024999997,0.0033321608999999997,0.0013544022500000003,0.13766256,0.0022034937499999995,0.16879627749999998,0.0039791839999999985,0.11521417000000003,0.0041205589999999985,0.1152664475,0.0020246149749999997,0.0019599437,0.0020676075500000004,0.002127307475,0.0022453549999999984,0.026966340000000012,0.02009632675
3182,16030.0,0.002332079,0.0025171644999999994,0.019940631499999997,0.004579926,0.0088752963,0.0030188799000000007,0.001373386,0.137270955,0.0020988465000000003,0.17047611499999998,0.003984723999999999,0.11557595000000002,0.004020764999999999,0.11573196499999998,0.0020281432999999997,0.00196142235,0.0020427817000000003,0.0021050933,0.0022507675,0.026841029999999995,0.020083498999999998
3209,16220.0,0.0023312564999999996,0.0026346450000000006,0.020125519,0.006269166,0.00945644565,0.0036010384999999997,0.0014516595000000003,0.1433083,0.002201342,0.17480055,0.0044402345,0.12057469000000001,0.0041909085,0.12212315999999998,0.0020821452000000006,0.0020119549499999995,0.0021004553000000003,0.002159548,0.0022806405,0.027255695000000007,0.02158573
3243,16510.0,0.0025701294999999997,0.0030513514999999996,0.0177850655,0.0051764585,0.01030465785,0.00361679845,0.0015837194999999999,0.146540945,0.0025974155000000002,0.163831215,0.004005098,0.11892767000000001,0.0038631475000000005,0.11921039499999997,0.00210229135,0.0020258903000000003,0.00212167495,0.002183628,0.0023021690000000006,0.027803559999999998,0.0206550515
3255,16475.0,0.003018165,0.0028677474999999992,0.020866544999999997,0.005356894000000002,0.010709356700000002,0.0037584064,0.0016072880000000001,0.14523049,0.002435505,0.17602715000000002,0.004232100999999999,0.11967295000000003,0.004684126,0.11985382,0.0021145110000000003,0.00204397395,0.002101017,0.0021623490500000003,0.0023102875,0.027700645000000006,0.021920475000000002
3310,16680.0,0.0023710365000000006,0.0026118625000000006,0.020875942999999998,0.0049859265,0.010367407700000001,0.00344328865,0.0013847955,0.14876628,0.0021809344999999996,0.186051255,0.0038828645000000004,0.12440996499999998,0.003953872999999999,0.12368149999999997,0.0020892501500000002,0.0020220758,0.0021337510000000006,0.002201343,0.0023203385,0.02798486,0.0208887065
3366,17065.0,0.00253757175,0.00290339625,0.020930642250000003,0.00525751175,0.010037201149999998,0.003528541550000001,0.0015318809999999995,0.15730946999999998,0.002452480000000001,0.1929981475,0.004330314,0.12906678750000006,0.004418230750000001,0.12988242499999997,0.0021654120000000002,0.00209640275,0.00219515575,0.0022604282500000004,0.0023835837500000004,0.02871463749999999,0.021347399750000006
3429,17390.0,0.0024642695000000004,0.0029651645000000003,0.021229531500000003,0.005137729,0.011949281949999998,0.00365579205,0.001477086,0.16347559999999997,0.0025051225,0.19904268,0.0046548514999999995,0.13488355,0.004650935,0.13559685500000002,0.002200222,0.00212568,0.002246118,0.0023156405,0.0024237875,0.029257095,0.021767211
3459,17410.0,0.0024178030000000005,0.0027667514999999993,0.021777851,0.0053310505,0.0115686996,0.0033288592,0.0014477849999999998,0.164217745,0.0023094774999999996,0.20603111,0.004735471,0.13680456,0.004641857,0.13653604000000003,0.0021952990000000004,0.002125299500000001,0.00223732,0.002304602,0.0024375795,0.02919891500000001,0.023189295
3469,17525.0,0.002463936,0.0028616435,0.022546281,0.005553410999999999,0.0114628088,0.0037301535500000003,0.0014807705,0.164529545,0.00240519,0.20314429,0.0044344449999999995,0.13978783,0.004234825999999999,0.13975407999999995,0.002214193,0.0021440615000000002,0.0022654774999999994,0.0023349885,0.0024473895,0.02940257,0.02325578
3483,17665.0,0.0025072573333333333,0.002990790499999999,0.02190271050000001,0.005841080166666668,0.011093731150000001,0.003644864249999999,0.001504357666666667,0.16853205333333335,0.002511802833333334,0.20597811000000005,0.004390671333333332,0.13944764666666662,0.0041662520000000005,0.13921055666666668,0.002236672166666667,0.0021624841666666667,0.002277898833333333,0.002347981666666667,0.0024690868333333326,0.02971575333333333,0.023497326666666662
3497,17700.0,0.0026859655000000004,0.0029936305,0.021930724000000002,0.005463015999999999,0.011708800549999999,0.004033874600000001,0.0015028235,0.16875426000000002,0.0025224205000000006,0.2100492,0.0041746245,0.142035835,0.0039616465,0.14151343,0.002246154,0.0021735315,0.002300763,0.0023612145,0.0024709349999999996,0.02973147,0.023420945
3502,17725.0,0.0025109055,0.0029684055,0.022528179500000002,0.005672851,0.012582087450000001,0.00415529055,0.0015037304999999997,0.16826265,0.002501010999999999,0.21082703,0.003967655500000001,0.142318765,0.0041039100000000005,0.142445555,0.0022506955,0.00217538,0.0022927760000000003,0.0023687474999999998,0.0024827,0.029780225,0.0234772
3505,17735.0,0.00239445,0.0029451014999999996,0.022368003499999997,0.005963324999999999,0.012090092949999997,0.0037067180000000003,0.0015008565000000002,0.171646595,0.0024687414999999997,0.21110438999999998,0.004057598,0.15736416500000003,0.0039978015,0.157241195,0.0022478105000000004,0.0021753670000000005,0.0022940025000000005,0.0023602605,0.0024962555,0.029793374999999993,0.02350058
3515,17790.0,0.0024180655,0.0029576545000000003,0.022172636499999992,0.005792665000000001,0.012137909700000001,0.004221438950000001,0.0015046359999999997,0.17098955000000002,0.00248301,0.2146426,0.004065012,0.161573165,0.0037038444999999997,0.16029509,0.0022595275,0.0021854629999999995,0.0023086310000000002,0.0023743875,0.0024937644999999996,0.029874914999999995,0.023691525000000005
3517,17810.0,0.0025720605,0.0029779909999999997,0.021414110500000007,0.005473590499999999,0.011448848000000001,0.003829179650000001,0.0015034075,0.16823185999999998,0.0024971724999999995,0.213019405,0.0047526009999999995,0.1440864,0.004362128000000001,0.14416956,0.0022546175,0.002183808,0.0023079990000000002,0.0023740515000000005,0.002486932,0.02994765,0.0222990675
3522,17810.0,0.0024834045,0.0029850709999999997,0.0222119375,0.006608973999999999,0.011560699350000002,0.004054986749999999,0.0015127539999999998,0.169721155,0.0025171749999999995,0.216652085,0.004949545000000001,0.14776759,0.0048949575,0.14734677499999999,0.002265549,0.0021939755,0.0023075105,0.0023810149999999993,0.002504658,0.029961034999999997,0.023692725
3523,17830.0,0.0025143505,0.002958786,0.022545511499999997,0.005901551,0.0121776098,0.00364536035,0.0015004035000000002,0.17166189999999998,0.002487147,0.21419660999999998,0.003715417999999999,0.15738359500000002,0.0037949840000000004,0.15804356999999997,0.002259778,0.00218618,0.0023147700000000003,0.0023786305000000002,0.0024975299999999995,0.02996257499999999,0.022682845
3526,17845.0,0.0024896145,0.0030192955000000006,0.0226106305,0.0055677190000000005,0.011686794350000002,0.0035212507,0.0015039075,0.17209615,0.002545989,0.21602785,0.004023789000000001,0.15894915499999998,0.004021142000000001,0.158957615,0.0022618645,0.0021933315,0.002311767,0.0023818725000000003,0.0024943224999999995,0.029987285000000002,0.022701895000000003
3529,17860.0,0.002587556,0.0029733185,0.0223726975,0.0054415340000000005,0.012152155100000001,0.00376471355,0.0015020124999999998,0.1722912,0.0024960635000000004,0.21448655,0.003678702,0.15947691,0.0036109715,0.15915184,0.0022668484999999994,0.002190876,0.0023083925,0.002383029,0.0024996395,0.030002925000000003,0.022727235000000002
3560,18010.0,0.002563167,0.0030011425,0.023615935999999997,0.0054518215000000005,0.013321210499999996,0.0038531314500000005,0.0015152929999999996,0.17734374,0.0025142555000000006,0.21645410499999995,0.0045071975,0.14531861000000001,0.0044914034999999995,0.14552518499999997,0.0022840145,0.002209508500000001,0.0023400425000000002,0.0024044755,0.002534605,0.03027572,0.022536045999999997
3563,18035.0,0.0025036945,0.003068912,0.0225180185,0.006157290500000001,0.01060681785,0.003955028999999999,0.001566172,0.1748594,0.0025769830000000006,0.216565195,0.0052529005,0.14984754500000003,0.005153715499999999,0.14982319499999996,0.002311456,0.0022406580000000004,0.0023649925,0.0024351355000000003,0.002537106,0.03032073,0.02394229
3566,18050.0,0.0025140765,0.0029065374999999996,0.022421563499999998,0.005994046,0.012227218799999998,0.0035736181000000007,0.0015362500000000003,0.19230664499999997,0.0024169445,0.21451256000000002,0.0038151244999999993,0.1650029,0.0038939590000000002,0.16564070000000003,0.0022867445,0.0022083520000000002,0.0023205154999999993,0.0023980620000000003,0.0025362380000000006,0.03038557500000001,0.024009035
3574,18090.0,0.0025535999999999996,0.00303268375,0.023387964500000004,0.006083386000000001,0.012411060350000003,0.004184400475,0.0015574937500000001,0.17628362000000003,0.002531451,0.21699334250000005,0.005078374500000001,0.14977891,0.00499825975,0.15008008499999997,0.0023123752499999996,0.00224071225,0.0023600032500000006,0.0024328112499999994,0.0025388834999999998,0.030387784999999994,0.023991089999999996
3582,18120.0,0.0025790924999999996,0.00303967,0.023314395499999994,0.005915413999999999,0.01152574835,0.0036607859,0.001521361,0.17698366,0.002560639,0.21934464,0.004956220999999999,0.14715229,0.004808493,0.147592045,0.002299093,0.0022214415,0.0023491975,0.0024146675,0.0025335550000000003,0.030467065000000005,0.022725095000000004
3584,18130.0,0.0024646044999999998,0.0030171985,0.0232324115,0.005451858499999999,0.012581508299999999,0.0037561289,0.0015230780000000002,0.177381715,0.0025377525000000005,0.21971670000000004,0.005339910499999999,0.14643059000000003,0.005029918499999999,0.14588085,0.0022998679999999996,0.0022269965,0.0023429389999999996,0.0024165865000000003,0.0025383835,0.030436699999999994,0.022682642
3618,18225.0,0.0028745535,0.002871954,0.0227785815,0.005413794499999999,0.01246910505,0.0033338904499999994,0.0015171765,0.177875345,0.0024119610000000002,0.22715344499999998,0.004793846499999999,0.15238567500000003,0.0048860205,0.15297451499999998,0.002300108,0.002230382,0.0023464440000000005,0.002420508,0.0025575994999999995,0.030570640000000003,0.022835624500000002
3619,18330.0,0.0027038685,0.0030402660000000002,0.0231686215,0.005579139500000002,0.01201559465,0.00377895875,0.001591397,0.17908860499999996,0.002558505,0.22411458999999997,0.004920935499999999,0.149518735,0.0047636955,0.14853964,0.0023384459999999997,0.0022663225,0.002371907,0.0024452445,0.0025664449999999997,0.03085641,0.024406664999999998
3623,18305.0,0.0025083060000000005,0.002961814499999999,0.0234843845,0.0059978105,0.012886850049999999,0.0035466549500000008,0.0015277504999999998,0.17889919999999998,0.002500117,0.22489964499999998,0.0042365445,0.1503178,0.0042404645,0.150722395,0.0023133625,0.0022400510000000007,0.0023568614999999993,0.00243057,0.0025711425000000004,0.030750380000000004,0.022917332499999995
3703,18735.0,0.002774752,0.0031497835000000004,0.0250566105,0.0060591455,0.01269550275,0.0038987164000000006,0.001598072,0.186807,0.002657509,0.23807535999999999,0.0049537305000000005,0.16008505,0.0051342565,0.15935894500000003,0.0023923645,0.0023178944999999998,0.0024481530000000007,0.0025196195,0.0026308060000000003,0.031508885,0.024851455
3711,18765.0,0.0025514360000000007,0.0029755940000000002,0.019277523499999998,0.0056913350000000005,0.010909095399999999,0.003902303649999999,0.0015966064999999997,0.19454439500000004,0.0024855019999999997,0.23127345000000005,0.004256044,0.17755434,0.004152811,0.17672829499999998,0.002431917,0.0023484935,0.0024188765,0.0024961245,0.0026422015,0.031571964999999994,0.024958455
3819,19220.0,0.0027491340000000003,0.0029600495,0.027532370500000004,0.005730942500000001,0.013310649900000002,0.00397534285,0.0015953785,0.19628825499999997,0.0024711975,0.24917510999999998,0.0045403579999999995,0.165645785,0.004989031500000001,0.16461159000000003,0.0024360175,0.0023663764999999996,0.002491474,0.0025687570000000005,0.0027109280000000005,0.03221223,0.0240785945
3829,19342.5,0.002781791,0.0031783580000000005,0.025413040749999997,0.005872083250000002,0.013461801074999996,0.0038818657000000006,0.0016588745000000002,0.2004734,0.0026785137499999996,0.2490676,0.00513861125,0.16580274499999997,0.005172076000000001,0.16531548250000003,0.002476531500000001,0.0023998674999999993,0.0025171934999999998,0.002598284750000001,0.0027265602499999997,0.032462897500000004,0.024259136
3839,19385.0,0.0027787920000000004,0.0031886580000000005,0.027690166999999998,0.0056435095,0.016031298049999997,0.0037665843000000004,0.001622867,0.19891639499999997,0.0026871679999999998,0.25419850000000005,0.005106960500000001,0.16604049499999998,0.005380750500000001,0.166185745,0.0024669055000000003,0.0023908265,0.0025273444999999997,0.0026044375,0.0027228125,0.03253318,0.024290890499999995
3870,19665.0,0.002731025,0.003461694,0.025515142499999997,0.005989529500000002,0.014233312449999999,0.004058539700000001,0.001718629,0.20817134499999995,0.0029322379999999993,0.25248126,0.005947626,0.17151935000000001,0.00591561,0.171704445,0.002530717,0.0024575114999999996,0.0025772329999999995,0.002658474,0.002769923,0.0331208,0.0246541695
3906,19715.0,0.0027843830000000005,0.0031863459999999996,0.02695069,0.005896103000000001,0.0155585312,0.00427012355,0.0016867519999999997,0.20697670499999998,0.002675485,0.263707855,0.005663272499999999,0.17200925,0.005565761000000001,0.17207225500000004,0.002514528,0.0024376749999999994,0.0025605454999999997,0.0026429649999999997,0.0027710915,0.033124039999999993,0.0247186265
4025,20325.0,0.0028698919999999998,0.0032160390000000004,0.028733928500000006,0.0067330854999999995,0.015801457649999996,0.0037551532499999997,0.0017561795000000002,0.24472,0.0026860110000000003,0.272598695,0.0047654279999999995,0.22491014999999998,0.004528998499999999,0.22052205000000002,0.0026341199999999998,0.002548456,0.0026525385000000005,0.0027367,0.0028678784999999997,0.03410258000000001,0.026542390000000006
4083,20695.0,0.00306263,0.003559769000000001,0.028211723499999997,0.0069112165,0.013770155499999997,0.00515823445,0.0017897485,0.22939455,0.003007042,0.290296155,0.005570413999999998,0.21250030000000003,0.004817975,0.21235939999999998,0.0026669729999999996,0.002582789,0.0027212620000000003,0.0027993555,0.002918458,0.034783114999999996,0.027467954999999995
4156,20900.0,0.0030887245,0.003289091,0.028252489999999998,0.006804595999999999,0.0155202945,0.0045551869,0.0017653585,0.23964655000000007,0.0027846460000000004,0.30026049499999996,0.0050314290000000005,0.19795065,0.005773845499999999,0.19798395,0.002716256,0.002633107,0.002760851,0.0028445124999999997,0.0029803984999999997,0.03504921,0.026223325500000005
4194,21130.0,0.0030603939999999997,0.0033956290000000007,0.028181718499999998,0.00656119775,0.0153802275,0.004182951975,0.0017929314999999997,0.244192325,0.0028819439999999996,0.30588019499999997,0.0059830095,0.20256932500000002,0.005482689000000001,0.20320275,0.0027550869999999994,0.002675211,0.0028053460000000002,0.0028961125,0.00301458775,0.035499779999999995,0.02655132025
4220,21315.0,0.0030894342499999993,0.00356040525,0.029558027999999993,0.006845014000000001,0.015789024250000002,0.0045896719,0.0018255705000000005,0.24668885000000004,0.0030272307500000006,0.310167545,0.006339095499999998,0.20430072499999996,0.006206758499999999,0.20466450000000003,0.00277891725,0.0026993927500000006,0.0028309109999999998,0.00291957825,0.003031765999999999,0.03583478500000001,0.026752177749999995
4244,21400.0,0.00308445725,0.0034943165000000005,0.030656073749999995,0.0067822527499999995,0.017535038,0.004800797125000001,0.0018261372500000005,0.24821290000000001,0.00296266025,0.31174607749999994,0.00576133775,0.207011075,0.00587560525,0.20774707499999998,0.0027933064999999995,0.0027153422500000002,0.0028478092500000005,0.0029393377500000002,0.0030527595,0.035899642499999995,0.026886817250000007
4283,21630.0,0.0030491357499999997,0.003595823,0.031461104,0.006694794499999999,0.017362335750000003,0.0049038231,0.0018504262499999997,0.25289085,0.0030565145,0.31949155,0.006918474499999996,0.20776205,0.0065874715,0.2076611,0.002835953749999999,0.0027598862500000003,0.0028848464999999997,0.0029795104999999996,0.0030983685,0.03635942500000001,0.027159530000000005
4353,21970.0,0.0030913110000000002,0.003721010499999999,0.03179539599999999,0.0067685505,0.017317272,0.00469360225,0.0018901109999999999,0.26174284999999997,0.0031775594999999997,0.325462605,0.0068731815000000005,0.21591465000000004,0.006730352999999999,0.21717105,0.0028938049999999997,0.0028109545000000002,0.0029374839999999998,0.0030323860000000006,0.003151274,0.03694807499999999,0.027621975
4382,22205.0,0.0032253395000000004,0.0038920395000000005,0.030533007999999993,0.0074917465,0.01982192,0.004801751,0.0019398685,0.2670857,0.0033187989999999994,0.32962054999999996,0.0072063315000000005,0.22250575,0.006425355000000001,0.2227324,0.0029284485000000003,0.0028476114999999996,0.0029821165,0.0030758394999999997,0.0031833765,0.037345125,0.029651974999999997
4389,22145.0,0.0033710234999999996,0.0036009199999999996,0.032830330500000005,0.007521651000000002,0.019238516,0.005362521150000001,0.0019907479999999996,0.27038514999999996,0.0030483015000000004,0.3303801,0.006794870999999999,0.22187319999999996,0.0066321695,0.22364,0.002946259,0.002856564,0.0029586905000000005,0.0030454269999999994,0.003181542,0.037183219999999996,0.02954734
4421,22445.0,0.003640377500000001,0.003879677999999999,0.031376412,0.007795847000000002,0.015539069499999997,0.0050681579,0.0020689,0.27285005,0.0032924290000000004,0.33768309999999996,0.0070999869999999994,0.22318310000000002,0.0078192315,0.2229372,0.0030024164999999997,0.0029156444999999995,0.003008723,0.0031001095,0.0032091499999999996,0.03782895,0.028200315000000004
4446,22475.0,0.0031947615000000006,0.003827299,0.031103250500000002,0.006842588500000001,0.020160034,0.0043067225,0.001930904,0.27806234999999996,0.0032533415000000005,0.3410432,0.0070376405,0.22740894999999997,0.006869399000000001,0.23033605000000001,0.002961159,0.0028806210000000003,0.0030092960000000003,0.0031095635,0.0032192945,0.03783635999999999,0.028253239999999992
4521,22815.0,0.0037629015,0.0037606715,0.034699205500000004,0.0071559660000000015,0.0177364355,0.0054762144,0.0020499359999999996,0.28243125,0.003193796000000001,0.3586118,0.006334527500000001,0.23380600000000004,0.006538996,0.23728275000000001,0.0030461665,0.0029582385000000004,0.003047192,0.0031506539999999993,0.00327444,0.03835077,0.028654190000000003
4531,22930.0,0.0035125124999999995,0.0038117760000000002,0.0293815485,0.0076458845,0.013510979499999997,0.004799461949999999,0.0020830985,0.28922245,0.0032323485000000005,0.35068489999999997,0.005571461,0.24777710000000003,0.005984388000000001,0.2484073,0.0030659080000000004,0.0029787539999999993,0.0030708909999999996,0.0031676539999999998,0.0033034804999999994,0.03863549999999999,0.029085645
4532,22935.0,0.003432742666666667,0.0038502376666666666,0.02951631966666667,0.007844102,0.013495465499999994,0.004997319633333333,0.0020823521666666666,0.2889060500000001,0.0032656709999999995,0.34810958333333336,0.005711314500000001,0.24327724999999997,0.005894950500000001,0.24464715000000006,0.0030613176666666676,0.0029768538333333336,0.0030691266666666678,0.0031707684999999998,0.0032892145000000014,0.038601741666666675,0.029573590000000004
4568,23045.0,0.0032516960000000005,0.0037784579999999997,0.034195157,0.0076066845,0.0178465365,0.0049580585,0.0019759785000000004,0.28952585,0.003214086,0.36294145,0.0070403950000000005,0.2418225,0.0070598580000000005,0.24322159999999998,0.0030402545,0.0029569749999999997,0.0030871755000000003,0.003187954,0.0033007864999999997,0.038783330000000005,0.02895801
4573,23210.0,0.0034052609999999997,0.004027152,0.029578532999999997,0.007869922,0.014574212999999999,0.0043764605,0.0020943884999999997,0.31132305000000005,0.0034284240000000002,0.34547874999999995,0.0053968060000000005,0.26856775,0.0059109185,0.27098855,0.003082597,0.0029911645,0.0031056395,0.0032000655000000004,0.0033270960000000003,0.039173555,0.0306699
4582,23235.0,0.0036205049999999996,0.004175423,0.034855162499999995,0.0075313900000000015,0.018741613999999997,0.0050317285,0.0020285380000000003,0.2944590000000001,0.00357523,0.363299,0.007163158999999998,0.2436747,0.0066928145,0.2451035,0.0030773635000000002,0.0029901974999999997,0.0031378970000000006,0.0032312395,0.0033380625,0.03912364,0.030324675000000002
4604,23260.0,0.0033523800000000007,0.003836464,0.0350087025,0.008073418999999998,0.0162887185,0.005081557000000001,0.0021052000000000006,0.3111011,0.003241086,0.36804715,0.0064958114999999995,0.2777199,0.006301807500000002,0.27803274999999994,0.0031114694999999997,0.0030181045,0.0031495335,0.0032380460000000005,0.0033475865000000002,0.039180225,0.030881374999999996
4629,23480.0,0.0034596403333333335,0.004224914333333333,0.0352042245,0.008224227916666665,0.020038618833333334,0.005545109666666664,0.0020526484166666675,0.29993736666666676,0.003611151166666668,0.3761948333333332,0.007556779916666667,0.24732010000000004,0.007722100083333337,0.24746760000000007,0.0031102243333333353,0.0030261736666666677,0.0031647105833333333,0.003263250666666667,0.0033588246666666657,0.03956116833333334,0.029479872499999994
4710,23890.0,0.0034165974999999993,0.0043187734999999994,0.03614252449999999,0.008051268000000002,0.0216273485,0.005781233499999998,0.0020947344999999997,0.31094255,0.003693545499999999,0.38718405000000006,0.007391813500000001,0.25848485,0.007539986500000001,0.2582648500000001,0.0031697134999999995,0.003086972,0.0032235385000000004,0.0033352615,0.0034177669999999995,0.040264595,0.030004800000000005
4713,23900.0,0.003561438000000001,0.0043155495,0.0375038565,0.00794954925,0.02162227825000001,0.0055377355,0.002096933,0.312690425,0.0036867740000000003,0.3868502250000001,0.007472939,0.25546360000000007,0.007777281000000001,0.25639527500000003,0.0031696625,0.0030840157499999995,0.0032271322499999996,0.0033273874999999995,0.0034175155,0.04026051,0.03001631500000001
4797,24120.0,0.0036039705,0.003923010499999999,0.035015223,0.007261825499999999,0.020249758,0.004678357,0.0020451074999999997,0.32606805000000005,0.0033194195000000003,0.40588480000000005,0.0070019229999999984,0.2641954999999999,0.006343295999999998,0.26419040000000005,0.003186894,0.0030986179999999996,0.003235997,0.0033380984999999996,0.003447879,0.04043736,0.0303367
4879,24560.0,0.0034655095000000005,0.003994513,0.036416195500000005,0.0076713515,0.0204212135,0.0048658605,0.0020861985,0.33405160000000006,0.003377761,0.41956095,0.0074561804999999995,0.27435224999999996,0.006618406500000002,0.2733072,0.003260172,0.0031730534999999996,0.0033109789999999995,0.0034178495000000003,0.0035213465000000005,0.041262835,0.030894145
4970,25060.0,0.0035977475000000003,0.0042664165,0.041623526499999994,0.008475701499999998,0.022279268,0.0070637005000000015,0.0021568900000000003,0.34422690000000006,0.003621434500000001,0.4388668,0.008892736500000002,0.28774120000000003,0.008293212,0.29128895,0.0033352600000000005,0.0032513730000000005,0.0033898000000000005,0.0034955029999999996,0.0035999289999999995,0.042136345000000006,0.03349381
5059,25605.0,0.0036792982499999996,0.004528344250000001,0.039670908500000004,0.00919949225,0.023105680500000003,0.005683574999999998,0.00221153575,0.36160057500000004,0.0038604562500000007,0.44980872500000013,0.007060677999999999,0.2956807749999999,0.007395614750000001,0.29535359999999994,0.00340449175,0.0033134222500000006,0.0034527422500000003,0.0035672792500000003,0.003656775,0.04308234,0.03212696
5126,25925.0,0.003644192999999999,0.0045850035,0.0418725615,0.008018049499999999,0.023481961500000002,0.005973398,0.0022278775,0.3742887,0.0039152755,0.46439965,0.008511280500000003,0.30586940000000007,0.008455777000000001,0.30591130000000005,0.0034606214999999994,0.0033723959999999997,0.0035154110000000004,0.0036317125000000007,0.0037098885,0.04363323,0.032570484999999996
5241,26390.0,0.003749384,0.0042802924999999995,0.04228540849999999,0.009671561999999998,0.024779445,0.005913137000000001,0.0022459750000000003,0.39379414999999995,0.003601157,0.48962084999999994,0.0087680015,0.32076445000000003,0.0088627955,0.32330184999999995,0.003509271,0.0034146670000000006,0.0035673734999999997,0.003675818,0.0037647475000000007,0.04429303,0.033179925
5254,26640.0,0.0041652785,0.004595196500000001,0.035181347499999994,0.009226910500000001,0.015092353499999997,0.00550224,0.002457773,0.40697364999999996,0.003888356500000001,0.47880364999999997,0.006253016,0.37671135000000006,0.0066848305,0.3762791999999999,0.003626705,0.0035288930000000004,0.0036038280000000008,0.0037192715000000003,0.0038463110000000003,0.044955520000000006,0.034934940000000005
5271,26725.0,0.004003680000000001,0.004815910999999999,0.043101175500000005,0.0088716405,0.023558018499999996,0.005891203000000001,0.0023208020000000003,0.40640035,0.004110598000000001,0.49309805000000007,0.009025988000000002,0.3320822499999999,0.009018811500000003,0.33139465,0.003578066,0.0034847135,0.0036296125000000005,0.003744149,0.0038163420000000003,0.04497542,0.03357518500000001
5318,27000.0,0.0040699360000000006,0.004751336499999999,0.035550268,0.009372590999999998,0.0190342335,0.0048921225,0.0024424314999999994,0.42998254999999996,0.004035343,0.48978730000000004,0.006121756000000001,0.39080299999999996,0.0063030225,0.39295355,0.003659165,0.0035536400000000003,0.0036539790000000003,0.0037790554999999997,0.003876852,0.045550625,0.035780985
5346,26965.0,0.0037876724999999995,0.00457770825,0.0409842045,0.008544865,0.0242136705,0.0061279085,0.0023022002499999998,0.41625847499999996,0.0038875872500000004,0.514141425,0.007930254500000001,0.338403825,0.00794416575,0.3394043499999999,0.003599428749999999,0.0035045087500000004,0.003649467,0.00376479525,0.00385761375,0.04535330249999999,0.0338834475
5455,27615.0,0.0038668870000000007,0.004915094,0.0437668895,0.009141390499999997,0.027273294000000003,0.007311813,0.002379644,0.43472900000000003,0.004194963499999999,0.5318980499999999,0.008891628500000002,0.3544669999999999,0.008881489499999997,0.35464145,0.0037052635,0.0036068085,0.0037510879999999996,0.0038808590000000004,0.003958022500000001,0.046481265,0.034715235
5492,27730.0,0.004470038000000001,0.004726743,0.05004141000000001,0.009424038499999999,0.031217986500000006,0.006287812999999999,0.0024008874999999997,0.42607295,0.004013860499999999,0.53630065,0.0098780375,0.35610195000000006,0.009604541999999997,0.35792104999999996,0.0037091024999999994,0.003607763,0.003764832500000001,0.0038903225,0.003970194,0.046639765,0.034867675
5608,28395.0,0.0042023415,0.0051709880000000005,0.052166118500000004,0.010480621499999999,0.026539373499999998,0.007855945999999999,0.0025262365,0.45662275,0.004393900500000001,0.5611824499999999,0.0092914045,0.38973044999999995,0.010572811,0.39169529999999997,0.003851152,0.0037524224999999994,0.0038996574999999997,0.004028094500000001,0.004080486999999999,0.047803795,0.037984229999999994
5735,29020.0,0.0042443285,0.0052495365000000006,0.05213552749999999,0.009510444499999998,0.030371115999999997,0.006387207499999999,0.0025096535000000003,0.4667563,0.004477000499999999,0.5893383000000001,0.0088497065,0.39600825,0.010141635500000001,0.39978565,0.0039200315,0.00382433,0.0039684185,0.0041056525,0.0041598805,0.048926750000000005,0.03651149999999999
5775,29250.0,0.0042838575,0.005246603000000001,0.050054398,0.009599673,0.028618007,0.005894459999999999,0.0025664094999999997,0.47491669999999997,0.004469895000000001,0.5999070500000001,0.0090432755,0.39730354999999995,0.009165099500000001,0.4000877,0.0039467805,0.003848826999999999,0.003980851499999999,0.0041149375000000005,0.004185068499999999,0.04926081,0.036722534999999994
5777,29255.0,0.004188692000000001,0.0053384539999999986,0.0496914515,0.0096351995,0.030033482,0.0073278345,0.0025302765000000003,0.47267254999999997,0.004552863999999999,0.6104572,0.009079099,0.39613335000000005,0.009387984500000002,0.3976531500000001,0.003937841500000001,0.0038413289999999997,0.0039896975,0.004128301,0.0042259105,0.049303009999999994,0.036727319999999994
5795,29310.0,0.004338348499999999,0.0052420374999999995,0.048135444000000006,0.009543315500000002,0.028818634,0.006131277,0.0025222299999999994,0.48747025,0.0044772384999999994,0.6199825,0.008614206499999999,0.40651729999999997,0.008801603,0.4109863000000001,0.0039494865,0.0038518910000000005,0.003999698,0.004134535999999999,0.004207504499999999,0.04932967499999999,0.03679886499999999
5845,29540.0,0.0040999895,0.00512220325,0.04952768050000001,0.010080352999999998,0.028370243499999993,0.006591379750000001,0.00254259125,0.48757775,0.004364674749999999,0.6201401249999998,0.010492835749999997,0.4138507749999999,0.00986105275,0.416059775,0.0039958237499999995,0.003902411,0.0040425355,0.004183686,0.00423327125,0.049659307500000006,0.037168755
5859,29585.0,0.004455673499999999,0.005236709,0.054640835,0.010445083,0.032168774,0.007185004999999999,0.0026245244999999993,0.48969445,0.004473066,0.6297184,0.0107094415,0.41970739999999995,0.010746593500000002,0.4182348,0.003978325,0.0038890124999999996,0.0040481435,0.004185641,0.004228999000000001,0.049782839999999995,0.037244700000000006
5877,29840.0,0.0044993006666666675,0.005544817833333336,0.051552780166666666,0.01083865,0.02654162683333333,0.007329764500000001,0.0026729621666666662,0.49715405,0.0047566093333333325,0.6163832,0.010172869166666664,0.41990670000000013,0.009268667666666668,0.4230109666666665,0.004068041,0.0039689505,0.004083537833333334,0.004224252833333332,0.004276231166666667,0.05036134999999998,0.037532985
5945,30085.0,0.0045343035000000005,0.005583655500000001,0.052478742499999995,0.010193803500000003,0.028960384999999998,0.006727222000000001,0.0025976429999999997,0.49935925000000003,0.004789780999999999,0.6475185999999999,0.010136619999999997,0.42941185,0.010764313,0.43188845000000003,0.0040575624999999995,0.0039669625,0.00411786,0.0042575835,0.004300939499999999,0.05066820000000001,0.037841904999999995
5974,30240.0,0.004552107666666667,0.0056673643333333325,0.0541144885,0.010984047583333332,0.031411996666666685,0.0075140936666666675,0.0026208461666666683,0.5051602083333331,0.004874938916666666,0.6483794833333333,0.011531600750000003,0.4427282249999998,0.011002581999999999,0.4440917249999999,0.00409403025,0.004000228416666667,0.004150078749999998,0.0042917990000000015,0.004347507083333333,0.050920423333333346,0.03883491250000002
5976,30240.0,0.0044945235,0.005532396,0.0532624105,0.009690653999999998,0.03085328400000001,0.007387224,0.0026153325,0.5057691999999999,0.004724849000000001,0.65405325,0.0113966465,0.43881565,0.009298191999999997,0.43697515000000003,0.004087436000000001,0.003993618,0.004142855500000001,0.004288913,0.00431199,0.050890950000000004,0.038021235
5983,30275.0,0.0044381855000000005,0.005595171,0.053919968000000006,0.009833954000000002,0.033092807,0.006477335000000001,0.0026171429999999993,0.51914485,0.004784739499999999,0.6586375500000001,0.010008110000000002,0.43604765,0.009050237499999999,0.4389999999999999,0.0040896765,0.004001903500000001,0.0041510345,0.004296935,0.004339657999999999,0.050993815,0.039660650000000006
6261,31770.0,0.004583471749999999,0.0059785185,0.056940836250000015,0.01023208,0.03606081299999999,0.007516458500000001,0.0027705497500000007,0.5748375,0.005117619499999999,0.709749675,0.010173391750000002,0.4737543999999999,0.010162539500000001,0.47630265000000005,0.004316473249999999,0.00422154125,0.004373627999999999,0.004526878,0.0045745675,0.053607635,0.039953665000000006
6606,33425.0,0.004798257,0.005891894,0.077789748,0.0116566855,0.04030756049999999,0.008532075999999998,0.0028988605000000002,0.6614839000000001,0.0050033084999999995,0.7746632499999999,0.013080144999999998,0.50486045,0.013662569500000003,0.5071239500000001,0.004593682000000001,0.0044853689999999995,0.0045994634999999996,0.0047755845,0.0048001635,0.056356215,0.04374266
6713,33850.0,0.0055500505000000006,0.005820179,0.0651241435,0.0122027005,0.038765509999999996,0.0105422815,0.0031828635,0.6842425000000001,0.004945086,0.8156253,0.0088854395,0.62997035,0.0081237485,0.64299335,0.0047466524999999985,0.004629171,0.0046588194999999995,0.004829060499999999,0.0048848864999999995,0.05696467000000001,0.044225345000000006
6778,34270.0,0.005062009,0.006509662000000001,0.06673755950000002,0.0108012785,0.03995997799999999,0.007568331999999999,0.002954209,0.7017774000000001,0.005600774499999999,0.8292461000000001,0.0122786535,0.54455685,0.012199268500000002,0.5515351,0.0046909325,0.004593181499999999,0.004756283,0.004933893000000001,0.004929495,0.057675220000000006,0.04317755499999999
6883,34775.0,0.005164884999999999,0.0062517284999999995,0.064076458,0.011024596499999999,0.041040847000000005,0.008947453999999999,0.0029990430000000003,0.73396375,0.005335343500000001,0.8599629999999999,0.014382824499999993,0.55951245,0.0145136475,0.5545369000000001,0.004756736499999999,0.004657817,0.0048093565,0.004985046999999999,0.004979456,0.058437785000000006,0.04368731499999999
7349,37195.0,0.005598198750000002,0.00702887825,0.07163766699999999,0.013259599500000002,0.046508272249999996,0.010065975500000001,0.00322294225,0.7954161499999999,0.006046805500000001,0.98738505,0.013117260749999998,0.6303553,0.014860605499999999,0.63347645,0.00511503725,0.005015021749999999,0.0051703932499999996,0.005358499,0.0053393005,0.06267046499999998,0.046795540000000004
7453,37645.0,0.005660437,0.0067389615,0.07271793400000001,0.013384481499999998,0.048247823,0.0095079025,0.0032600280000000003,0.8084583499999999,0.005750847000000001,1.0069111,0.017311634,0.6449358000000002,0.0164456835,0.6612306,0.0051869385,0.005090761,0.005237937,0.0054436205,0.0054018385000000006,0.063309535,0.04925012000000001
9114,46160.0,0.0066357255,0.009405932500000002,0.10854695350000002,0.0172692105,0.0764769635,0.014168095,0.0041885855,1.2655920000000003,0.0081654055,1.5907502,0.021452878,1.08097955,0.019743782499999998,1.0894600000000003,0.006563533000000001,0.006457089500000001,0.006624567499999999,0.0068777325,0.0067838440000000015,0.0779712,0.06198946000000001
9174,46130.0,0.0067904954999999986,0.008055168,0.11454787500000001,0.0167916905,0.07389410399999999,0.014870787,0.0040443295,1.2437538,0.0068792340000000006,1.6079896999999999,0.023234690500000002,1.10080565,0.023195667500000003,1.0909891999999999,0.0065150735,0.006413268999999999,0.006569254000000001,0.006837569999999999,0.006758689500000001,0.077649355,0.061557535
10081,50840.0,0.0075289615,0.0088267195,0.09673434500000003,0.0187988835,0.07406534050000001,0.011284428999999999,0.004524469500000001,1.5486319499999999,0.0075257169999999995,1.9237903000000003,0.017797373999999998,1.5038835,0.017440173500000003,1.5172983,0.0073215120000000005,0.0072073335,0.007254231,0.007548527499999999,0.007465087,0.08573011,0.06803595999999999


==> results/heuristics/proteins/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
535,2675.0,0.0002636552000000001,0.00034108165,0.0014146695000000003,0.0004544854,0.00036205069999999996,0.00028382540000000006,0.00019330980000000002,0.0051834935,0.0002768398,0.006361329500000001,0.0003067255,0.005917095999999999,0.00027335874999999995,0.0058954115,0.00032714600000000006,0.00032324785,0.00032944684999999997,0.00032973284999999997,0.0003796459,0.0054317355,0.0035367375
554,2780.0,0.0002701283,0.0003576994,0.001481677,0.00047383309999999993,0.0003726721,0.00029695030000000003,0.0001999856,0.00552907,0.0002910136,0.006928683,0.0003170966,0.006321379,0.0002840044,0.006301454,0.000339389,0.00033562180000000003,0.00034089080000000005,0.00034127239999999997,0.0003937721,0.005657624,0.003680849
571,2882.5,0.00028206115,0.00037590264999999996,0.0015240910000000004,0.00049748425,0.00040010215,0.00030816785,0.00020726910000000003,0.005955923,0.00030355445,0.007224727,0.00032819525,0.0067929735000000005,0.00029433955,0.006761265999999999,0.0003583431,0.00035489794999999996,0.00035833119999999994,0.00035867705,0.00041012769999999995,0.005858302000000001,0.0038236974999999998
614,3075.0,0.0002962510333333334,0.0003892420333333333,0.0016038746666666665,0.0005173206333333333,0.00041053289999999995,0.00032042666666666676,0.00021492643333333332,0.006752919666666667,0.00031622243333333326,0.008436819333333333,0.00034527770000000003,0.007744893999999998,0.0003099600333333334,0.007721587333333333,0.0003691752666666667,0.0003645977,0.00037093963333333324,0.00037218730000000005,0.0004285971,0.006239399000000001,0.0040703373333333326
634,3210.0,0.00031397339999999997,0.0004201649,0.0016900539999999999,0.0005592349,0.0004579066999999999,0.00034899709999999996,0.00022959709999999998,0.007330223999999999,0.0003382205,0.008556694,0.0003633022,0.008338971,0.0003264428,0.008294748,0.000396204,0.0003919123,0.0003966092,0.00039942270000000005,0.00045404440000000005,0.006535483,0.004254961999999999
636,3215.0,0.00032119749999999996,0.00043265830000000004,0.0017699,0.0005871776,0.0004734993,0.0003756999,0.00027565959999999997,0.007861976,0.0003445864,0.008614797,0.0003526687,0.008516031,0.00030970570000000004,0.008480920999999999,0.0004206896,0.0004125356000000001,0.0004196406,0.00041971200000000004,0.00047042380000000003,0.0065607309999999985,0.004299522
639,3245.0,0.00031712060000000004,0.0004241465999999999,0.001733732,0.0005691286,0.00045721529999999996,0.0003465174,0.00023257720000000007,0.007494333000000001,0.0003424644,0.008644718999999999,0.00036997800000000003,0.008523866,0.0003317119,0.008511305,0.00040054320000000007,0.00039629939999999994,0.00040040029999999997,0.00040240290000000004,0.0004605055,0.006608319,0.004291963
730,3690.0,0.0003598928,0.0004806996,0.0019314519999999997,0.0006494763,0.0005202054000000001,0.00039610850000000006,0.0002626895,0.009718943,0.00038549900000000003,0.011386585000000001,0.00041396619999999995,0.010951828,0.00037310120000000005,0.010892057,0.0004615069,0.0004575728999999999,0.000466895,0.00046596540000000007,0.0005266189000000001,0.007511184999999999,0.0048912289999999995
731,3680.0,0.00035631650000000003,0.0004713534,0.0019524100000000003,0.0006282331,0.0004929782999999999,0.00038464080000000006,0.0002579214,0.009578089,0.00038018229999999995,0.011447214,0.00041265490000000013,0.011020644,0.00036931029999999997,0.011013819000000001,0.0004431249,0.0004398346000000001,0.0004450084,0.00044803610000000005,0.0005132675,0.007462049,0.0048577310000000005
734,3725.0,0.00036103739999999995,0.00048673149999999997,0.0019850970000000003,0.0006514072000000001,0.0005266190000000001,0.0003959895000000001,0.00026481160000000004,0.009841510000000001,0.00039064879999999995,0.011521611,0.0004179477,0.011149507,0.0003750324,0.011124904,0.00046405810000000003,0.0004595993,0.0004638911,0.0004654646,0.00052166,0.007568358999999999,0.0049365270000000004
735,3670.0,0.00034980769999999996,0.00046617969999999996,0.001911164,0.0006179329,0.0004885436,0.00037789340000000005,0.00025708670000000003,0.009648775,0.0003727912,0.012374615999999998,0.00040643229999999997,0.010942182999999998,0.00036647320000000004,0.010860925000000002,0.0004381657,0.00043365959999999996,0.0004422904,0.00044176580000000005,0.0005079746,0.007438159,0.004850221
737,3755.0,0.0003645778,0.0004937171,0.002001179,0.00065940605,0.0005277038,0.00040216454999999986,0.00026823280000000003,0.009987370499999999,0.000395441,0.011636551000000002,0.0004197835,0.011343014500000002,0.00037814375000000004,0.011282346000000002,0.00046702634999999995,0.0004619956000000001,0.00046798005000000013,0.00046842115000000006,0.000526762,0.0076581719999999995,0.004979098499999999
755,3770.0,0.0003590345,0.0004765272,0.001947475,0.0006269451000000001,0.0004928351,0.0003873348,0.0002615691,0.010094263000000001,0.0003822326,0.01300309,0.0004128931999999999,0.011618563,0.00037689220000000005,0.011583358,0.00044729720000000005,0.00044457909999999994,0.0004548310999999999,0.0004548788,0.0005192994,0.007651593,0.004977296000000001
760,3820.0,0.0003639697,0.0004822969,0.002025127,0.0006423236000000001,0.000505638,0.0003971576,0.00026416780000000005,0.010325476,0.0003877402000000001,0.012269282,0.00042407510000000003,0.011895608,0.00037987230000000006,0.011870813000000001,0.0004547834999999999,0.0004513501,0.0004580497,0.0004596948,0.0005275727,0.007743644999999999,0.00504644
788,3995.0,0.0003844857666666666,0.0005205949333333336,0.002123054833333334,0.0006931664833333333,0.0005575219999999999,0.0004256248333333334,0.0002821724499999999,0.011285222500000002,0.00041758631666666653,0.013220871000000002,0.0004489858666666666,0.012770863833333333,0.00039908090000000004,0.012721881,0.0004899660666666668,0.0004860997,0.0004941185333333334,0.0004946271833333332,0.0005589286000000003,0.008141907166666667,0.005290165833333333
794,4040.0,0.00039209717499999995,0.0005284786500000001,0.0021559475000000007,0.0007080077749999999,0.0005703926750000001,0.00043215755,0.00028695462499999996,0.01157320525,0.0004232764250000001,0.013393240750000004,0.00045188069999999996,0.013098454249999999,0.000406169925,0.01305380625,0.0005023120999999999,0.0004975378750000001,0.0005026221499999999,0.000503808225,0.0005662024000000002,0.008240926749999999,0.005352162999999999
795,4035.0,0.0003898619,0.0005260944,0.0021532289999999996,0.0007069822,0.0005699157999999999,0.00043308719999999993,0.0002851725,0.011491396000000001,0.00042023649999999995,0.013473197000000001,0.00045180310000000006,0.012964723000000001,0.0004042624999999999,0.01291821,0.0004969833999999999,0.0004928111,0.0004981756,0.000499773,0.0005656958,0.008208416,0.005334998
802,4050.0,0.0003891231,0.0005199671,0.0021487240000000003,0.0006948711,0.0005651235999999999,0.00042619699999999996,0.00028259760000000003,0.011911493,0.00041680349999999994,0.013740895,0.000448799,0.013349731,0.00040676589999999994,0.013438394000000001,0.0004921438000000001,0.0004911901,0.0004953145999999999,0.000496006,0.0005618334000000001,0.008244585,0.005366112000000001
816,4105.0,0.0003909588,0.0005226136000000001,0.0021605249999999995,0.0006993056999999999,0.0005521058000000001,0.00042841430000000006,0.00028722290000000004,0.011854555000000001,0.0004169942,0.014331174000000002,0.00045473580000000006,0.013711995999999999,0.00040950759999999997,0.013654135000000001,0.0004908560999999999,0.0004879473999999999,0.0004950760999999999,0.0004966735,0.0005666495000000001,0.008334279000000002,0.005421494000000001
819,4155.0,0.0004001856,0.0005380392,0.002215767,0.0007199050000000001,0.0005829811,0.0004399538,0.00029387479999999996,0.012218817,0.0004340648,0.014447742,0.0004620076999999999,0.013941370000000003,0.0004171371,0.013883983999999999,0.0005109786,0.0005062341,0.0005135773000000001,0.0005149362,0.0005792856000000001,0.008459353,0.005501914
831,4205.0,0.0004069566,0.0005469799,0.002222086,0.0007346634,0.0005908966,0.00045120709999999994,0.0002970934,0.012383368,0.0004370211,0.014975806,0.0004679679,0.01425098,0.00042076099999999996,0.014162851,0.0005142928,0.0005098342000000001,0.0005192756,0.0005192994,0.0005863668,0.008539485000000001,0.005560303
833,4215.0,0.00040323719999999993,0.0005371810000000001,0.002252652,0.0007278921,0.0005858899,0.0004381179,0.0002957583,0.012486904,0.0004326105,0.014833365000000001,0.00046970839999999997,0.014329291,0.00042209610000000004,0.014292957,0.0005077361,0.0005038501,0.0005138396,0.0005122901000000001,0.0005842924,0.008557320000000002,0.005575559
838,4240.0,0.0004062893,0.0005474805,0.0022574420000000006,0.000737095,0.0005826949999999999,0.00044713019999999997,0.000297308,0.012646273999999999,0.00043962000000000005,0.014736914,0.00047490600000000004,0.014480230000000002,0.0004242182,0.014442296999999998,0.0005166532,0.0005124568000000001,0.0005230904,0.000521493,0.0005928038,0.008614731,0.005602836999999999
858,4320.0,0.00041449069999999996,0.0005480765,0.002280498,0.00074017,0.0005841254,0.0004443647,0.0003023862,0.013223156,0.000440669,0.015737519999999998,0.0004767418,0.015200940000000001,0.0004294393999999999,0.01512935,0.0005215169,0.0005178928999999999,0.0005250691,0.0005253315,0.0005950213,0.008760977,0.0056999680000000014
861,4365.0,0.00041785239999999994,0.0005612612999999999,0.002328827,0.0007581479,0.0006045102999999999,0.00045976640000000004,0.00030629629999999995,0.013368825,0.0004503251,0.01593874,0.0004824877,0.015396220000000002,0.0004351855,0.01534872,0.0005328177,0.0005305767000000001,0.0005354882,0.0005359887,0.000604725,0.008871962,0.005767824
874,4400.0,0.000420308,0.0005562067,0.0023318519999999997,0.0007501606000000001,0.0005866765,0.0004554749,0.00030486580000000003,0.013758330999999999,0.000447464,0.01643207,0.00048315520000000005,0.01580315,0.00043396949999999993,0.01575503,0.000527525,0.0005240917,0.0005325079,0.0005340815,0.0006045102,0.008910703,0.005795478
877,4415.0,0.00042030820000000006,0.0005602837,0.002337385,0.0007539273,0.0005949498000000001,0.00045919410000000004,0.00030782210000000006,0.013715396999999999,0.0004509923999999999,0.01635802,0.0004921675,0.015959400000000002,0.00043802269999999996,0.01594676,0.0005307433,0.0005265953000000001,0.0005328893,0.0005347013,0.0006093025999999999,0.008973645999999998,0.005825258000000001
879,4420.0,0.0004265786,0.0005625484000000001,0.0023647550000000005,0.0007648951,0.0006027460000000001,0.0004688263000000001,0.0003174066,0.013953672,0.0004516124000000001,0.016654330000000002,0.00048706540000000004,0.0157541,0.00043742659999999997,0.015705459999999997,0.0005429982,0.0005393982000000001,0.0005451203000000001,0.0005451918,0.0006225348000000001,0.008994603,0.005839466000000001
886,4470.0,0.0004258871,0.0005696773,0.002387095,0.0007626299,0.0006061316,0.0004658221,0.00031106479999999995,0.014250227,0.00045554639999999995,0.017079530000000002,0.0004904745999999998,0.01620266,0.0004415034,0.01625111,0.0005433799,0.0005405665,0.0005429504999999999,0.0005441904000000001,0.0006146908,0.009085060000000002,0.005891965999999999
899,4510.0,0.0004276752,0.0005623101,0.002385211,0.0007614137,0.0005915164,0.00046160229999999997,0.0003102065,0.014189908999999997,0.0004539488,0.017001709999999996,0.0005012034999999999,0.016441149999999998,0.00044646259999999994,0.016352409999999998,0.0005374433,0.0005324364000000001,0.0005400895000000001,0.0005415917,0.0006181953000000001,0.009136459,0.005934739999999999
957,4805.0,0.00045287619999999997,0.0006063224,0.0025238749999999996,0.0008194921,0.0006396532,0.0004931688,0.0003318071000000001,0.016213510000000004,0.0004865887,0.019699869999999998,0.0005277871999999999,0.018555550000000004,0.0004732847,0.01847875,0.0005734204999999999,0.0005681275,0.0005792857000000002,0.0005802155000000001,0.00066185,0.009758035000000002,0.0063418879999999995
982,4945.0,0.00046949389999999995,0.0006277082999999999,0.002632118,0.0008479841,0.000675702,0.0005105734000000001,0.0003425837,0.017105909999999995,0.0005040645,0.020190149999999997,0.0005450963,0.01961123,0.0004864454000000001,0.019538160000000002,0.0005911351000000002,0.0005874396,0.0005970954000000001,0.0005944250999999999,0.0006771088,0.010037828,0.006520747
995,5035.0,0.00047616970000000005,0.0006436349,0.002695393,0.0008688451000000002,0.0006839753000000001,0.0005257606,0.000347662,0.01774182,0.0005151273000000001,0.02067561,0.0005558014,0.02025532,0.0004992963,0.02014532,0.0006084205,0.0006010772000000001,0.0006087541,0.0006106139000000001,0.0006929637,0.010199581000000001,0.006666182999999999
1019,5120.0,0.00048592080000000004,0.0006493093,0.002733398,0.0008734944999999999,0.0006878851999999999,0.000532365,0.00035531530000000003,0.01834993,0.0005167724,0.02217759,0.0005624056,0.020873239999999998,0.0005046127999999999,0.020824600000000002,0.000614524,0.000608611,0.0006179809,0.0006181477,0.0007046698000000001,0.010382815,0.006763147999999999
1022,5135.0,0.0004865884,0.0006495476999999999,0.0027113659999999998,0.0008732554999999999,0.0006824733999999999,0.0005311013,0.00035419460000000005,0.018441580000000003,0.0005167007000000002,0.0219829,0.0005629779,0.02134734,0.0005032539,0.02122092,0.0006097558000000001,0.0006088972,0.0006204127999999999,0.0006188153999999999,0.0007030249000000001,0.010414633999999999,0.006791471
1046,5300.0,0.0005127033000000001,0.0006873607666666668,0.0028525513333333336,0.0009199220333333333,0.0007392963333333336,0.0005624772,0.0003786881333333335,0.02050415333333333,0.0005498726,0.02400980333333334,0.0005897919333333335,0.0232392,0.0005279461666666666,0.023184686666666666,0.0006518761666666665,0.0006515026000000001,0.0006585995333333334,0.0006596883333333333,0.0007406794666666665,0.010771025,0.007014338333333333
1049,5310.0,0.0005142929,0.0006858824999999999,0.0028707760000000002,0.0009195089,0.0007389302999999999,0.0005670070999999999,0.00037729749999999997,0.020323229999999998,0.0005508899,0.02377183,0.0005934714,0.022978779999999997,0.0005314828000000001,0.022923629999999997,0.0006460426999999999,0.0006448031,0.0006558896,0.0006573916000000001,0.0007401946,0.010801086,0.007036638
1060,5380.0,0.0005199670999999999,0.0006979147666666666,0.0029181713333333334,0.0009355942666666666,0.0007519325000000002,0.0005739529000000001,0.0003849109666666666,0.021116726666666665,0.0005589167333333333,0.02448803,0.0005986213333333333,0.023878556666666665,0.0005368788999999998,0.02385449666666667,0.0006559213000000002,0.0006559371666666668,0.0006630976666666666,0.0006656249666666666,0.0007522820666666666,0.010943956333333331,0.007111589333333335
1073,5455.0,0.0005315544,0.0007118463000000001,0.002976512,0.0009572026000000001,0.0007660863,0.0005866527,0.0003982782000000001,0.02154486,0.0005675314,0.025046859999999997,0.0006020784000000001,0.024459230000000005,0.0005445003000000001,0.02437951,0.0006765843,0.0006778479,0.0006810669999999999,0.0006829261,0.0007688050000000001,0.011095039000000001,0.007230329000000001
1076,5450.0,0.0005263566999999999,0.0007067201000000002,0.0029352899999999997,0.0009431836000000001,0.0007581229,0.0005799054,0.00038805009999999995,0.021792,0.0005631208,0.02584482,0.0006053923,0.024869450000000005,0.0005439759,0.025069750000000002,0.0006641147,0.0006620168000000001,0.000669694,0.000672555,0.0007628675,0.011094091,0.007218218
1097,5520.0,0.0005310059,0.0007053854000000001,0.0029411809999999997,0.0009453776999999999,0.0007494454000000001,0.0005747797,0.00038866989999999994,0.021994870000000003,0.0005657913,0.026127469999999996,0.0006090640000000001,0.02514189,0.0005478621000000001,0.025095880000000004,0.0006666897999999999,0.0006652117,0.0006747962,0.0006771088000000001,0.0007741927000000001,0.011182032,0.007297970000000001
1140,5720.0,0.0005440236,0.0007196665,0.0030542140000000004,0.0009678842,0.0007625821,0.0005895853000000001,0.0004004001,0.02429826,0.0005733967999999999,0.028958869999999998,0.0006238460000000001,0.02768949,0.0005645752000000001,0.02772852,0.0006806611000000001,0.0006787061,0.0006904127000000001,0.0006902934000000002,0.0007886167000000001,0.011603661,0.007547974000000001
1156,5860.0,0.0005610703999999999,0.0007548809999999999,0.003191089,0.0010133747999999999,0.0008100992,0.0006175046,0.000416708,0.02464719,0.0006010772000000001,0.029144609999999998,0.0006452799,0.028025790000000002,0.0005806207,0.027969360000000006,0.0007084130999999999,0.0007066964000000001,0.0007189041,0.0007170913,0.0008168694,0.011922479,0.007742262
1183,5950.0,0.0005660295,0.0007497787,0.003194117,0.0010109902,0.0008089538999999999,0.0006223680999999999,0.00041532499999999997,0.02577433,0.0006021498999999999,0.02942139,0.0006538628999999999,0.028601699999999997,0.0005854367,0.028471680000000006,0.0007083892,0.0007102246000000001,0.0007213355,0.0007236958000000001,0.0008202549,0.012102299,0.007870412999999998
1192,6020.0,0.0005785703000000001,0.0007732867,0.003260138,0.0010362152,0.0008198268,0.0006293296000000001,0.0004298211000000001,0.026143,0.0006170512,0.029970879999999995,0.0006596327000000001,0.028697079999999996,0.0005947352000000001,0.02858561,0.0007374047,0.0007400038,0.0007428172000000001,0.0007429599,0.0008424281,0.012234591,0.0079612
1202,6080.0,0.0005832314,0.0007795454000000003,0.0032720320000000002,0.0010486116,0.0008318307,0.00064021345,0.00043019050000000006,0.026709,0.0006237744499999999,0.030069665000000002,0.0006715179,0.029319310000000005,0.0006008267,0.029239204999999997,0.0007310269500000001,0.0007317785000000002,0.0007412906,0.00074586855,0.00084296435,0.012359200000000004,0.008028472999999998
1227,6230.0,0.0006001234,0.0008096935000000002,0.003386116,0.0010847093,0.0008746385,0.0006623272,0.00044155129999999993,0.028364889999999997,0.0006472826,0.03201224,0.0006862401,0.03109419,0.0006174088,0.030978179999999994,0.0007584089999999999,0.0007603405,0.0007691142,0.0007727385,0.0008702272000000001,0.01265972,0.008258962
1271,6375.0,0.000604248,0.0007980823000000002,0.0034055459999999997,0.0010766991,0.0008476023000000001,0.0006550078,0.00044381609999999996,0.029078829999999993,0.000640273,0.03492129000000001,0.0006952048,0.03311148,0.0006257534000000001,0.03308762999999999,0.0007527832000000001,0.0007547141999999999,0.0007663491,0.0007703061,0.0008763546000000001,0.01293872,0.008417392000000001
1300,6560.0,0.0006229877666666665,0.0008323351000000002,0.0035558073333333343,0.0011233326333333334,0.0008847953999999999,0.0006837842000000002,0.0004613319333333333,0.030869066666666667,0.0006661653666666667,0.03673232333333333,0.0007162491333333332,0.03528756,0.0006447871333333332,0.03526078666666666,0.0007835150333333332,0.0007844847333333332,0.0007944743999999999,0.0007966836333333333,0.000903265,0.013323926666666664,0.008662128333333333
1304,6580.0,0.0006288767,0.0008438585999999999,0.0035372019999999997,0.0011340862,0.0009118316,0.0006897922000000001,0.0004606247,0.031021910000000003,0.0006733180000000001,0.036279490000000005,0.0007220746000000001,0.03519057999999999,0.0006494521,0.0351138,0.0007920739,0.0007945058,0.0008049724000000001,0.0008059982999999999,0.0009113313000000001,0.013354560000000001,0.008695317000000001
1312,6640.0,0.0006302835,0.0008512257999999998,0.003599691,0.0011420243999999999,0.0009121653,0.0006952762000000001,0.00046675199999999997,0.03183739000000001,0.0006774901,0.03765333,0.0007221936999999999,0.03654599,0.0006518127,0.03644001,0.0008120777,0.0008099555999999999,0.0008095981000000001,0.0008092639,0.0009217502000000001,0.01349891,0.008781839
1356,6830.0,0.0006493091000000001,0.0008643390000000001,0.0036856890000000002,0.0011680132000000001,0.0009243725999999999,0.0007143016,0.0004765035,0.03328574,0.0006935836,0.039255120000000004,0.0007501841999999999,0.03827812,0.0006739855000000002,0.03809075,0.000814223,0.0008150345,0.0008277649,0.0008332499,0.0009358649,0.01389386,0.009022736
1494,7600.0,0.0007220507,0.0009882205,0.004178453,0.0013389353000000002,0.0010665408000000002,0.0008041144999999999,0.0005359887999999999,0.04212099999999999,0.0007873058,0.04884842,0.0008368970000000002,0.047391350000000006,0.0007489443,0.04746198,0.0009232755,0.0009230852000000001,0.0009313346999999999,0.0009335991,0.0010547385,0.01547773,0.010031733
1502,7590.0,0.00071623325,0.0009737611,0.0041395665,0.0013109434500000001,0.00103872945,0.00078877185,0.0005298614,0.041610839999999996,0.0007769226,0.04901998000000001,0.0008232476,0.047256745,0.00074492695,0.04715229499999999,0.0009139060499999999,0.0009113078499999999,0.0009254815499999999,0.0009267210499999999,0.0010444514,0.015409630000000002,0.0100230825
1559,7860.0,0.0007408141000000002,0.0009933716999999999,0.004285932,0.0013474699,0.0010448461,0.0008163208,0.0005467654,0.04395254,0.0007940769,0.05217788999999999,0.0008626221,0.0502282,0.0007704023999999998,0.050102690000000005,0.0009378907000000001,0.0009356499000000001,0.0009489536,0.0009526012000000003,0.0010732887,0.015975750000000004,0.01037601
1568,7905.0,0.0007421495,0.0009993779000000002,0.004305506000000001,0.0013565067,0.0010675194,0.0008162737999999999,0.0005486727,0.04470501,0.0007988928999999999,0.05316086,0.0008615016000000002,0.051253499999999994,0.0007740975999999998,0.05109470000000001,0.0009396318000000001,0.0009407754000000001,0.0009523628000000001,0.0009545803,0.0010828257,0.01602171,0.010417230000000001
1576,7945.0,0.0007515665999999999,0.001007963,0.004313396000000001,0.0013704300999999998,0.0010700476,0.0008295533999999998,0.0005529879,0.04625438999999999,0.0008059740000000001,0.05291101,0.0008706812,0.05180437,0.0007776262,0.051822120000000006,0.0009516713000000002,0.0009529108000000001,0.0009661913000000001,0.0009686237000000001,0.0010962254,0.016127499999999996,0.01050279
1605,8045.0,0.0007516382999999999,0.0010051717999999999,0.004321958000000001,0.0013563399000000001,0.0010597222,0.0008203031000000001,0.000551486,0.04655326,0.0008085967,0.05556051000000001,0.0008767601999999999,0.05342827,0.0007810117,0.053594970000000006,0.0009485966999999999,0.000948906,0.0009629255000000002,0.0009660961000000001,0.0010937208000000001,0.01629954,0.01059509
1608,8065.0,0.0007556200999999999,0.0010105845,0.0043592449999999994,0.0013707636,0.0010615103,0.0008232831,0.0005552053999999999,0.046148789999999995,0.0008129835,0.05541987,0.0008780954999999998,0.053472620000000005,0.0007850412,0.05333131000000001,0.0009526256,0.0009556068000000001,0.0009680988000000002,0.0009701260999999999,0.0011005411,0.01634247,0.01063724
1625,8190.0,0.0007696868,0.001041126,0.0044677020000000005,0.0014139649999999999,0.00111494,0.0008452890999999999,0.0005702258,0.048247649999999996,0.0008318424,0.057138539999999995,0.0008956195,0.05466886000000001,0.0007997993,0.054640789999999995,0.0009819272999999997,0.0009815935999999998,0.0009929422,0.0009951596000000002,0.00113151,0.0166488,0.01080036
1632,8235.0,0.0007748126,0.001053811,0.004509686000000001,0.0014356848,0.0011163717,0.0008576162,0.0005725146000000001,0.04828415000000001,0.0008440732999999999,0.05667077,0.0009002927,0.055443389999999995,0.0008032797,0.055325959999999993,0.000984764,0.0009865755000000001,0.0009985445999999999,0.0009994758000000002,0.0011326799,0.01672672,0.01088221
1635,8250.0,0.0007769345999999999,0.0010522620000000002,0.004539775,0.0014347067000000002,0.0011281969999999998,0.0008573061,0.0005738498,0.04883912,0.0008414982999999999,0.058116650000000006,0.0008933779,0.05569421000000001,0.0008118869,0.055605879999999996,0.0010017631000000002,0.0009996663,0.0010114203,0.0010156155999999999,0.0011376156000000002,0.01674856,0.0109185
1648,8335.0,0.0007882199333333333,0.0010660486666666667,0.004597052,0.0014599650999999997,0.0011417949,0.0008742176666666669,0.0005798657999999999,0.049643523333333335,0.0008530775333333334,0.05757894666666666,0.0009090978666666668,0.05680421000000001,0.0008170366999999997,0.05677213333333333,0.0010023757333333333,0.0010033772333333335,0.0010161162999999997,0.0010178876666666666,0.0011466742999999998,0.01694442666666667,0.011016333333333333
1674,8455.0,0.0007966042,0.0010814920000000003,0.004660724999999999,0.0014779090000000001,0.0011541118,0.0008765219,0.0005879163000000001,0.051595829999999995,0.0008635758,0.060656470000000004,0.0009211539999999999,0.058138659999999995,0.0008256198999999999,0.058166289999999995,0.0010236742,0.0010284178,0.0010296103,0.0010348080000000001,0.0011717794,0.017208380000000002,0.011182930000000002
1684,8505.0,0.0008011260333333333,0.0010831353333333332,0.0046898446666666675,0.0014818275,0.0011547722333333334,0.0008832854333333336,0.0005912939999999999,0.05071637000000002,0.0008667468999999999,0.05988176666666665,0.0009256200000000002,0.05790462666666666,0.0008286633999999999,0.057815486666666666,0.0010189620333333333,0.0010207962333333332,0.0010347285666666664,0.0010352056666666665,0.0011663832333333331,0.017272066666666665,0.011236050000000001
1732,8730.0,0.0008182759000000001,0.0011042119999999998,0.00481689,0.0015133862,0.0011764763,0.0008945469,0.0006017447,0.05457878000000001,0.0008855342000000001,0.06480082,0.0009418728999999999,0.06223428000000001,0.0008494379000000002,0.062181289999999986,0.0010380262,0.0010423899,0.0010524033000000003,0.0010537156,0.0011920926999999999,0.017747469999999998,0.011529540000000001
1744,8795.0,0.000827408,0.0011180880000000002,0.004881382000000001,0.0015452151,0.0011899467000000001,0.0009151696,0.0006101369,0.052832460000000005,0.0008978844999999999,0.06444261999999999,0.0009623294999999999,0.06278196,0.0008577824999999999,0.0627486,0.0010557167999999998,0.0010538820000000001,0.0010693312999999999,0.0010693806,0.0012068982000000002,0.0178327,0.01161296
1750,8795.0,0.0008255962999999999,0.001104403,0.004839753,0.0015205857,0.0011671541999999997,0.0009009124,0.0006034851999999999,0.05603404000000001,0.0008842945999999999,0.06540881000000001,0.0009500259,0.06268346,0.0008529424000000001,0.06263864,0.0010444402,0.0010455605,0.0010568855,0.0010584589,0.0012044426,0.01783953,0.011636570000000002
1754,8860.0,0.0008369209000000001,0.001136994,0.004894900000000001,0.001558351,0.0011991740000000001,0.0009226327,0.0006170987999999999,0.05601501,0.0009061812000000001,0.06614349,0.0009661202000000001,0.06364036,0.0008652681999999998,0.0635253,0.0010824672999999998,0.0010819926000000001,0.0010859016,0.0010843767999999998,0.0012162694000000002,0.01800089,0.011719089999999998
1764,8935.0,0.0008421425,0.0011513219999999998,0.004975985,0.0015801890000000003,0.0012401096,0.0009350062999999998,0.0006247042999999999,0.058263600000000006,0.0009148836,0.06626951,0.0009712694000000001,0.06372422,0.0008744717000000001,0.06395138,0.001080609,0.0010802992,0.0010943417,0.0010957241,0.001228285,0.01817379,0.011793040000000001
1775,8940.0,0.0008402114,0.0011328699999999998,0.0049374350000000004,0.0015543943999999999,0.0012108083,0.0009215362,0.0006153822999999999,0.05681282,0.0009063481999999999,0.06600186999999999,0.0009652848999999999,0.06344931000000001,0.0008716345,0.06344179999999999,0.0010668984,0.0010707138,0.0010802274000000001,0.0010832312,0.0012202259,0.0181475,0.011809869999999998
1826,9205.0,0.000864983,0.001173282,0.005082249,0.0016055099999999999,0.0012426377,0.0009489772,0.0006384135,0.06175195,0.0009391308000000001,0.072588,0.0010008096999999999,0.06997990000000001,0.0008999111,0.07024465999999999,0.0011044963999999999,0.0011054038,0.0011206391,0.0011228553,0.0012578497,0.01867709,0.0121407
1844,9365.0,0.0008884906,0.0012218010000000002,0.005261136000000001,0.001674223,0.001299713,0.0009898179,0.0006559848,0.062429429999999994,0.0009709361000000002,0.07246854,0.0010226014999999999,0.07165893,0.0009170055000000002,0.07147242,0.001158094,0.0011589763,0.0011571891,0.0011620036,0.0012944706000000002,0.01908328,0.012394720000000001
1886,9510.0,0.0008951422999999998,0.001212907,0.005301119,0.0016704089999999999,0.001289105,0.0009860512,0.0006594419,0.06629509,0.0009692908999999999,0.07882368999999999,0.0010363567,0.07537549,0.0009279490999999999,0.07665998999999998,0.0011421929,0.0011431691,0.0011530867,0.0011587371,0.001308585,0.01934029,0.012540039999999999
1930,9745.0,0.0009175771,0.001245976,0.005462599,0.0017172099999999998,0.001319551,0.0010159012000000001,0.0006762027999999999,0.06749522,0.0009936810000000002,0.07987641000000001,0.0010606996,0.07799391,0.0009500983000000001,0.07806624,0.0011713745,0.0011732337,0.0011866094,0.001184416,0.001328898,0.019803670000000002,0.0128809
1938,9790.0,0.0009202003,0.0012508889999999998,0.005482579,0.001729106,0.0013300410000000001,0.0010091312,0.0006796597999999999,0.06979238,0.0009974714000000001,0.08166318000000002,0.0010619403,0.07854418999999999,0.0009538884000000001,0.07886404999999999,0.0011787416,0.0011768589000000001,0.0011931173000000002,0.0011957409999999997,0.0013401040000000002,0.019926259999999994,0.012926300000000002
1948,9820.0,0.0009200094000000002,0.001243449,0.005510475000000001,0.001725461,0.0013254400000000002,0.0010163069000000001,0.0006795885,0.06600379,0.0009987592,0.07898335000000001,0.0010644914,0.07651419,0.0009590869,0.07637858,0.0011764762,0.0011796242999999999,0.0011878733,0.0011932137,0.001351764,0.01992314,0.01298111
1995,10085.0,0.0009463069999999999,0.001295591,0.0056773909999999995,0.001804232,0.001385785,0.0010490421,0.0007012844000000001,0.07102586,0.0010324484,0.08380637999999999,0.0010979649999999998,0.08111615999999999,0.0009847399,0.08177413,0.0012220613,0.0012220867,0.0012342699000000002,0.0012382513000000002,0.0013897890000000002,0.020490329999999998,0.013342779999999999
2000,10175.0,0.0009613990000000002,0.0013214110000000002,0.0057879920000000005,0.0018406629999999998,0.0014252879999999998,0.0010655649,0.0007152319,0.07121046,0.001054311,0.08380418999999999,0.0011125803,0.08128247,0.0009968041,0.0811913,0.0012713670999999998,0.0012703663,0.0012740854,0.0012699836,0.001421617,0.020722720000000007,0.013488320000000002
2020,10210.0,0.0009567975,0.0013080600000000002,0.005770922,0.0018165359999999999,0.0013933179999999997,0.0010626792,0.0007101535000000001,0.07465849,0.001050521,0.08816481000000001,0.0011184214,0.08619691,0.0009977346,0.08658867,0.0012321226000000002,0.0012331262999999999,0.0012490259,0.0012453326,0.0014076240000000001,0.02074899,0.01348425
2044,10330.0,0.0009736771000000002,0.001328517,0.005853724,0.0018457410000000001,0.001417709,0.0010735973,0.0007172346,0.07592671,0.001066517,0.08945172000000001,0.0011272903,0.08654432,0.0010108943000000001,0.08665386,0.0012570868,0.0012581593,0.0012709848999999998,0.0012714856,0.001433443,0.020966420000000003,0.013650779999999998
2086,10531.666666666666,0.0010082401333333334,0.0013618946666666663,0.005991356666666666,0.0018956266666666666,0.001459948333333333,0.0011180951333333332,0.0007541020666666666,0.07632708666666667,0.001102399666666667,0.09264890333333331,0.0011736073333333333,0.09055332666666666,0.0010477220666666666,0.09035254,0.0012954630333333334,0.001296193933333333,0.0013088141333333332,0.0013101568,0.0014675773333333334,0.02137105666666667,0.01394237666666667
2115,10695.0,0.0010251049,0.0013864049999999998,0.006066083999999999,0.0019300455000000002,0.0014837625,0.0011398796500000003,0.0007646084500000001,0.07843741499999998,0.0011251335,0.09470435499999999,0.0011935350000000003,0.093236495,0.0010631328500000001,0.09325108499999998,0.001320923,0.0013200644999999999,0.0013331415000000003,0.0013343209999999999,0.0014929644999999996,0.021700715000000002,0.01417337
2123,10755.0,0.0010375726,0.0014151109999999997,0.006196712,0.001962733,0.001509429,0.0011583808000000001,0.0007833958,0.07935956999999999,0.001139878,0.09696220999999998,0.001198316,0.09390044,0.0010732406000000002,0.09376333999999999,0.001344443,0.001343633,0.001358677,0.001361298,0.001511289,0.02191735,0.014257920000000002
2126,10775.0,0.00103593,0.001407242,0.006111646,0.001950503,0.001510358,0.0011552570999999998,0.0007744074,0.07974176999999999,0.001137066,0.09683602,0.0012033459999999999,0.09385261,0.0010718818999999999,0.09393897,0.0013499729999999995,0.00135207,0.001359678,0.0013544089999999998,0.001511979,0.021936980000000002,0.014264439999999998
2138,10825.0,0.0010387889,0.001410007,0.006140613,0.0019417749999999998,0.0014895219999999996,0.0011517282,0.0007719278,0.08088264999999999,0.001136113,0.09934993,0.001198054,0.09554230999999999,0.0010776514000000001,0.09543363,0.0013334039999999998,0.0013343580000000001,0.001348303,0.0013499270000000003,0.001513744,0.02200838,0.014333229999999999
2168,11030.0,0.0010648492999999998,0.0014594800000000002,0.0063061010000000015,0.0020400979999999997,0.0015742059999999999,0.0011971699,0.0008110522999999999,0.08478768,0.0011784550000000003,0.10296828,0.0012284050000000001,0.10041420999999999,0.0010959142,0.10028620000000002,0.001413537,0.001416778,0.0014129409999999998,0.0014159920000000002,0.0015641930000000002,0.022459109999999997,0.014621619999999998
2190,11045.0,0.0010534295999999998,0.001420831,0.00626323,0.0019764890000000005,0.001519703,0.0011504162,0.0007869960000000002,0.08365372,0.0011484159999999998,0.106948,0.0012162920000000001,0.1027393,0.0010918142999999999,0.10197932000000001,0.0013492120000000002,0.001355147,0.001362944,0.0013699279999999999,0.001528216,0.02244804,0.014608119999999999
2222,11215.0,0.0010727657,0.001443718,0.006374955999999999,0.0020129210000000004,0.001534794,0.0011806968999999998,0.0007959364,0.08769748,0.001170444,0.11168358000000003,0.001242591,0.10707140000000001,0.0011103386,0.10734322999999998,0.001378276,0.001377535,0.001393508,0.001394153,0.001558064,0.022807670000000002,0.014830409999999999
2250,11400.0,0.00109149265,0.0014886385,0.006520783499999999,0.0020674350000000003,0.0015854010000000002,0.0012189509999999998,0.0008187293999999997,0.09061289499999998,0.0012059339999999999,0.11395001500000004,0.0012767185,0.10986579499999997,0.0011359929499999998,0.11087563000000003,0.0014111405000000001,0.0014099120000000001,0.0014257184999999998,0.0014289614999999998,0.0015932680000000001,0.02321511,0.015090700000000002
2298,11620.0,0.0011091947999999998,0.001514028,0.006729507,0.0021114799999999998,0.0016108980000000001,0.0012400142999999999,0.0008308886999999999,0.0923137,0.0012239450000000002,0.11592398999999998,0.0012997389999999998,0.11392302000000001,0.0011541598,0.11272572,0.001439882,0.0014395949999999997,0.001453971,0.001458025,0.0016209820000000004,0.023650090000000006,0.015397869999999998
2314,11630.0,0.0011048304,0.0014912850000000002,0.006713103000000001,0.002095436,0.001565981,0.0012166751,0.0008260013,0.09218541999999999,0.0012079699999999998,0.11955562,0.001288722,0.11281888000000002,0.0011507031,0.11357932,0.001429653,0.0014299629999999998,0.0014449130000000001,0.001447988,0.0016195069999999998,0.023595520000000002,0.01536119
2316,11640.0,0.0011099576000000002,0.001490092,0.006921219999999999,0.0020830379999999997,0.001568365,0.0012162201,0.0008252858999999999,0.09237137,0.0012094979999999998,0.11937402000000001,0.001288963,0.11292527999999999,0.0011539466,0.11285848999999999,0.001427103,0.001431894,0.001443577,0.0014500379999999998,0.0016198880000000003,0.023608030000000002,0.015404230000000001
2325,11745.0,0.0011223069,0.001524757,0.006812143,0.002150607,0.001635169,0.0012417075,0.0008372783,0.09416253,0.001232481,0.12072252000000001,0.001304508,0.11528427999999999,0.001167918,0.11522429999999999,0.0014576430000000002,0.0014544,0.001466178,0.001467778,0.001641298,0.02393,0.01554943
2327,11765.0,0.0011273743,0.0015317450000000002,0.006928873,0.0021235940000000003,0.0016278630000000002,0.0012513035000000002,0.0008422614,0.09574580499999999,0.0012397645000000001,0.12158030500000001,0.001310516,0.1160307,0.0011673207,0.11707100499999998,0.001459599,0.001460325,0.0014716854999999997,0.001476622,0.001643705,0.023934565,0.015604554999999997
2329,11760.0,0.0011188745999999997,0.001519323,0.006790638999999999,0.002121997,0.0016046269999999997,0.0012388235000000002,0.0008387089000000001,0.0949397,0.001231075,0.12073729,0.0013095140000000001,0.11580994,0.0011690133999999997,0.11663759,0.001444768,0.0014460319999999999,0.001452494,0.001458835,0.0016307829999999998,0.02386417,0.015561919999999998
2344,11850.0,0.0011284346,0.001546025,0.00698507,0.002151203,0.0016385319999999998,0.0012586116000000002,0.0008430958,0.09614568,0.001248503,0.1226634,0.001319504,0.11728851999999998,0.0011783359999999999,0.11806239,0.0014708509999999998,0.001471542,0.001481509,0.001483654,0.0016600839999999998,0.02406155,0.015709169999999998
2348,11905.0,0.0011403092999999998,0.0015670049999999998,0.0070271255,0.002184807,0.0016611089999999998,0.0012727378999999998,0.0008535505000000002,0.105896295,0.0012623315000000002,0.11980419,0.0013279185,0.114981395,0.001186598,0.11505754500000001,0.0014822009999999996,0.0014823565,0.001492798,0.0014978409999999998,0.0016677745,0.024235430000000002,0.015772954999999998
2355,11905.0,0.0011312011000000001,0.001541948,0.006908941,0.002165533,0.001653124,0.0012648117,0.0008510588999999999,0.10456694,0.001248263,0.11472479,0.001323581,0.11464760999999998,0.0011866319999999997,0.11444206999999998,0.0014684429999999998,0.001468659,0.001479601,0.001486444,0.0016558169999999997,0.024199610000000003,0.01578028
2379,11955.0,0.0011351818000000001,0.001543475,0.006952810000000001,0.002136375,0.0016114,0.0012497178999999999,0.0008487464,0.10552721000000001,0.001246046,0.1208437,0.001325489,0.11592643,0.0011846539999999998,0.11604264,0.0014685409999999999,0.0014728560000000003,0.001481248,0.001485872,0.00166068,0.024281169999999998,0.01581477
2383,12050.0,0.001155019,0.0015828130000000002,0.007044624000000001,0.0021868940000000004,0.001672388,0.0012860291,0.0008628129999999999,0.10724087,0.00127833,0.11982362999999999,0.001346899,0.11708542999999998,0.001201104,0.11703307999999998,0.001500988,0.001496601,0.0015074490000000001,0.00151503,0.0016889809999999998,0.024506589999999998,0.015947259999999998
2413,12180.0,0.0011629829999999998,0.001587676,0.0070277199999999995,0.002212476,0.001682545,0.0012954471999999998,0.0008677004999999998,0.10947370000000001,0.0012829300000000003,0.11958193000000002,0.0013603939999999998,0.11747431000000001,0.0012083530000000001,0.11723587999999999,0.001507232,0.001503609,0.001511597,0.001520253,0.0016993769999999997,0.024782369999999998,0.01613772
2423,12250.0,0.001171708,0.001605392,0.007187152,0.0022363419999999997,0.0016979680000000004,0.0013147119,0.0008757114999999999,0.1049101,0.0012962109999999998,0.12072798000000003,0.0013719320000000002,0.11885173,0.001218224,0.1184781,0.0015213979999999998,0.001526976,0.001532031,0.0015348930000000003,0.0017172099999999998,0.024921890000000002,0.01621433
2464,12385.0,0.001173425,0.0015898690000000003,0.007430267999999999,0.0022232779999999995,0.0016759870000000003,0.0012973302999999999,0.0008767129000000002,0.10427602999999999,0.0012870310000000001,0.12652731,0.0013702149999999997,0.12099850999999999,0.0012283580000000001,0.12071961,0.001526595,0.001530506,0.0015287400000000002,0.001538326,0.0017117270000000001,0.02509735,0.01637264
2466,12455.0,0.0011904959999999999,0.001628804,0.007396195999999999,0.0022779719999999996,0.001715827,0.0013235569,0.0008907794999999999,0.10646482000000002,0.0013185980000000003,0.12528782000000002,0.001399539,0.12313143,0.0012408739999999999,0.12283211999999999,0.001550937,0.0015529159999999999,0.0015582309999999998,0.0015679829999999998,0.0017429589999999999,0.025325769999999997,0.016494929999999998
2512,12675.0,0.0012096890000000001,0.001644754,0.007620479000000001,0.002311992,0.001749134,0.0013358347999999998,0.0009050130999999999,0.11028500999999999,0.001337147,0.13211391,0.001411676,0.12720950999999997,0.00125606,0.12688731000000003,0.001573705,0.001572015,0.0015809049999999999,0.001587724,0.0017708300000000004,0.02575271,0.01677789
2546,12865.0,0.001233577,0.0016845939999999998,0.007750582000000001,0.002391624,0.0017958630000000004,0.0013658992000000001,0.0009237766,0.11404231000000001,0.0013644449999999997,0.13382218,0.001440336,0.13041783,0.001286888,0.13041561,0.0016242990000000003,0.0016225570000000002,0.0016285890000000002,0.0016362669999999998,0.0018028489999999998,0.026195580000000003,0.01701857
2553,12875.0,0.0012304330000000002,0.0016734369999999998,0.007812833,0.0023516410000000002,0.0017714729999999998,0.0013706224,0.0009186267,0.11372498,0.0013575069999999998,0.13379001,0.001439212,0.13206323,0.0012820960000000001,0.13210618999999998,0.0016006700000000002,0.001605415,0.0016100390000000002,0.0016188369999999997,0.001792432,0.026209909999999996,0.01706716
2593,13110.0,0.001255321,0.0017223120000000001,0.007973910999999998,0.0024087419999999997,0.001819944,0.0013917450000000002,0.0009356976000000001,0.11892250999999998,0.0013922460000000002,0.14913679,0.001458692,0.1407564,0.0013053910000000001,0.14217810999999997,0.0016438010000000003,0.001641726,0.001652813,0.0016575100000000003,0.0018333919999999997,0.026716250000000004,0.01737051
2604,13120.0,0.0012504090000000003,0.0017125600000000001,0.00798149,0.0024270529999999998,0.001802469,0.001379991,0.0009395120999999999,0.11897572999999999,0.0013867839999999998,0.1474457,0.0014616019999999998,0.13975111,0.001308394,0.14205408,0.001642012,0.001638891,0.001645231,0.001651646,0.0018347759999999998,0.026626689999999998,0.01740559
2605,13175.0,0.001259375,0.001735234,0.007957266000000001,0.0024317270000000003,0.00182991,0.0014044040000000002,0.0009419917999999999,0.12006429999999998,0.001402927,0.14143729,0.0014660839999999999,0.14216342,0.00131278,0.14219220999999999,0.0016538849999999997,0.0016534559999999998,0.0016672139999999998,0.0016664039999999998,0.0018471000000000002,0.02684109,0.017457269999999997
2607,13155.0,0.0012537835,0.0017184019999999997,0.007831465999999999,0.002422059,0.0018128394999999999,0.001392591,0.0009366393499999999,0.12190934499999999,0.001390839,0.145922285,0.0014652734999999997,0.140840365,0.0013067364999999997,0.14266979,0.0016431329999999997,0.001643729,0.001652241,0.0016608715,0.001841152,0.02673699,0.017442265
2610,13145.0,0.0012547730000000003,0.0017071489999999998,0.0078602545,0.0024111390000000005,0.001792634,0.0013885615000000001,0.00093204975,0.11860509499999998,0.001383268,0.14210941500000004,0.001461685,0.14134823999999996,0.0013076545000000003,0.14132363499999998,0.0016353609999999997,0.0016363265000000002,0.0016436939999999998,0.0016502034999999998,0.0018365625,0.026695325000000002,0.0173906
2611,13155.0,0.001252437,0.001707385,0.0076954350000000005,0.0024027110000000005,0.001798891,0.0013827080000000003,0.0009383200999999999,0.12215818,0.001378299,0.14641097,0.001459575,0.1421243,0.0013084160000000002,0.14245270999999998,0.00163021,0.001636696,0.0016439199999999997,0.001650094,0.00183065,0.026710279999999996,0.01742459
2612,13205.0,0.001262284,0.0017333259999999999,0.007885979999999999,0.00242989,0.0018450019999999997,0.001408006,0.0009484286999999999,0.12335552000000001,0.0014093180000000001,0.14600139,0.001469611,0.14233491999999998,0.001317525,0.14385298,0.0016561039999999998,0.001657272,0.0016690009999999998,0.001670361,0.00184958,0.02686691,0.017483210000000002
2613,13165.0,0.001255154,0.001713015,0.007733439,0.002408075,0.0018007029999999996,0.0013871909999999999,0.0009393931000000001,0.119829,0.0013873339999999998,0.14761538999999999,0.001469113,0.14077232,0.001313234,0.14286992,0.001638531,0.0016408680000000002,0.0016497859999999999,0.001659584,0.001842332,0.02673706,0.017484580000000003
2616,13300.0,0.001274347,0.001767064,0.007912682,0.0024792200000000003,0.0018810979999999999,0.0014425279999999998,0.0009569878,0.12491558,0.0014328490000000001,0.14541959,0.001494169,0.14386501000000002,0.001327945,0.14504398,0.0016758200000000002,0.0016771090000000002,0.001683571,0.0016899830000000002,0.0018766870000000001,0.02708682,0.01764773
2620,13200.0,0.0012537960000000002,0.0017183780000000002,0.008069776,0.002448272,0.0018155579999999997,0.001398085,0.0009429218000000002,0.11977783,0.00138755,0.14326968,0.001465797,0.14093888,0.0013137079999999998,0.14247894,0.0016428249999999999,0.0016453510000000002,0.0016542909999999998,0.001660514,0.0018486739999999998,0.026828670000000006,0.017487139999999998
2622,13210.0,0.001257204,0.0017180910000000001,0.008059239,0.002419734,0.001819588,0.001389885,0.0009443043999999999,0.1226728,0.0013933910000000001,0.14757198,0.00147288,0.14306897000000002,0.0013122799999999999,0.14337989,0.0016469460000000003,0.0016448970000000004,0.001655677,0.0016608730000000002,0.0018436209999999997,0.026863390000000004,0.0174962
2625,13230.0,0.0012604229999999999,0.0017225979999999999,0.007936598,0.002435397,0.0018098119999999998,0.0013993489999999998,0.0009422065000000001,0.12047651000000001,0.0013958209999999998,0.14382038999999996,0.001474356,0.14340379000000003,0.0013160930000000002,0.14322609,0.001649379,0.001651597,0.001662898,0.0016661659999999997,0.001852513,0.02685182,0.01754488
2648,13355.0,0.0012766840000000002,0.001741148,0.008143806,0.002463411,0.00183742,0.001417279,0.0009577750000000001,0.1233943,0.001409316,0.15358370000000002,0.001488948,0.14697228,0.001329135,0.14692455,0.0016682389999999997,0.001670098,0.0016769410000000002,0.0016773,0.0018693910000000004,0.027109719999999997,0.017681500000000003
2651,13345.0,0.0012670280000000001,0.0017361159999999998,0.008112192,0.002428078,0.0018143900000000001,0.0014087210000000001,0.0009474039000000002,0.12548311,0.0014033080000000002,0.15218989000000002,0.001483414,0.1470735,0.001324295,0.14703330000000003,0.0016746749999999998,0.001676249,0.0016775839999999998,0.0016772259999999998,0.0018735179999999998,0.027132279999999998,0.017703060000000003
2716,13730.0,0.00131662,0.0018093349999999998,0.00848577,0.002555965,0.001921297,0.00147121,0.0009841677,0.13338079,0.001467491,0.1573795,0.001545595,0.1530719,0.0013766989999999999,0.1540014,0.001733088,0.0017310600000000002,0.001741456,0.0017445580000000002,0.0019361490000000003,0.027974110000000003,0.01819585
2733,13810.0,0.00132345,0.0018236620000000002,0.008495485000000002,0.0025706885000000004,0.0019280665,0.0014889955,0.00100320595,0.132294435,0.0014716755000000004,0.16075579999999995,0.001545704,0.15679125,0.001376176,0.15702315000000003,0.0017424580000000001,0.001744807,0.0017536409999999998,0.0017616629999999997,0.0019429929999999994,0.028126995,0.018324299999999995
2775,14045.0,0.0013436079999999998,0.001860117,0.008514738,0.0026165,0.0019630190000000003,0.001499295,0.0010103946999999998,0.13683256,0.001499702,0.16029769999999996,0.0015793559999999999,0.15573430000000002,0.001398206,0.1555597,0.0017700670000000002,0.0017764090000000003,0.0017793890000000004,0.0017826089999999999,0.001976656,0.028619300000000004,0.018628520000000003
2812,14240.0,0.0013616810000000002,0.0018891100000000005,0.008880282,0.0026508110000000003,0.001990913,0.0015318159999999999,0.0010216010999999996,0.13896269,0.001527284,0.1630235,0.00160384,0.1606639,0.001417709,0.1604197,0.001794267,0.0017974149999999997,0.0018012769999999998,0.001806831,0.001998447,0.0289711,0.018863150000000002
2838,14295.0,0.0013617269999999999,0.0018661260000000003,0.008909417,0.0026652069999999997,0.001970888,0.0015244240000000001,0.0010210750999999998,0.13980292,0.001518893,0.1657823,0.0015983119999999997,0.1625102,0.0014159199999999998,0.162349,0.001789284,0.0017852799999999998,0.0017991550000000002,0.0018021579999999999,0.0020055059999999998,0.02902341,0.01897392
2857,14390.0,0.001364493,0.0018754969999999998,0.008841729,0.0026366460000000003,0.0019757750000000004,0.001526283,0.0010236039,0.14144628999999997,0.001520086,0.1670135,0.0016064889999999998,0.1660522,0.0014296030000000002,0.1656538,0.0017885919999999999,0.0017961029999999998,0.001796223,0.0018063059999999995,0.002002358,0.029286409999999995,0.01904168
2872,14555.0,0.0013960119999999999,0.0019326439999999996,0.009149532,0.0027379979999999997,0.002047704,0.0015599969999999998,0.0010498999999999999,0.14536642,0.0015631900000000001,0.17296510000000004,0.0016324039999999998,0.1674777,0.001448989,0.1676511,0.001839327,0.0018402810000000005,0.0018497939999999997,0.0018518179999999999,0.0020463680000000002,0.029634510000000003,0.01929262
2887,14495.0,0.0013725040000000003,0.0018733029999999998,0.008948729999999998,0.002633952,0.001955079,0.001520299,0.0010237464,0.14320474,0.0015172,0.17043670000000002,0.0016127830000000002,0.1676814,0.001434397,0.1674832,0.0017953630000000001,0.0018027790000000002,0.001811744,0.0018164160000000002,0.0020221469999999997,0.029448379999999996,0.019166819999999998
2916,14740.0,0.001411103,0.001945948,0.009224434,0.0027844920000000004,0.002057504,0.001582002,0.001058388,0.14874289999999998,0.001576947,0.1746015,0.0016590359999999998,0.17365869999999997,0.0014650829999999998,0.1730464,0.0018578290000000005,0.0018623350000000001,0.0018720870000000001,0.001875974,0.002068592,0.0300519,0.0195494
2920,14765.0,0.0014082889999999999,0.001943564,0.009207107999999999,0.0027739039999999998,0.002057505,0.0015645979999999997,0.0010558619999999999,0.1485339,0.0015769469999999998,0.1781595,0.0016561739999999998,0.17430250000000003,0.0014713760000000004,0.173759,0.001850653,0.0018590929999999998,0.0018586870000000001,0.0018627150000000002,0.0020638460000000003,0.03009403,0.019570489999999996
2928,14850.0,0.0014251469999999999,0.0019822119999999997,0.009242773,0.0028481970000000002,0.002104736,0.001607419,0.00107062,0.15094180000000001,0.0016038669999999997,0.1775837,0.0016745100000000001,0.1760696,0.001488733,0.175863,0.00188744,0.0018883459999999997,0.001898909,0.0018974300000000003,0.0020934810000000003,0.03030751,0.019716530000000003
2949,14860.0,0.0014120100000000002,0.0019422289999999997,0.009150195000000002,0.0027544979999999998,0.00204537,0.0015784260000000002,0.001060582,0.15108710000000003,0.001581716,0.17871730000000002,0.0016721969999999998,0.1776993,0.0014821529999999997,0.17678909999999998,0.001861668,0.0018597139999999997,0.0018627170000000003,0.001872898,0.002081656,0.030200789999999998,0.01967739
2966,14985.0,0.001425409,0.001970292,0.009384419,0.0027926209999999995,0.002078509,0.0015958779999999998,0.001074959,0.15367939999999997,0.001597977,0.18405470000000002,0.0016770360000000002,0.1807204,0.0014962439999999999,0.1804203,0.001886583,0.0018893960000000002,0.001899697,0.00190034,0.002103592,0.03045799,0.019877729999999996
2977,15040.0,0.0014372360000000002,0.001971913,0.009516460999999999,0.0028460739999999997,0.002079821,0.0016018630000000002,0.001074005,0.1541732,0.0016006710000000001,0.1851262,0.001683068,0.18102110000000002,0.001500033,0.18098680000000003,0.0018859630000000003,0.0018882509999999999,0.0018968580000000002,0.0019027470000000002,0.002103474,0.030590229999999996,0.01993178
2991,15210.0,0.0014601220000000001,0.0020391940000000002,0.009576201,0.002880908,0.002143527,0.0016428239999999998,0.0011004679999999998,0.15850789999999998,0.0016510960000000001,0.18438569999999999,0.00172,0.18461239999999998,0.0015213749999999997,0.1840157,0.001963091,0.001964118,0.0019433970000000001,0.0019508359999999998,0.002148581,0.03100893,0.020171799999999997
3104,15695.0,0.0015052470000000001,0.0020828246666666664,0.009621019333333335,0.0029656413333333334,0.002203671333333333,0.0016909193333333333,0.001128245,0.1684032666666667,0.0016906333333333334,0.1980736,0.0017729933333333336,0.1959768333333333,0.0015663466666666667,0.19557203333333334,0.0019929336666666664,0.0020010709999999997,0.0020008009999999995,0.0020070069999999995,0.0022098063333333326,0.03192748333333333,0.02083904
3130,15895.0,0.001527619,0.0021429530000000004,0.009992158000000003,0.0030513280000000003,0.002282667,0.00172212,0.0011532769999999999,0.1735313,0.0017344950000000002,0.2011406,0.0018052110000000004,0.2015693,0.0015938060000000001,0.2010962,0.0020398129999999997,0.002044439,0.002040793,0.002053594,0.002258205,0.032429730000000004,0.02113604
3131,15890.0,0.001525354,0.0021268619999999998,0.009964935,0.003041936,0.0022524349999999997,0.0017219799999999997,0.001147102,0.1726918,0.001726389,0.20110319999999998,0.001800419,0.2014764,0.0015917550000000003,0.2007199,0.002029515,0.0020324,0.0020406010000000004,0.002045082,0.0022378679999999996,0.0324601,0.02110429
3134,15885.0,0.001522231,0.002118993,0.010110164000000001,0.0029984949999999995,0.0022413719999999997,0.0017150639999999999,0.0011482010000000002,0.1722939,0.001721309,0.20209259999999998,0.001796509,0.20237280000000002,0.001584173,0.2012472,0.0020432970000000003,0.0020423900000000007,0.002033734,0.002038742,0.002239966,0.03233959,0.021110040000000004
3135,15795.0,0.001498341,0.002074242,0.009822698000000001,0.002971817,0.002174187,0.001677394,0.001131368,0.17041489999999998,0.0016876929999999999,0.20270100000000002,0.0017797720000000002,0.20243150000000001,0.0015745169999999999,0.19992139999999997,0.001987456,0.00199902,0.001990389,0.0020006649999999996,0.002213741,0.032110860000000005,0.020942910000000002
3172,16057.5,0.0015354990000000003,0.0021386745,0.0099899005,0.0030517220000000006,0.0022661805,0.0017253395000000002,0.0011563655,0.17834225000000004,0.0017395504999999998,0.20632305,0.0018176555000000004,0.20587285,0.0016060349999999998,0.20538605000000004,0.0020424965000000006,0.0020550965000000004,0.0020487670000000004,0.0020562060000000005,0.0022657275,0.03274133,0.021308004999999998
3182,16030.0,0.001531507,0.0021049500000000004,0.010188556,0.0029777749999999998,0.002187013,0.0016947989999999999,0.001145292,0.1776777,0.00170462,0.21117120000000003,0.001799464,0.2057347,0.0015918739999999996,0.20453520000000003,0.002036716,0.00204339,0.002031256,0.0020427949999999996,0.0022394420000000003,0.032602280000000004,0.02126159
3209,16220.0,0.0015550389999999998,0.002165104,0.010630304999999998,0.003099108,0.002259374,0.0017436749999999997,0.001183368,0.1826196,0.001751351,0.2142731,0.001824093,0.2101168,0.0016210550000000002,0.2097671,0.0021016359999999996,0.002114605,0.0020802019999999997,0.0020891419999999996,0.0022937759999999995,0.03298966,0.02159221
3243,16510.0,0.0015868420000000002,0.002235102,0.010173034,0.003172755,0.002366375,0.0018017760000000002,0.0011992920000000002,0.1860429,0.0018033280000000003,0.21835049999999998,0.0018837219999999998,0.21814069999999997,0.0016559120000000003,0.21704280000000004,0.002153492,0.002168345,0.002150655,0.0021548039999999997,0.002339649,0.03366128,0.021954280000000003
3255,16475.0,0.001580047,0.002196908,0.010060910999999999,0.0031227359999999997,0.002326679,0.001762104,0.001187252,0.18678860000000003,0.0017766240000000003,0.22135049999999995,0.0018502940000000002,0.2151302,0.001637935,0.2144587,0.0021519190000000004,0.0021537550000000003,0.0021350380000000006,0.002134155,0.002334356,0.0335805,0.02183809
3310,16680.0,0.00159495,0.002194118,0.010154464,0.0031327510000000005,0.0022852890000000002,0.0017792700000000001,0.001195908,0.19065510000000002,0.0017819400000000003,0.2250203,0.0018651009999999999,0.22258169999999997,0.0016516929999999999,0.2220878,0.0021105050000000004,0.0021070959999999997,0.002121402,0.002127387,0.0023269170000000004,0.033858400000000004,0.02209158
3366,17065.0,0.0016431570000000003,0.0022791499999999998,0.010978384999999998,0.003284848,0.0024182195,0.0018445139999999998,0.001232577,0.19899435,0.0018454784999999997,0.2333359,0.0019226784999999999,0.23291855,0.0016966110000000002,0.23305930000000002,0.002203965,0.0022053129999999995,0.0021951919999999995,0.002204396,0.0024052609999999997,0.03472937499999999,0.022622939999999998
3429,17390.0,0.001674867,0.0023350000000000003,0.01074853,0.0033174760000000006,0.0024655809999999997,0.0018754000000000004,0.0012570629999999999,0.20795360000000002,0.0018855819999999996,0.24743220000000005,0.0019580379999999996,0.2431041,0.001729083,0.2436405,0.0022322889999999997,0.002232646,0.002244472,0.0022475,0.002464936,0.03548723000000001,0.02306283
3459,17410.0,0.0016624449999999998,0.0022939189999999997,0.010663019999999999,0.003275991,0.0023852579999999995,0.0018527519999999998,0.001245188,0.20676740000000002,0.0018513429999999997,0.24646679999999996,0.001945448,0.2476956,0.001726913,0.25000750000000005,0.002201176,0.002206181,0.002212476,0.002218174,0.00243721,0.035417,0.023046749999999998
3469,17525.0,0.0016792080000000002,0.0023328780000000005,0.01081049,0.003328894,0.002434112,0.001876905,0.001269291,0.2099078,0.001888275,0.252563,0.001958584,0.25097410000000003,0.0017382139999999996,0.2533009,0.0022367719999999997,0.002232242,0.0022411360000000003,0.002247524,0.002460907,0.03566377,0.023220460000000005
3483,17665.0,0.0016988349999999999,0.002370357666666666,0.011220129999999998,0.0033859659999999994,0.002500256666666667,0.0019132540000000003,0.0012796636666666669,0.21304393333333332,0.0019159083333333336,0.2604704333333333,0.001987927,0.2568897666666667,0.0017582890000000003,0.2577617333333333,0.0022641499999999995,0.0022675353333333334,0.0022677263333333326,0.002279536,0.002496609,0.03602472333333332,0.023436806666666674
3497,17700.0,0.0016966819999999997,0.0023661609999999994,0.01093626,0.0033734340000000002,0.002505207,0.0019038199999999999,0.0012906060000000001,0.2152434,0.001917147,0.2648621,0.0019872430000000005,0.2589519,0.00175991,0.25991210000000003,0.0022693160000000004,0.0022713179999999996,0.002277708,0.002288078,0.002498912,0.03608471,0.02352061
3502,17725.0,0.0017042879999999995,0.0023725739999999997,0.01097356,0.0033828990000000004,0.002500511,0.001912593,0.00128498,0.2158966,0.0019135010000000002,0.2662086,0.001983119,0.2586855,0.001763845,0.2592233,0.0022729390000000003,0.0022742269999999998,0.002282214,0.002291299,0.002501535,0.036142299999999995,0.023568449999999998
3505,17735.0,0.0016980890000000003,0.002371383,0.01094311,0.003373814,0.0024860390000000002,0.0019016730000000002,0.001283431,0.21569830000000004,0.0019145019999999998,0.2622287,0.001989724,0.25902860000000005,0.0017596959999999998,0.2577024,0.002269911,0.0022698859999999996,0.002277659,0.002290487,0.0024978649999999997,0.03612047,0.02351725
3515,17790.0,0.0017117270000000001,0.002381874,0.010986619999999999,0.00339017,0.002515484,0.0019085639999999997,0.001291226,0.2179424,0.001922512,0.2634342,0.0020022150000000003,0.2605577,0.0017673979999999999,0.25939670000000004,0.0022805689999999997,0.002282691,0.0022970430000000003,0.002298903,0.0025107620000000006,0.036156820000000006,0.02361239
3517,17810.0,0.0017102229999999999,0.002387404,0.01101286,0.0033894530000000006,0.0025119770000000003,0.0019243010000000004,0.0012854329999999999,0.2159047,0.0019279960000000002,0.26552200000000004,0.002005626,0.262475,0.001771045,0.2631943,0.002277993,0.002278758,0.002290559,0.002295303,0.002504707,0.03629253,0.02359543
3522,17810.0,0.001708697,0.002379823,0.011021409999999999,0.0033966070000000003,0.0025008920000000002,0.001911902,0.0012934700000000001,0.21811000000000003,0.0019191500000000001,0.26880000000000004,0.002004243,0.2582433,0.0017690660000000001,0.2595547,0.0022834060000000004,0.002288007,0.0022904180000000002,0.00229931,0.0025162939999999996,0.03622281,0.023616660000000005
3523,17830.0,0.0017120360000000001,0.002382111,0.011155830000000002,0.003402494000000001,0.002514911,0.0019124510000000001,0.0012885089999999997,0.2172533,0.0019298080000000003,0.2689908,0.002004028,0.2616649,0.0017743829999999998,0.2637336,0.0022773750000000003,0.002282548,0.0022850749999999997,0.002298856,0.002511287,0.03626833,0.0236437
3526,17845.0,0.0017089839999999998,0.002389574,0.011029549999999999,0.0033984889999999998,0.002514385,0.001919389,0.0012882950000000003,0.21858519999999998,0.001935005,0.2655723,0.002005436,0.26356520000000005,0.001776886,0.26310140000000004,0.0022833110000000005,0.002283383,0.002289629,0.002305413,0.0025148630000000004,0.03633378,0.02371181
3529,17860.0,0.001714326,0.002388215,0.011033610000000001,0.0033972019999999998,0.002502085,0.001913739,0.001285554,0.21880470000000002,0.001927663,0.26099560000000005,0.0020069109999999997,0.2599248,0.0017769090000000001,0.26350450000000003,0.002282118,0.0022872450000000003,0.002287913,0.002299404,0.0025199170000000004,0.03638719,0.02368438
3560,18010.0,0.0017228609999999998,0.002407289,0.011160419999999999,0.003437163,0.00251224,0.0019246320000000001,0.0012952810000000001,0.22301160000000003,0.001943756,0.27059510000000003,0.0020220990000000003,0.2656797,0.0017895940000000003,0.2672415,0.002298904,0.002302386,0.0023064370000000006,0.0023135889999999996,0.0025367750000000002,0.03665672999999999,0.023889729999999998
3563,18035.0,0.0017351869999999998,0.002433587,0.01128849,0.00348804,0.0025573009999999997,0.001957201,0.0013314009999999999,0.2235883,0.001958109,0.2741323,0.002026081,0.2682967,0.0017873289999999996,0.2698197,0.002329207,0.002339196,0.002340316,0.002348018,0.002569341,0.03672087,0.02394928
3566,18050.0,0.0017217869999999996,0.002417638,0.011182600000000001,0.0034488910000000004,0.0025387039999999997,0.0019327870000000005,0.0013061770000000002,0.22360130000000003,0.0019489760000000003,0.2721538,0.002029801,0.2660264,0.0017943859999999998,0.2679623,0.0023336170000000005,0.0023447019999999997,0.002333379,0.0023408640000000007,0.0025873169999999996,0.03677447999999999,0.02395157
3574,18090.0,0.0017320280000000005,0.0024324420000000004,0.011678749999999998,0.0034917590000000005,0.0025544519999999996,0.001954281,0.0013276439999999998,0.22463004999999997,0.0019632104999999997,0.26797295,0.0020404569999999994,0.2664173,0.0017991300000000001,0.2661969,0.0023286584999999997,0.0023411754999999998,0.0023353925,0.0023465400000000003,0.0025715474999999997,0.036806664999999995,0.024005549999999994
3582,18120.0,0.0017308490000000002,0.002417779,0.011216859999999999,0.0034479849999999998,0.0025234210000000005,0.0019285920000000002,0.0013034110000000002,0.22486780000000003,0.0019545300000000003,0.2787292,0.002027653,0.27242320000000003,0.0018030169999999999,0.27284929999999996,0.002313303,0.002317953,0.0023160919999999996,0.002329396,0.002553249,0.0369022,0.02401111
3584,18130.0,0.001725387,0.0024217830000000003,0.01124348,0.003470564,0.002528237,0.0019334539999999998,0.001305176,0.22585289999999997,0.001962471,0.2695738,0.0020350689999999996,0.2668556,0.001806974,0.2678468,0.0023144980000000003,0.0023205739999999997,0.002318311,0.0023273,0.0025562049999999998,0.036893720000000005,0.023984480000000002
3618,18225.0,0.0017244330000000003,0.0023940080000000004,0.011267659999999999,0.003435109,0.002496194,0.0019332900000000003,0.0012982599999999999,0.23564489999999996,0.0019386770000000002,0.26801680000000005,0.002046513,0.2669167,0.0018042330000000001,0.26705070000000003,0.002294468,0.002307964,0.0023073200000000003,0.0023174759999999997,0.002553964,0.03708363,0.024173889999999996
3619,18330.0,0.001752685,0.002454304,0.01147203,0.0035108099999999996,0.002580452,0.00195651,0.001321222,0.2390769,0.0019849769999999997,0.2740223,0.002062368,0.2674903,0.001820684,0.2668238,0.0023550760000000002,0.002365064,0.0023489710000000005,0.002359797,0.002580808,0.03737993999999999,0.0243168
3623,18305.0,0.001741959,0.002429604,0.011292190000000002,0.003483366999999999,0.0025513890000000003,0.00195713,0.0013142109999999998,0.2396375,0.001974914,0.2700829,0.00207145,0.2683532999999999,0.0018265259999999998,0.26771209999999995,0.002327181,0.0023301840000000003,0.002336428,0.002335502,0.002563787,0.03730308,0.02427919
3703,18735.0,0.001792718,0.002506304,0.011738789999999999,0.003596307000000001,0.0026237739999999997,0.0020173549999999998,0.0013588909999999999,0.2578865,0.002017021,0.2862964,0.00210731,0.28293880000000005,0.001864814,0.2815761,0.0024025190000000005,0.002407766,0.002406384,0.0024172060000000003,0.00264132,0.03813788,0.02487379
3711,18765.0,0.0017853730000000003,0.0024949330000000004,0.01173575,0.003574608,0.002607918,0.0020005940000000005,0.0013526900000000001,0.2484073,0.002014111,0.2896289,0.002110101,0.28072929999999996,0.0018612149999999998,0.2844322,0.002436827,0.0024420259999999995,0.0024049989999999997,0.002407265,0.002649592,0.03820761,0.0248722
3819,19220.0,0.0018172499999999999,0.0025248769999999996,0.01196802,0.003630591,0.002622152,0.0020189049999999997,0.00136981,0.2607822,0.002046299,0.3086788,0.0021452890000000003,0.300526,0.0018979070000000001,0.3017421,0.0024224289999999994,0.002434635,0.0024405240000000003,0.0024472950000000004,0.002694798,0.03909617,0.025482199999999993
3829,19342.5,0.0018440965,0.0025836700000000006,0.012397845000000001,0.003714145,0.0026954994999999994,0.002067745,0.0013878235,0.26588160000000005,0.0020915635000000004,0.3086392,0.0021796815,0.30189859999999996,0.0019186255,0.30378420000000006,0.0024855260000000005,0.0024946804999999997,0.0024852275,0.0024960995,0.0027241110000000004,0.039348435,0.025662239999999996
3839,19385.0,0.001839495,0.002582671,0.01210995,0.00370574,0.002698184,0.002049279,0.0013918169999999998,0.26742330000000003,0.0020865930000000003,0.3083808,0.002172804,0.3030151,0.0019242999999999997,0.3039476,0.0024660590000000005,0.002477979,0.002481794,0.0024876359999999997,0.002714801,0.03944673,0.02565461
3870,19665.0,0.0018933749999999999,0.002678919,0.01242353,0.0038269540000000013,0.002810526,0.002131176,0.001426792,0.2757445,0.002161407,0.3139375,0.002226853,0.310448,0.001958848,0.3131732,0.0025603300000000004,0.0025660039999999998,0.0025619040000000007,0.002567696,0.002790927,0.04015741,0.026143529999999998
3906,19715.0,0.001876449,0.002618909,0.012362689999999999,0.0037633189999999998,0.002728509,0.002106498,0.0014119839999999998,0.27599450000000003,0.0021166310000000003,0.3200693,0.0022151230000000003,0.3140605,0.001957607,0.31545539999999994,0.0025075420000000006,0.002514506,0.0025146720000000003,0.0025209430000000003,0.00277233,0.0401034,0.026106990000000004
4025,20325.0,0.0019397979999999995,0.0027257450000000003,0.01280472,0.003904842,0.0028454070000000003,0.0021880149999999998,0.001481772,0.2952546,0.0022023909999999997,0.3433884,0.0022890549999999995,0.336882,0.0020148529999999996,0.3323123,0.0026586999999999995,0.0026740550000000003,0.0026441820000000006,0.002654791,0.002909302,0.04132569,0.026988119999999997
4083,20695.0,0.0019805689999999997,0.002810381,0.013138549999999999,0.004025436,0.002917935,0.002238368,0.0015083560000000002,0.30258840000000004,0.0022636410000000003,0.35334689999999996,0.002354265,0.3455342,0.0020624880000000003,0.34617639999999994,0.0026859759999999996,0.0026942249999999997,0.002689742,0.002702284,0.0029459949999999994,0.0421716,0.02748242
4156,20900.0,0.0020232690000000003,0.0027910229999999997,0.013163980000000002,0.003990055000000001,0.002919911,0.0022579909999999996,0.001536061,0.2966165,0.002291751,0.3549242,0.0024022099999999997,0.35099889999999995,0.0021113649999999996,0.3510853,0.0026990900000000003,0.002716303,0.002708314,0.002720904,0.002986909,0.04252501000000001,0.027752870000000002
4194,21130.0,0.0020479685,0.0028442025000000003,0.013590524999999997,0.0040887115,0.0029663325000000005,0.0022934554999999995,0.0015602700000000003,0.3152752,0.0023300165,0.3689698,0.0024399289999999995,0.3645693,0.0021358835,0.36372214999999997,0.002749955,0.0027633794999999996,0.00275737,0.002767287,0.003026831,0.042981700000000005,0.02808999
4220,21315.0,0.0020667190000000003,0.0028868790000000006,0.013941425000000002,0.004120529499999999,0.0030074235,0.0023203725,0.0015748615,0.31942610000000005,0.0023602009999999993,0.38078435000000005,0.0024534940000000005,0.37042919999999996,0.0021590230000000004,0.37027519999999997,0.0027816165,0.0027972465000000004,0.002791476,0.002796459,0.0030590655000000003,0.043399074999999995,0.02832992
4244,21400.0,0.0020753499999999997,0.0028924945,0.013833635,0.004137360500000001,0.003007387999999999,0.0023224099999999996,0.0015804064999999999,0.3225069,0.002362872,0.38471430000000006,0.0024662605000000002,0.3740588,0.0021687735,0.37372264999999993,0.0027940035,0.002806532,0.0027980580000000004,0.002815581,0.003064942,0.04353739499999999,0.028484479999999996
4283,21630.0,0.002104628,0.0029406900000000006,0.013976520000000001,0.004192828500000001,0.0030549049999999993,0.0023519145000000003,0.0015986915000000001,0.32962640000000004,0.0024018299999999998,0.3922578,0.00249821,0.38165775,0.0021935465,0.3808516,0.0028337009999999997,0.002846278,0.00283736,0.0028528439999999998,0.0031104445000000006,0.044082655000000005,0.02879635
4353,21970.0,0.002138806,0.0029924869999999994,0.014469959999999999,0.004261709000000001,0.003115463,0.0024139870000000003,0.0016280639999999998,0.34981169999999995,0.0024477970000000003,0.4124002000000001,0.0025485049999999995,0.4065061,0.002233243,0.4064609,0.002879762,0.0029068230000000002,0.0028949499999999994,0.0029064650000000004,0.003159165,0.04479898,0.029184299999999996
4382,22205.0,0.0021679410000000005,0.0030561450000000006,0.014281010000000002,0.00435245,0.0031728270000000005,0.0024420250000000004,0.001662398,0.3361057,0.0024876589999999997,0.40742770000000006,0.002566815,0.4030493,0.0022595160000000005,0.40117259999999993,0.002940489,0.0029524569999999995,0.0029414659999999994,0.002958417,0.0032134290000000003,0.045310359999999994,0.029551009999999996
4389,22145.0,0.002154493,0.0030088910000000005,0.01456882,0.0042802579999999995,0.0031334170000000003,0.0024078360000000004,0.001639295,0.355481,0.0024578350000000002,0.4287784,0.0025506979999999997,0.4144477999999999,0.002248265,0.41453349999999994,0.0029435159999999993,0.0029586810000000003,0.0029111379999999997,0.002924229,0.003191377,0.04509921,0.02948901
4421,22445.0,0.0021955020000000002,0.003107501,0.014487260000000002,0.004420803,0.0032512900000000004,0.002486252,0.0016843560000000001,0.34353449999999996,0.0025308620000000005,0.4150381,0.0026010739999999997,0.4101815999999999,0.0022903209999999997,0.4098572,0.003021311,0.003039646,0.003007864,0.0030138739999999997,0.003251768,0.04578046,0.02987261
4446,22475.0,0.002192759,0.003085399,0.01488479,0.004399562,0.003171684,0.002459049,0.0016752000000000004,0.3641919,0.00251143,0.4399773999999999,0.002602886,0.42600509999999997,0.002281974,0.4271057,0.002967907,0.002989983,0.0029737719999999995,0.0029836179999999995,0.0032448060000000003,0.04578909,0.029924420000000007
4521,22815.0,0.002215051,0.003111673,0.014692219999999997,0.004438161000000001,0.0032229180000000004,0.002486253,0.001693391,0.35620529999999995,0.002539896,0.4319456,0.0026280640000000003,0.42182450000000005,0.002317095,0.42095950000000004,0.003038145,0.003056907,0.0030130860000000008,0.003027416,0.0032795899999999998,0.04645722,0.03032299
4531,22930.0,0.002229358,0.0031453119999999995,0.015295829999999996,0.004509784,0.0032815689999999994,0.0025118590000000004,0.0017059319999999998,0.3815193,0.0025657180000000003,0.4560491,0.00264547,0.4442519,0.0023289930000000006,0.4442905,0.003059007,0.0030797949999999998,0.003042817,0.0030554289999999997,0.003327798,0.04667407,0.030539930000000003
4532,22935.0,0.002232901666666667,0.003146624666666666,0.014927000000000003,0.004481196666666668,0.003273090333333333,0.002509563,0.001703603666666667,0.3674833333333334,0.002566711666666667,0.4438026333333333,0.0026498,0.4347855333333333,0.0023286333333333337,0.43460430000000005,0.003059172333333334,0.0030777310000000007,0.0030384613333333337,0.0030495416666666665,0.003318142666666667,0.046789906666666665,0.030512726666666663
4568,23045.0,0.002243924,0.003133249,0.014926990000000001,0.004467773999999999,0.0032587049999999998,0.002513434,0.001704476,0.3841631,0.002565384,0.4562722,0.002666807,0.4516532,0.002336885,0.45067270000000004,0.003030037,0.0030470360000000004,0.0030317070000000002,0.003047228,0.003323841,0.047006919999999994,0.030714460000000006
4573,23210.0,0.002271103,0.0032005069999999996,0.01502125,0.004577303,0.0033675669999999997,0.0025614719999999995,0.001736929,0.3689715,0.002609872,0.44748780000000005,0.0026927950000000004,0.43942760000000003,0.002362109,0.43957300000000005,0.003131175,0.003153491,0.003115534,0.0031277180000000003,0.0034127950000000006,0.04743791000000001,0.030893280000000002
4582,23235.0,0.002269769,0.003207374,0.015533599999999998,0.004576134999999999,0.0033606990000000004,0.0025569190000000004,0.001737213,0.39199090000000003,0.002616118,0.46651110000000007,0.0026874780000000005,0.45505330000000005,0.0023648259999999996,0.4550650000000001,0.0030824190000000003,0.003100348,0.003088355,0.003104973,0.003372908,0.0474259,0.030933239999999994
4604,23260.0,0.002274084,0.00319872,0.01519319,0.004591989,0.0033452990000000004,0.0025753959999999998,0.0017706140000000002,0.3708367,0.002606751,0.4486823999999999,0.002687669,0.44242220000000004,0.0023607029999999996,0.44207930000000006,0.0031224970000000006,0.00314405,0.0031164170000000007,0.003123308,0.003404069,0.0474567,0.030950689999999996
4629,23480.0,0.002298955333333333,0.0032477494999999996,0.01541092833333333,0.004636291833333333,0.0034042591666666663,0.002600494333333334,0.0017554128333333334,0.38869120000000007,0.002649736333333334,0.4594294666666667,0.002731021166666667,0.4586520166666666,0.002393261666666666,0.4580841999999999,0.0031240026666666666,0.003140215333333333,0.0031266414999999996,0.0031367421666666662,0.003402849500000001,0.047877315,0.03125875333333333
4710,23890.0,0.002333522,0.003298569,0.015523,0.00470376,0.003438592,0.002645946,0.001785423,0.41367570000000004,0.002690674,0.4869903,0.002772141,0.48337650000000004,0.0024347780000000003,0.4833366,0.0031751870000000003,0.003198076,0.003175999,0.0031889200000000005,0.0034765959999999998,0.04880598,0.03183243
4713,23900.0,0.0023372775000000006,0.003298746999999999,0.015875080000000007,0.004704094000000001,0.0034536235000000013,0.0026434895,0.0017880805,0.40232029999999996,0.0026917575,0.4758978,0.0027757055,0.47543359999999996,0.0024355170000000003,0.47497185000000003,0.003174017,0.003190696500000001,0.0031817544999999995,0.0031892184999999995,0.0034577724999999998,0.048751644999999996,0.031810135
4797,24120.0,0.002333379,0.0032553899999999995,0.015500759999999999,0.004669046,0.003363918999999999,0.0026136169999999995,0.0017752179999999998,0.4054174,0.00266962,0.4815173,0.0027866839999999998,0.4712357,0.0024455540000000004,0.4695591,0.003157783,0.0031837229999999994,0.0031686789999999998,0.003179312000000001,0.0034557580000000006,0.04905572,0.03210438
4879,24560.0,0.0023777000000000004,0.003321196,0.016073510000000003,0.004763292,0.003438210999999999,0.002676796,0.0018202049999999997,0.43621879999999996,0.0027288670000000003,0.5129819,0.0028478149999999996,0.5068126,0.0024896850000000006,0.5056754000000001,0.003229379,0.0032474029999999994,0.003237796,0.0032507889999999996,0.0035351030000000004,0.049856019999999994,0.03267593
4970,25060.0,0.002439071,0.0034198290000000005,0.01637447,0.00491097,0.0035407290000000003,0.002725173,0.0018774039999999996,0.4301205,0.002795933,0.5211428,0.002903391,0.5093188000000001,0.002544689,0.5082496,0.0033140419999999997,0.0033331399999999996,0.0033173800000000004,0.003338362,0.003617332,0.05105570999999999,0.033337240000000004
5059,25605.0,0.0024939064999999995,0.0035312775,0.017129645,0.005039991,0.003648329,0.002799834,0.0019051430000000002,0.45975675000000005,0.002875817,0.5503226,0.0029623265000000005,0.54355035,0.002599025,0.5419204000000001,0.0033991929999999996,0.0034197805000000005,0.0033961649999999996,0.0034114239999999997,0.003688776500000001,0.052122,0.034038065
5126,25925.0,0.0025299309999999996,0.003580786,0.01767751,0.005108308000000001,0.003713918000000001,0.0028311,0.0019353870000000002,0.4854200000000001,0.002918316,0.5726591999999999,0.003007054,0.5600698000000002,0.0026371000000000007,0.5610484,0.0034489150000000003,0.0034644839999999994,0.0034570679999999998,0.0034665339999999994,0.0037543530000000006,0.052825920000000005,0.03456291
5241,26390.0,0.0025512940000000004,0.0035913710000000008,0.017202179999999997,0.005159474,0.0036878100000000006,0.002847002,0.0019546750000000003,0.47418080000000007,0.002929593,0.5987574999999998,0.003049873,0.5806652000000001,0.002674509,0.5832418,0.003476716,0.0035043939999999997,0.0034792200000000003,0.00350094,0.003788281,0.05366387,0.03506878
5254,26640.0,0.0025961400000000003,0.0037100799999999997,0.01832212,0.005283283,0.0038511749999999997,0.0029452309999999995,0.001996707,0.5144314999999999,0.0030169479999999998,0.6060388999999999,0.0030993699999999997,0.6011502,0.0027087920000000002,0.6020290000000001,0.0036268949999999993,0.0036454189999999996,0.003578996,0.003593133999999999,0.003886151,0.054393199999999996,0.035475809999999997
5271,26725.0,0.00260718,0.0037183269999999996,0.01771261,0.005303120999999999,0.0038560400000000002,0.002964805,0.002007222,0.48840469999999997,0.0030258429999999994,0.6013062999999998,0.003115106,0.5969238000000001,0.002724338,0.5953685,0.0035759930000000004,0.0036056989999999995,0.0035780190000000004,0.003591395,0.003886104,0.054518330000000004,0.035562149999999994
5318,27000.0,0.002640081,0.003768584999999999,0.018470930000000003,0.005523323,0.003931114,0.0029881229999999996,0.0020269370000000004,0.5276834000000001,0.0030709030000000003,0.6351574,0.003143167,0.6197123,0.002751327,0.6232186,0.0036939389999999994,0.003714609,0.0036549319999999996,0.0036690009999999994,0.0039814,0.05510379000000001,0.03608218
5346,26965.0,0.0026200885,0.0037029034999999993,0.018475199999999997,0.0053354495,0.0038189170000000007,0.0029508115,0.0020100355000000005,0.5075060500000002,0.0030220515000000006,0.6231034000000001,0.0031334760000000005,0.6101987999999999,0.002734029500000001,0.6206714499999999,0.0035773280000000003,0.0035996675000000006,0.0035755510000000006,0.0035890814999999993,0.003888881499999999,0.05492041000000001,0.03584972
5455,27615.0,0.002698087,0.0038347249999999998,0.01831967,0.005486133,0.003956366,0.003041576,0.002066111,0.5201941999999999,0.003124428,0.6480269,0.003215693,0.6427712,0.002806617,0.6411030000000001,0.003699588,0.003719471,0.0036866900000000003,0.0037085779999999997,0.003999448,0.056340480000000005,0.03671827
5492,27730.0,0.002693272,0.003805923,0.01887427,0.005447099999999999,0.003923964,0.003045868,0.0020712840000000005,0.5556878000000001,0.003102016,0.6664644,0.0032073489999999995,0.6612122,0.002812601,0.6641539000000001,0.003675676,0.0037045479999999998,0.0036798239999999995,0.003703594,0.0040029060000000005,0.05644705,0.03686002000000001
5608,28395.0,0.002785992,0.003984523,0.019009389999999998,0.005723019,0.004124760999999999,0.0031784279999999996,0.0021743760000000004,0.5673233,0.0032276150000000005,0.7072593,0.003301406,0.6806059,0.0028834360000000005,0.7065799,0.003852653,0.0038710590000000005,0.003848267,0.003861545999999999,0.004150509,0.05792022,0.03787323
5735,29020.0,0.0028264270000000003,0.004042911,0.019740920000000002,0.00582039,0.004153109,0.0032121899999999993,0.0021754269999999997,0.6251258000000001,0.0032922029999999996,0.7389037999999999,0.0033798929999999997,0.7312801,0.002948381,0.7318325000000001,0.0038833609999999997,0.0039079660000000006,0.0038827410000000008,0.0038931129999999993,0.0042023170000000006,0.05916224,0.03860131
5775,29250.0,0.0028511770000000003,0.004068781,0.019997579999999997,0.005805282,0.004198026,0.003209137,0.002180957,0.6585792,0.0033036000000000003,0.6968811,0.003397464,0.6916301,0.002968741,0.6911994,0.003923202,0.003949188,0.003909397,0.003927827,0.004237153,0.05964779,0.03892761
5777,29255.0,0.002847981,0.0040663949999999996,0.01998352,0.005815197999999999,0.004180263,0.003211928,0.002183413,0.6219879,0.003307155,0.7394380999999999,0.003407263,0.7196786,0.0029651630000000003,0.7210823,0.003922702,0.003949070000000001,0.003912164,0.0039287820000000005,0.004235194999999999,0.05975478999999999,0.03897055
5795,29310.0,0.002862095,0.004067756,0.01993509,0.005811451,0.004187585,0.003227758,0.002180123,0.6536721999999999,0.003308941,0.7051022,0.0034202569999999995,0.6976678999999999,0.002972818,0.6984703000000001,0.003936195,0.00396056,0.003925991,0.003949523,0.004264330000000001,0.059778120000000004,0.03913218
5845,29540.0,0.0028809195,0.0040943989999999994,0.02013615,0.005876219,0.0042269605,0.0032552475,0.0022078510000000003,0.6719763499999998,0.0033420095000000006,0.7199057000000001,0.0034521690000000006,0.72401935,0.0030012474999999996,0.7199975000000001,0.0039547795,0.0039768095,0.0039560675,0.003974174499999999,0.004286374,0.06025940999999999,0.039383165000000005
5859,29585.0,0.002870417,0.004078102,0.02030384,0.005868742000000001,0.0041953089999999995,0.003241586,0.002211499,0.6357389,0.003320288,0.7364032,0.0034378520000000004,0.7344697,0.0029988060000000006,0.7360760999999999,0.0039376,0.003959822,0.003943944,0.0039572719999999995,0.0042762749999999995,0.06035126,0.03938162
5877,29840.0,0.002929346666666667,0.004195325000000001,0.020451680000000007,0.006003537666666668,0.0043366583333333325,0.003329562666666666,0.0022503926666666662,0.6211954333333334,0.0034131209999999994,0.7226269000000002,0.0035020030000000005,0.7310381,0.0030452566666666673,0.7289672333333332,0.004065052,0.0040889253333333325,0.004045264333333332,0.0040548803333333334,0.004358227333333333,0.06100489999999999,0.039819610000000005
5945,30085.0,0.002936816,0.004191399,0.020723290000000005,0.006089479,0.004295967999999999,0.0033027410000000005,0.002255941,0.7076435,0.0034076919999999995,0.7744390999999999,0.0035078749999999997,0.7633768999999999,0.003059817,0.7627492,0.004040383000000001,0.004065156,0.0040364979999999995,0.004053807,0.004367589000000001,0.06137640999999999,0.04007527
5974,30240.0,0.0029554326666666668,0.004227109666666667,0.02078136000000001,0.006072472999999998,0.0043403221666666655,0.0033290940000000003,0.002270587999999999,0.6460104,0.0034371375000000004,0.7627233166666667,0.0035188593333333336,0.7607495833333338,0.003076175833333333,0.7600735166666666,0.0040688120000000015,0.004097306499999998,0.0040690415,0.004083529999999999,0.0043963663333333345,0.06169582000000002,0.04031436833333333
5976,30240.0,0.002951312,0.004219986,0.02063052,0.006035996,0.004323698,0.003321006,0.002264691,0.6406992999999999,0.0034348970000000006,0.7440652000000001,0.0035209660000000004,0.7417822000000001,0.0030827759999999997,0.7411954999999999,0.004061411,0.004093718,0.004061627000000001,0.00407617,0.004401375,0.06169072999999999,0.04028876999999999
5983,30275.0,0.002949001,0.004232193,0.020721239999999995,0.006057834,0.004351998,0.0033348799999999997,0.002264477,0.6790041999999998,0.0034330620000000006,0.7844446999999999,0.0035212029999999997,0.7699126999999999,0.0030755289999999996,0.7713749999999999,0.004068207,0.004097534,0.004064558,0.004082298,0.004399801,0.06174500000000001,0.04035822
6261,31770.0,0.0031092049999999994,0.004473651999999999,0.021923659999999998,0.006441668,0.004607987499999999,0.0035270325,0.0023874284999999993,0.7817619,0.0036308405000000004,0.85282065,0.0037221075000000007,0.8492914000000003,0.0032426720000000007,0.8469709000000002,0.004309034000000001,0.004329550999999999,0.0042993530000000005,0.0043133395,0.004633544500000001,0.06485163000000001,0.04238923
6606,33425.0,0.0032586570000000003,0.004678295,0.022484780000000003,0.006757454000000001,0.004782317999999999,0.0036885729999999997,0.002499268,0.8480235,0.0038125049999999995,0.9211549000000001,0.003908731,0.9158909,0.0034176819999999996,0.9205204999999997,0.004562832,0.004603219,0.004533576,0.0045547719999999995,0.0049002889999999995,0.06824203999999999,0.04462590999999999
6713,33850.0,0.003295709,0.0046978950000000005,0.022651899999999996,0.006771513,0.004800581999999999,0.003693365999999999,0.002522015,0.9133560999999999,0.003821086,1.0135341,0.003943872,0.9968241999999998,0.0034406179999999995,1.0025834,0.004652356,0.004693843,0.004569483,0.004578803,0.004903411000000001,0.06900885999999999,0.04507621
6778,34270.0,0.0033448689999999994,0.0048071139999999995,0.02297359,0.006913590999999999,0.004933071999999999,0.0037647959999999995,0.002555394,0.8931198,0.00391438,0.9828226000000001,0.004010221999999999,1.0005024000000002,0.00349214,1.0141013,0.004633307,0.004665113,0.004633498,0.004653908,0.004979873,0.06995228,0.04571278000000001
6883,34775.0,0.003385353,0.004854655,0.02340819,0.006996390999999999,0.004954219000000001,0.003809738,0.0025933030000000004,0.9474514999999999,0.00394361,1.0931426000000002,0.004052661000000001,1.0599672999999998,0.0035347939999999995,1.07187,0.004694413,0.004727483,0.004677914,0.004700492999999999,0.00503702,0.07106764,0.046435489999999996
7349,37195.0,0.0036396145000000004,0.005249524,0.025235854999999995,0.0075537815,0.005365560999999999,0.004117335000000001,0.0027926204999999997,1.05638355,0.004268490999999999,1.210367,0.004365873,1.1607650999999997,0.0037923335000000003,1.1923888,0.005067312000000001,0.005105673999999999,0.005050349500000001,0.0050776135,0.0054292904999999995,0.075954135,0.04964023499999999
7453,37645.0,0.003672673,0.005287219000000001,0.025509550000000002,0.007607077000000001,0.005391954,0.0041456,0.002826024,1.0600654,0.004297591,1.2031905,0.004414391000000001,1.1954946000000002,0.0038314099999999995,1.1967633,0.0051172019999999995,0.005150175,0.005103135,0.005127525,0.005493592,0.07667232,0.05017300000000001
9114,46160.0,0.004645537,0.006649279000000001,0.033807149999999994,0.009755868000000001,0.006812095999999999,0.005286716999999999,0.0036285879999999994,1.6422218000000002,0.005435397,1.939213,0.005526092000000001,1.8997249999999997,0.004822851,1.912849,0.006483889,0.006528400999999999,0.006467175,0.006493759,0.0068894850000000025,0.09454623000000001,0.06189961000000001
9174,46130.0,0.004565049,0.006473207,0.03318725,0.009464278999999999,0.006579899,0.005155302,0.0035451650000000003,1.7110765000000001,0.005327535,2.0363640000000003,0.005487584,1.9553109999999996,0.004796478000000001,1.964121,0.006359386999999999,0.006408333,0.00634811,0.006383705000000001,0.006789970000000001,0.09418670999999999,0.06164200000000001
10081,50840.0,0.005022574,0.007240819999999999,0.03711448999999999,0.010652734,0.007264972,0.005677199,0.0038955450000000003,2.309016,0.00593283,2.474477,0.006069613,2.419554,0.005266787,2.4150029999999996,0.007122868999999999,0.007180548,0.007033326999999999,0.0070607230000000005,0.007532857000000001,0.10386369,0.06801689


==> results/heuristics/proteins/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
535,2675.0,0.0002379457,0.00030136909999999993,0.0015781879000000005,0.0005144199166666665,0.00043239602166666666,0.00030126974,0.00015393895,0.004403269666666666,0.00023423033333333333,0.005194032666666666,0.0003297130166666666,0.004316405666666667,0.0003020723333333334,0.004297152833333332,0.0002644339849999999,0.00025715037833333335,0.00027600925,0.00028256173333333337,0.00013570392833333334,0.002311619166666666,0.0016324442333333334
554,2780.0,0.0002322674333333333,0.0003196001333333334,0.0016439427666666672,0.0005552371999999999,0.0004194179433333334,0.0002970377700000001,0.00016047953333333333,0.004717723999999999,0.00024921893333333336,0.005451289333333334,0.0003096263000000001,0.004807965666666667,0.00028038026666666666,0.004787183666666667,0.0002697467666666666,0.0002628088333333334,0.00028089689999999997,0.00028894753333333334,0.00013826695999999997,0.0024050563333333336,0.0017291626666666665
571,2882.5,0.00029267861666666656,0.00034594135,0.001703841966666666,0.0005731822000000002,0.0004978538533333335,0.0003285011,0.00018125773333333336,0.005082511166666667,0.00027126073333333324,0.005915360166666667,0.00034966476666666653,0.0050476065,0.0003216861833333332,0.005032985000000001,0.00028198561666666663,0.00027482511666666664,0.00029237264999999995,0.00030035973333333345,0.00014322202333333337,0.0024913189999999997,0.0017726693499999992
614,3075.0,0.00026932027777777775,0.00035546890000000015,0.001677656266666667,0.0005859586888888888,0.00047235224555555565,0.0003151522566666667,0.00017082946666666668,0.0057386166666666665,0.00027934976666666665,0.006631728666666669,0.0003701554666666667,0.005579064555555556,0.0003360430444444445,0.0055541447777777775,0.0002957635,0.00028819774444444453,0.00030836791111111113,0.00031744110000000005,0.00015277063111111111,0.002656306666666666,0.0018529737666666665
634,3210.0,0.00028121470000000003,0.0003905137,0.0018467903666666667,0.0006341935333333332,0.00051848082,0.0003772816466666667,0.00018865266666666668,0.006155997666666668,0.0003057639333333333,0.007371780333333334,0.00041960896666666677,0.005970809666666665,0.0004019736333333333,0.005940658333333335,0.0003127734333333334,0.0003056446999999999,0.00032460689999999994,0.0003347396333333334,0.00015757880666666667,0.002786239000000001,0.0019324298000000005
636,3215.0,0.0003007333,0.0004033168666666667,0.0019457097000000006,0.0007728023333333334,0.0006494363333333334,0.00042105521000000007,0.00023886363333333328,0.0064218596666666666,0.0003109535333333334,0.007481313666666667,0.0003869215,0.007005740000000001,0.0003462314333333333,0.006973238666666667,0.00032732493333333335,0.0003196319333333332,0.0003400325,0.0003477334666666667,0.00015740383333333333,0.0027873510000000004,0.0020276
639,3245.0,0.0002929449666666667,0.00039315226666666663,0.0018903412666666669,0.0006771962333333334,0.0005871613399999998,0.00036601232999999996,0.00019378659999999998,0.006247202333333333,0.0003086090333333332,0.0074921196666666665,0.00038698513333333337,0.006112376,0.0003931600333333334,0.006092490666666666,0.0003160476333333334,0.0003087679,0.00032824683333333336,0.00033745759999999987,0.00016192599333333333,0.002815835000000001,0.0019613977000000004
730,3690.0,0.00040647183333333343,0.00045091296666666667,0.0021705942666666663,0.0007447320333333333,0.0006395579333333333,0.00043756179000000004,0.00022221410000000002,0.008144005666666669,0.0003522555,0.009896115000000002,0.0004932241333333332,0.007809622666666668,0.00046145930000000005,0.007784623000000001,0.0003628254,0.0003540992666666668,0.0003772657,0.0003872315,0.00018433724999999994,0.0031995056666666664,0.0022218223999999997
731,3680.0,0.00035072953333333337,0.00042966203333333336,0.002117952366666667,0.0007158123333333333,0.0006659987666666667,0.0004053115366666667,0.00020858440000000002,0.008101137,0.0003359715333333334,0.009540693333333333,0.00045305883333333327,0.007886883666666669,0.00042354253333333323,0.007863443666666668,0.0003536382666666667,0.00034508703333333327,0.00036718850000000007,0.0003780921333333333,0.00018014910333333334,0.0031830636666666675,0.002214034633333334
734,3725.0,0.00043332596666666666,0.0004771232333333334,0.0022170305333333333,0.0008082156000000001,0.0008086124666666668,0.00049169047,0.00026043256666666666,0.008362952666666668,0.00037828289999999995,0.009787229000000001,0.0005108274666666667,0.007948055666666667,0.0004728000666666667,0.007922244,0.0003676892333333335,0.00035685693333333343,0.00037542969999999995,0.0003854990666666666,0.00018337568,0.003235539333333332,0.0022393065
735,3670.0,0.0003199338666666667,0.00041867099999999996,0.002120137333333333,0.0007301962333333331,0.0005755184666666667,0.0003784101299999999,0.0002022107333333333,0.008223466666666667,0.0003236929666666667,0.009284378333333336,0.0004667681,0.008146086333333333,0.00044075663333333347,0.008102688666666667,0.00035689666666666674,0.00034755863333333335,0.00037207603333333343,0.0003811677333333333,0.00018440882333333334,0.0031673516666666673,0.002237343666666667
737,3755.0,0.0003772933833333334,0.00048682684999999996,0.0022598866666666668,0.0007936201333333333,0.0007644734666666668,0.0004756372016666667,0.0002489169833333334,0.008448108666666669,0.00038692158333333355,0.0099622425,0.0004809696833333333,0.0080484855,0.0004577479166666667,0.008016870833333335,0.0003684481333333333,0.00035941601666666673,0.0003809451666666668,0.0003922223999999999,0.00018441673666666668,0.003269807333333333,0.0022592029833333337
755,3770.0,0.0003261805000000001,0.00042765129999999997,0.0021775480999999997,0.0007014430666666665,0.0006673575999999999,0.00038037297666666667,0.00020458693333333334,0.008653678666666666,0.00033063879999999996,0.009768509000000002,0.0004671336666666667,0.008634315,0.0004328568333333335,0.008604846666666666,0.00036507443333333336,0.0003565947333333333,0.0003823836666666666,0.0003909428333333333,0.00018883544666666672,0.0032575446666666674,0.002275863466666666
760,3820.0,0.00033938103333333336,0.00043911136666666676,0.0023985379333333334,0.0007407582666666665,0.0007422051333333334,0.00038841562000000004,0.00021420313333333327,0.008710947333333332,0.0003425201666666667,0.010525441999999998,0.00047944379999999997,0.008408796666666666,0.00043275363333333334,0.008388129999999999,0.00036296836666666656,0.0003538450333333333,0.00037855313333333337,0.00038886866666666665,0.00018494124333333332,0.0033056903333333336,0.0023002226333333335
788,3995.0,0.000400070366666667,0.0004966696222222225,0.0022542263444444454,0.0008352863222222217,0.0007635103666666669,0.00048212473611111147,0.0002617730055555555,0.009541535499999997,0.00039187405000000013,0.011196007888888889,0.00047222640000000015,0.00940317227777778,0.00043498405000000004,0.009367674888888889,0.00038873488888888894,0.00037912923888888894,0.00040213665555555574,0.00041375025555555556,0.00019582244277777772,0.003470258333333333,0.002426005961111111
794,4040.0,0.0004538655749999999,0.0005113601416666666,0.0024245641583333344,0.0008591174,0.0008134406916666668,0.0005030711891666668,0.0002669294583333333,0.009732658250000005,0.0004024247333333335,0.011600453333333335,0.0005286316583333333,0.009320883416666667,0.0004847786166666666,0.00929233308333333,0.0003967464333333334,0.0003869036749999998,0.00040968058333333324,0.0004210194166666666,0.00019899607999999998,0.0035153389999999997,0.0024363715833333336
795,4035.0,0.00037207603333333327,0.0004960775,0.002434586800000001,0.0008448128,0.0007605951000000003,0.0004651942566666666,0.00023618533333333335,0.009629806666666664,0.0003871599666666667,0.011356582666666669,0.0004940507666666668,0.00922262333333333,0.0005020779333333333,0.009202894000000001,0.0003929058,0.0003837109333333333,0.0004061778666666667,0.0004198074666666667,0.00019734694333333337,0.0035072566666666666,0.002427895566666667
802,4050.0,0.00037729740000000004,0.00048041343333333326,0.0025199253666666663,0.0008166069333333335,0.0006994089999999999,0.00045369449999999994,0.00023527936666666667,0.009885261000000001,0.0003745318000000001,0.011851952999999998,0.0005172252666666668,0.009510237000000001,0.000486096,0.009537084,0.0003905137666666668,0.00038205786666666665,0.0004060029333333334,0.0004184483333333334,0.00019811786,0.0035106816666666666,0.002439252733333333
816,4105.0,0.0003666798000000001,0.00047213243333333335,0.0024158241,0.0008113936666666668,0.0008062681333333334,0.00044589044333333326,0.00023384883333333337,0.010024421000000002,0.0003657260333333334,0.012312282666666665,0.0004698197333333333,0.009851989666666667,0.00047469156666666657,0.009817432666666666,0.0003925561,0.00038455340000000007,0.00040880833333333335,0.0004200378666666666,0.00020045431333333332,0.0035479063333333336,0.0024733541
819,4155.0,0.0004903318666666666,0.0005264282333333332,0.002533896233333334,0.0008794459666666667,0.0009044253000000001,0.0005494596933333335,0.000284497,0.010322568333333334,0.00041657299999999994,0.012137008666666666,0.0005297502333333335,0.009848969666666667,0.0005057652,0.009811966666666668,0.00040567713333333326,0.000395298,0.00041845633333333337,0.0004283587333333333,0.00020329155333333337,0.0036136143333333334,0.0025021081
831,4205.0,0.0003964184333333333,0.0005223115666666666,0.002573038333333333,0.0008894444333333337,0.0008001725666666668,0.00047583578000000005,0.00024302793333333332,0.010354318333333333,0.0004081328333333334,0.012327271000000002,0.0005311328000000001,0.010057131666666665,0.0005057969,0.01001756266666667,0.0004089435333333334,0.0003986438666666666,0.00042560099999999995,0.00043729933333333336,0.00020649436000000002,0.0036447993333333334,0.0025345726333333334
833,4215.0,0.00040233933333333336,0.0004982790999999999,0.0026280165999999997,0.0008472127000000002,0.0008727073999999999,0.0005113842333333334,0.0002432027666666667,0.010473616666666666,0.0003897984,0.012725239,0.0005270638666666666,0.010111570999999998,0.0005320549333333333,0.010088227666666665,0.0004048426666666668,0.00039458273333333333,0.00042121410000000003,0.00043401716666666677,0.00020550091333333334,0.003646063999999999,0.0025335397
838,4240.0,0.0004089117666666666,0.0005114635333333333,0.0025573018000000004,0.0008515354333333332,0.0008452334666666668,0.0005148728500000001,0.00024896459999999994,0.010632890333333336,0.0003976504333333333,0.012815322,0.0005512398666666667,0.010280316,0.0005325713333333333,0.010270585,0.0004094839,0.00039994716666666663,0.0004276196,0.00043818149999999995,0.00020755923999999997,0.0036772076666666672,0.0025511103666666667
858,4320.0,0.0003765106,0.0005023638666666666,0.0025903306333333325,0.0008508366666666666,0.0009358800666666666,0.0004897197833333333,0.00024441080000000003,0.011182593666666667,0.000391547,0.013565293333333334,0.0005558253,0.010778084333333332,0.0005482514,0.010736457333333334,0.0004156112333333333,0.0004056295,0.0004319985333333334,0.00044268763333333335,0.00020990371333333337,0.003740597,0.0025972122000000003
861,4365.0,0.0004395405333333333,0.0005435070333333333,0.002692254333333334,0.0009261134666666668,0.0008585135333333335,0.0005378486266666668,0.0002863486666666667,0.011297430666666667,0.00042584739999999995,0.013726411666666667,0.0006182908666666666,0.010878217333333332,0.0005390407333333334,0.010846049333333335,0.00042575196666666656,0.00041508666666666664,0.0004398107666666667,0.00045239923333333337,0.00021307471333333337,0.0037872470000000014,0.0026313470666666666
874,4400.0,0.0003959339,0.0005151034,0.0026447297,0.0008720149666666665,0.0009392101,0.0004552204033333333,0.00024813023333333334,0.011533831666666664,0.0004019895999999999,0.01415070166666667,0.0005926529666666667,0.011207338333333332,0.0005480053666666667,0.011178064333333331,0.0004213014333333333,0.0004111608,0.0004380544333333333,0.0004504283333333333,0.00021323361666666666,0.0037978396666666675,0.0026414237333333337
877,4415.0,0.0003889719000000001,0.0005147457,0.0026577632999999997,0.0008755443333333333,0.0008172194333333333,0.0004878126266666666,0.0002502282666666667,0.011561403333333333,0.0004024029333333333,0.014156377000000001,0.0005543788333333333,0.01119810133333333,0.0005053041666666667,0.011191955,0.00042514803333333336,0.0004143555333333333,0.0004407564666666667,0.0004536152333333333,0.00021744573666666666,0.003828740333333333,0.002655856233333333
879,4420.0,0.00038398906666666665,0.0005162477666666666,0.002663533433333334,0.0009356577666666668,0.0008720715666666667,0.0004964271733333334,0.0002650578666666666,0.012155924666666667,0.00040250619999999997,0.014086041333333337,0.0005143404999999998,0.012050735333333331,0.00047653516666666673,0.012029564333333331,0.0004291852666666668,0.00042010946666666684,0.0004468520000000001,0.0004594246666666666,0.00022021931333333336,0.0038285249999999997,0.002776320666666667
886,4470.0,0.0004847844666666666,0.0005372524666666668,0.0027012983666666675,0.0009088673333333333,0.0008495327333333334,0.0005284707966666665,0.0002749841333333333,0.011958948666666667,0.00042087243333333333,0.014142894999999997,0.0005568503000000001,0.011449466333333333,0.0005316579,0.011441042,0.00043919879999999997,0.0004277070666666666,0.0004492600333333333,0.00046021933333333326,0.00022062461000000005,0.003877163333333334,0.0026854430999999996
899,4510.0,0.00041272633333333346,0.0005051930000000001,0.0027072586333333334,0.0008641552999999999,0.0009007611333333332,0.0004976034200000001,0.0002498547,0.012037390333333333,0.00039220653333333337,0.014647297333333335,0.0005307277,0.011665087666666667,0.0005081254,0.011619494666666669,0.0004319827333333334,0.00042121416666666674,0.0004489899,0.0004624286333333333,0.00022247638000000002,0.003904317999999999,0.002709341133333333
957,4805.0,0.0004137675333333334,0.0005597432333333334,0.002869630366666667,0.0009558519666666667,0.0010827458,0.0005553087900000001,0.00026622613333333336,0.013711170333333333,0.0004352331,0.01654907366666667,0.0006101211333333335,0.013170627666666667,0.0005905311,0.01311979,0.0004584073,0.0004470825,0.0004789272999999999,0.0004930416666666666,0.00023261697666666667,0.004150819666666667,0.0028911746666666666
982,4945.0,0.0004383165666666667,0.0005833785,0.0031879896666666676,0.0009931089333333333,0.0009429376,0.0005830046799999999,0.0002787431666666666,0.014353141000000002,0.0004550457666666668,0.017543822333333334,0.0006542683666666665,0.013871222000000004,0.0006304343666666668,0.013824477,0.0004726250666666666,0.0004619836000000001,0.0004918654333333334,0.0005051692333333332,0.00023934046999999996,0.004286272666666666,0.0029747493666666667
995,5035.0,0.00046912840000000005,0.0006042242666666666,0.0031458930333333334,0.0010690048,0.0010161641,0.0005784832,0.0002876360666666667,0.014853016333333333,0.00047124226666666664,0.018035541,0.0007111391666666666,0.014285704333333333,0.0006711564333333334,0.014245948999999999,0.0004827738,0.00047156813333333326,0.0005026738666666666,0.0005168121,0.00024525323333333336,0.004363942,0.0030391533333333333
1019,5120.0,0.0004498720666666665,0.0005934478,0.0032260731666666678,0.0010598821,0.0010621310666666666,0.0005903803666666668,0.0002904574333333334,0.015524495333333332,0.00045632523333333333,0.018863154666666666,0.0006843330333333333,0.01491119966666667,0.0006838876666666667,0.014880453333333338,0.0004907448333333333,0.0004789351999999999,0.0005103747333333333,0.0005237976333333334,0.0002491235333333334,0.004426526666666667,0.0031878070000000004
1022,5135.0,0.0004333655666666667,0.0005933443333333334,0.0031617714999999996,0.0010068653666666669,0.0010029240333333331,0.0005629623,0.00028465580000000003,0.015611063333333336,0.00046005243333333327,0.018732567333333332,0.0006262383333333334,0.015064606333333334,0.0005738100666666667,0.015012629666666668,0.0004908006000000001,0.00047953933333333334,0.0005135059333333333,0.0005245925,0.00024967193333333334,0.004441618333333334,0.003089826000000001
1046,5300.0,0.0006231041555555555,0.0006686290666666666,0.003420276066666669,0.0011353891222222222,0.0011307692333333336,0.0007044580888888889,0.00035076672222222237,0.016844081000000007,0.0005305104333333333,0.020181681,0.0007238890333333331,0.01618733611111111,0.0007007624666666665,0.016154298666666664,0.0005199088222222223,0.000507884511111111,0.000535620611111111,0.0005509456,0.00025834241111111114,0.0045912527777777785,0.0031894868888888896
1049,5310.0,0.0005064248666666668,0.0006456374666666666,0.0033788758,0.0010726927333333336,0.0012043319333333335,0.0006733416666666667,0.0003111203,0.016688445,0.0005086501999999999,0.020332914000000004,0.0006840943666666669,0.015953402333333328,0.0006583613333333333,0.015928751333333335,0.0005153418,0.0005027851333333334,0.0005367121333333334,0.0005515892333333333,0.00026129886666666663,0.0046068593333333345,0.003196064666666666
1060,5380.0,0.0005015082,0.0006574047777777778,0.0034947685333333338,0.0010977716333333337,0.0012140858555555556,0.0006449173333333332,0.00031796562222222207,0.01723837788888889,0.0005178398555555555,0.020888402444444443,0.0007167127777777773,0.016539202777777776,0.0006857766333333334,0.01654605944444444,0.0005221128444444446,0.0005104409222222222,0.0005428817666666666,0.0005584504444444444,0.0002632644666666669,0.004671276777777779,0.0032348572222222235
1073,5455.0,0.0006055991666666665,0.0006998776666666666,0.0036226826999999997,0.0012410250333333335,0.0012775496666666665,0.0008084773,0.0003768761666666667,0.01776191166666667,0.0005540053666666667,0.021249285333333336,0.0007607700333333333,0.017140661999999997,0.0006947914666666666,0.017094068666666663,0.0005381982333333334,0.0005259514666666667,0.0005556901000000001,0.0005714495999999998,0.00026928593333333333,0.004731821666666667,0.003430700333333333
1076,5450.0,0.0005086024666666668,0.0006590445000000002,0.0034418099666666665,0.0010863300666666665,0.0012394272333333333,0.0006468695666666665,0.0003182332000000001,0.017771520666666665,0.000517877,0.02123971066666667,0.0007521629666666668,0.017156082999999996,0.0006705522333333334,0.01721822166666666,0.0005294084666666669,0.0005174955333333333,0.0005499681333333335,0.0005656401,0.00027023156666666667,0.004726067333333333,0.003286567999999999
1097,5520.0,0.0005156438666666667,0.0006473143333333333,0.0034671790666666665,0.0010794630666666669,0.0010972819999999996,0.0006271122666666667,0.0003134728333333333,0.018358016999999997,0.0005063057,0.022055353666666666,0.0007503743333333332,0.017734132,0.0006852148999999999,0.017726359999999997,0.0005359172999999998,0.0005242267666666666,0.0005552608666666667,0.0005723237333333332,0.00027368073333333334,0.004771463,0.003328347
1140,5720.0,0.0005111933000000002,0.0006394466666666666,0.003760082966666667,0.001165906666666667,0.0012917357999999994,0.0006439130666666665,0.0003239789333333333,0.019808017000000004,0.0004940907666666667,0.02471101333333334,0.0007376911,0.019129188,0.0007147627666666668,0.019188974999999997,0.0005536634666666667,0.0005389770333333334,0.0005744616666666666,0.0005916437333333333,0.0002825180666666667,0.004951143333333335,0.003450401
1156,5860.0,0.0005542119333333333,0.0007099469666666667,0.003960544733333334,0.0012118423333333335,0.0014327838666666666,0.0006668008333333335,0.0003441413666666666,0.020415785333333332,0.0005542516000000001,0.024718342999999997,0.0008553111,0.019563214333333332,0.0007543245333333332,0.019545144999999996,0.0005656719333333332,0.0005520819666666667,0.0005894422000000001,0.0006038268333333333,0.00028880433333333336,0.005089529666666667,0.0035293733333333337
1183,5950.0,0.0005401134333333332,0.0006785074333333333,0.003846732399999999,0.0012102362000000002,0.0013693415333333335,0.0007093508999999998,0.00033482710000000003,0.021263528333333337,0.0005297899000000001,0.025483679666666665,0.0008086524666666667,0.020150583666666663,0.0007539193666666666,0.020137061666666668,0.0005732696,0.0005618254000000001,0.0005961417666666667,0.0006142456999999999,0.00029164950000000006,0.005156907999999999,0.0035802213333333333
1192,6020.0,0.0005531152000000001,0.0007192771333333334,0.003650028933333334,0.0012573714333333336,0.0013030288999999998,0.0006675637333333333,0.00035769940000000014,0.02268686833333334,0.0005623976333333332,0.025919293000000003,0.0006895544333333334,0.022100642,0.0006441595333333332,0.022052704,0.0005869309333333334,0.0005742788666666667,0.0006038744666666667,0.0006202936333333334,0.0002957662333333333,0.005216121,0.0037794033333333333
1202,6080.0,0.0005886555166666668,0.0007230599166666666,0.0040634711666666665,0.0012515464666666665,0.0012738462833333335,0.000722737983333333,0.0003508488333333332,0.022008985,0.0005662520666666665,0.026346985833333336,0.0008368291000000002,0.02062690883333334,0.0008319418833333333,0.02065275516666667,0.0005897839000000002,0.0005767862333333334,0.0006124576166666666,0.000630704516666667,0.0003038246833333333,0.005276795000000001,0.0036564114999999993
1227,6230.0,0.0005934556333333333,0.0007701237666666667,0.004049849033333334,0.0012423828333333333,0.0013756514333333333,0.0007177669999999999,0.00036492346666666664,0.023497247666666665,0.0006042719,0.027407265,0.0008374137666666666,0.021800099999999996,0.0008163765999999999,0.021747943333333332,0.0006049236333333334,0.0005919615666666666,0.0006309825666666667,0.0006473382333333334,0.0003067891333333333,0.005414763666666666,0.003760783333333333
1271,6375.0,0.0005550147000000002,0.0007168849333333336,0.004278246133333334,0.0012649056333333335,0.0014608702333333335,0.0007688677333333333,0.0003531138,0.02439942333333334,0.0005566120333333334,0.03019036166666667,0.0007932505666666668,0.0233297,0.0007715463666666667,0.023229249999999996,0.0006163518333333334,0.0006038109,0.0006420850666666668,0.0006610710666666666,0.0003198384333333333,0.005516275333333333,0.003847051000000001
1300,6560.0,0.0005923587999999999,0.0007754854777777775,0.004425139011111112,0.001381587922222222,0.0016824427111111107,0.0008360835555555558,0.00037271975555555544,0.02568502333333333,0.0006075991111111113,0.03140288088888888,0.0008710913666666667,0.024616355555555556,0.0008371192555555558,0.02461052111111111,0.0006273322888888888,0.0006139172333333331,0.0006542999777777777,0.0006717575777777778,0.00031713383333333326,0.0056889241111111105,0.00411493788888889
1304,6580.0,0.0006164546666666668,0.0007926227999999999,0.004272373633333334,0.0013283968333333335,0.0016647897666666664,0.0008280281333333333,0.0003743887,0.025786810000000004,0.0006210009666666666,0.031198205,0.0008959450000000001,0.02470061,0.0008647445,0.02473815,0.0006361881,0.0006225428000000001,0.0006638764666666668,0.0006815512,0.0003232320666666667,0.005695613333333334,0.003960658000000001
1312,6640.0,0.0006991388666666667,0.0008500254333333332,0.0045577123999999995,0.0014404693000000003,0.0017121943999999997,0.0008677328333333332,0.0004442055666666667,0.026792600000000003,0.0006763776333333331,0.031867116666666674,0.0009759900666666666,0.02541131666666667,0.0009610173,0.025359423333333336,0.0006496905333333334,0.0006322067,0.0006674449333333334,0.0006821869333333332,0.00032242933333333327,0.005762418666666667,0.003999264333333334
1356,6830.0,0.0005954267666666665,0.0008049804333333333,0.004594334333333333,0.0013920147999999999,0.0016554907666666667,0.0008030495333333335,0.0003884474333333334,0.02755826666666667,0.0006311814,0.034137790000000015,0.0008959456666666667,0.026699033333333334,0.0008798520999999997,0.026686346666666663,0.0006521543333333334,0.0006376742666666667,0.0006772995333333334,0.0006993532333333332,0.00033099660000000006,0.005920807333333333,0.004107626666666667
1494,7600.0,0.0007127440333333333,0.0009621466666666668,0.005394291333333334,0.0015960137666666666,0.0021118082000000002,0.000972764,0.0004458745333333333,0.03419714333333333,0.0007584808999999998,0.040756176666666664,0.0011697369333333331,0.032750930000000004,0.0009917972,0.03271796999999999,0.0007369835666666667,0.0007198094000000002,0.0007649738666666666,0.0007853267333333332,0.00037299789999999995,0.006613731999999998,0.004568210666666666
1502,7590.0,0.0007067363499999996,0.0009242455833333333,0.005342554633333334,0.001601517083333333,0.0019411401166666675,0.0009604172333333332,0.00043252303333333314,0.03438088666666667,0.0007260124166666665,0.04154609500000002,0.001035086316666667,0.03302231666666667,0.0010281838833333331,0.03300541666666667,0.0007321398000000001,0.0007147909666666665,0.0007599274333333334,0.0007808285999999999,0.0003674864833333334,0.006577352666666667,0.004566823999999999
1559,7860.0,0.0007207870000000001,0.0009330511000000002,0.005778026133333333,0.0016153262000000001,0.0021941575333333328,0.0009492958333333333,0.0004478535,0.03667774000000001,0.0007269857666666667,0.04498390333333333,0.0011809032666666665,0.03528194,0.0010399977333333333,0.03532915,0.0007535058333333335,0.0007352273666666667,0.0007820849000000001,0.0008034702,0.00038160483333333334,0.006814201666666669,0.0047352003333333325
1568,7905.0,0.0006975492999999999,0.0009365558999999998,0.005731334566666667,0.0016401448,0.0022511398999999995,0.0009874739333333334,0.0004483621,0.03689399333333333,0.0007337808333333333,0.04552533,0.0012141386333333333,0.035748180000000004,0.0011174677333333329,0.035688356666666664,0.0007553894000000001,0.0007385730333333333,0.0007845642666666666,0.0008075790666666667,0.0003867466333333333,0.006825288333333333,0.004746882
1576,7945.0,0.0007651489666666667,0.0009467203000000001,0.005758065033333333,0.0017204681333333335,0.002326885633333333,0.0009255493666666668,0.0004484096666666666,0.03789090333333333,0.0007412513333333333,0.04522726333333335,0.0011197329666666667,0.036185106666666654,0.0010682423333333334,0.036232756666666664,0.0007639005666666666,0.0007459801666666667,0.0007951975333333332,0.0008157804333333335,0.0003902434666666667,0.006892618,0.004785204000000001
1605,8045.0,0.0006872815333333333,0.0009293159000000001,0.005700667,0.0016384125999999992,0.0020425400000000007,0.0009618916333333332,0.0004397154,0.03916051333333334,0.0007305779999999998,0.04694794333333333,0.0011568703333333333,0.03765896999999999,0.0010875305333333336,0.037764356666666665,0.0007663172666666667,0.0007491030666666666,0.0007978436,0.0008191664666666668,0.00039050583333333325,0.006957523000000001,0.004840080333333332
1608,8065.0,0.000718101033333333,0.0009337983333333334,0.005724349666666666,0.0016831164666666664,0.002165126466666667,0.0010700943333333335,0.0004419565666666667,0.03841314666666668,0.0007322868666666666,0.046513366666666674,0.0011377016333333336,0.037457170000000005,0.0012742517333333334,0.037435470000000005,0.0007705841333333335,0.0007538791333333335,0.0008004346,0.0008242136333333332,0.0003904818333333333,0.006973998666666666,0.004855783666666666
1625,8190.0,0.0007285912999999999,0.0009761649000000002,0.0059928133333333345,0.001819872266666667,0.0019207477333333333,0.0009594199,0.0004623015666666667,0.039912593333333336,0.0007656654333333334,0.049030483333333326,0.0011211478000000003,0.03804511333333333,0.0010792100666666667,0.038058049999999996,0.0007892131,0.0007696628333333334,0.0008167109,0.0008399486333333335,0.00040252200000000005,0.007092046666666668,0.004926220333333334
1632,8235.0,0.0007873612333333332,0.0009925686666666666,0.0059389736666666665,0.0017023956333333333,0.0022750780000000003,0.0010055299,0.0004652340666666666,0.04005186,0.0007822753000000001,0.04877954666666668,0.0012315272,0.03871643333333334,0.0012407785,0.03861377,0.0007940451000000001,0.0007754326333333332,0.0008250474333333333,0.0008458927333333336,0.0004023789999999999,0.0071461446666666656,0.004963349000000001
1635,8250.0,0.0008523544666666666,0.0010044819333333334,0.0060664026666666674,0.0017888554000000006,0.002012554666666667,0.0010398384,0.0005063056000000001,0.04050705000000001,0.0007901986000000001,0.04927954666666667,0.0011920132666666666,0.03881163333333333,0.0011185012333333332,0.03879008333333333,0.0008027319666666666,0.0007820767666666667,0.0008263347333333335,0.0008495723666666667,0.00040607466666666667,0.007144388333333332,0.0049743493333333335
1648,8335.0,0.0007785265999999999,0.0010164448222222226,0.006227606444444447,0.0018208717666666663,0.002316816433333334,0.001106296788888889,0.0004781140444444443,0.041054833333333325,0.0008014705222222217,0.049767469999999994,0.0012240725777777773,0.03945445,0.0011972187666666673,0.039533077777777766,0.0008094443222222223,0.0007902358555555554,0.0008405370666666668,0.0008624923222222221,0.0004092242555555556,0.007242984222222222,0.005025439777777776
1674,8455.0,0.0007528865,0.0010187386,0.006356581333333334,0.0018487605999999998,0.0023895969000000006,0.0011012635666666666,0.0004825036333333333,0.04247864999999999,0.0007976054333333333,0.05172074333333334,0.001148843933333333,0.040477860000000004,0.0012874044666666667,0.04054607000000001,0.0008226950666666669,0.0008011101000000001,0.0008464492333333337,0.0008702675333333333,0.000412933,0.007331792666666667,0.005093638666666665
1684,8505.0,0.0007747012999999998,0.0010306570333333332,0.006190676555555555,0.0017829210444444445,0.0021886061999999993,0.0010904924444444441,0.00048407450000000004,0.04261880555555557,0.0008109993222222223,0.05174440333333333,0.0012205446,0.04081606444444444,0.0011310366777777783,0.04076771222222222,0.0008238925111111113,0.0008040853222222224,0.0008562564111111112,0.000877255755555556,0.00041550001111111123,0.007381150555555555,0.005124234999999999
1732,8730.0,0.0008256439000000002,0.0010337745666666666,0.006876716333333332,0.0019359350333333337,0.002514322533333333,0.001169545933333333,0.0005019427333333334,0.045037766666666666,0.0008085089666666668,0.0554047,0.0013959415666666667,0.04326914666666667,0.0013301609999999996,0.043318399999999986,0.0008431119666666669,0.0008240062,0.0008740744333333332,0.0008956748333333334,0.000427699,0.007573405666666666,0.005265950333333331
1744,8795.0,0.0008174338333333336,0.0010443688666666665,0.006477493333333334,0.002019372566666666,0.002370270333333334,0.0011547725,0.0004999796333333332,0.045106886666666665,0.0008195640333333331,0.055343926666666675,0.001288000966666667,0.043802999999999995,0.0012781305,0.04398764,0.0008566773333333334,0.0008339883666666666,0.0008856135666666667,0.0009091376666666666,0.00043391389999999995,0.007635530000000001,0.005295880333333334
1750,8795.0,0.0007552464,0.0010034084333333337,0.006455124666666667,0.0019116476666666664,0.002507662833333333,0.0010650634666666665,0.0004868506999999999,0.04676892333333333,0.0007807015666666667,0.05649696,0.0011420892333333336,0.04389248,0.0011662088333333333,0.04391977666666666,0.0008556601,0.0008347108333333333,0.0008869889333333332,0.0009086604000000001,0.0004412651,0.007617345999999999,0.005314517
1754,8860.0,0.0008838100666666668,0.0011084238333333334,0.006685778666666667,0.001921288233333333,0.0025544728333333332,0.0011684411666666665,0.0005477508,0.046652703333333344,0.0008733672000000001,0.055485563333333335,0.0013300737333333333,0.04450267333333334,0.0012808162333333333,0.04460320999999999,0.0008764268666666668,0.0008502963666666667,0.0008967482666666667,0.0009200733333333335,0.0004322291333333332,0.007687759,0.005356081666666666
1764,8935.0,0.0008339245333333335,0.001111587233333333,0.006705354333333333,0.0019094867666666667,0.0027842042333333333,0.0010955095333333334,0.0005155960666666667,0.04754202666666667,0.0008754252000000002,0.05687672666666666,0.0012499806666666667,0.044703336666666676,0.0012277050999999998,0.04485372666666667,0.0008701960333333331,0.0008501136,0.0009032650333333334,0.0009252867666666668,0.0004421948666666667,0.007765748666666666,0.005369877
1775,8940.0,0.0008181731666666669,0.0010711514000000001,0.006536244,0.0018776655000000005,0.0024991512000000003,0.0010146218,0.0005011161666666667,0.04760189666666666,0.0008407588333333334,0.05696209333333334,0.0012942069333333336,0.044849693333333336,0.0012236198333333336,0.044895856666666664,0.0008648076333333334,0.000844606,0.0008974145999999999,0.0009186268,0.0004340331,0.007747769666666666,0.005380654333333333
1826,9205.0,0.0008442403333333332,0.0011234686666666664,0.007401871666666667,0.001985621233333333,0.0027814859999999997,0.0011663917666666665,0.0005206664666666667,0.05053474666666667,0.0008848188333333335,0.061938370000000006,0.0013694533,0.04860100333333333,0.0012999133,0.04872148666666666,0.0008950553666666666,0.0008716897000000003,0.0009285135333333333,0.0009516877333333332,0.0004525423333333333,0.007973073,0.005539328999999999
1844,9365.0,0.0010255654666666667,0.0012298426000000003,0.007079907999999999,0.0022579749666666667,0.0026745956333333334,0.001331211,0.0006183384666666665,0.05221181333333333,0.0009741865666666668,0.06089845666666666,0.0014229690333333335,0.049933379999999986,0.0013561568,0.04999110666666666,0.0009365554999999999,0.0009103136333333333,0.0009540800000000003,0.0009769841333333333,0.0004644949999999999,0.008161264,0.005647865333333333
1886,9510.0,0.0008918048999999998,0.0011584674999999998,0.007204186333333333,0.0020283784999999997,0.0028360054333333327,0.001122411733333333,0.0005387306000000001,0.05410308333333335,0.0009123480999999999,0.06612741666666667,0.0014517793,0.05177788333333334,0.001361004266666667,0.052229796666666675,0.0009252471333333332,0.0009013332333333333,0.0009587368999999999,0.0009841999666666667,0.0004764318333333333,0.008269669666666667,0.005729850666666666
1930,9745.0,0.0009053233000000001,0.0011978709999999999,0.007751333,0.0021749023333333334,0.0031526716,0.0013207108000000002,0.0005558809000000001,0.056066120000000004,0.0009447180000000001,0.06874548333333333,0.0015540760333333332,0.05422457000000001,0.001410913666666667,0.05433435,0.0009501458000000002,0.0009248735333333334,0.0009824436333333334,0.0010088603999999998,0.0004842281333333333,0.00847267,0.0058712163333333334
1938,9790.0,0.0009348709666666667,0.0012108406666666667,0.007639805333333333,0.0021265737999999995,0.0030203591333333333,0.001142461766666667,0.0005607208333333333,0.05698980333333333,0.0009564000666666667,0.06951376666666667,0.001522056666666667,0.05429035666666667,0.0013368605333333333,0.054341480000000005,0.0009565828,0.0009329637333333335,0.0009910584666666666,0.0010163061999999999,0.0004867315666666666,0.008508133333333334,0.005903124999999998
1948,9820.0,0.0009017069666666668,0.001174855,0.007547718666666666,0.002088777233333333,0.0030811075,0.0012816739333333335,0.0005549272333333332,0.05662072666666667,0.0009247221666666666,0.06942185666666667,0.001444323966666667,0.05425567,0.001366695166666667,0.05428578333333333,0.0009521164666666666,0.0009311357333333333,0.0009857974000000002,0.0010125076999999998,0.00048239226666666667,0.008523482999999998,0.0059343496666666665
1995,10085.0,0.0009052353999999999,0.0012465153333333335,0.007924726333333333,0.0022017949666666664,0.0030041140333333335,0.0013395866999999998,0.0005768934333333333,0.059551840000000016,0.0009816252000000001,0.07273399666666666,0.0014473839666666669,0.05683001666666667,0.0014428932666666664,0.057009333333333335,0.0009911459666666668,0.0009650385333333334,0.0010225292333333334,0.0010481515333333332,0.0005085548333333333,0.008760505333333333,0.006076645999999999
2000,10175.0,0.0011321310333333333,0.0013292070000000002,0.007987195,0.0023996981666666666,0.0031483183999999995,0.001601744666666667,0.0006833872000000001,0.06044934000000001,0.0010568458666666667,0.07108740666666667,0.0015969195666666665,0.057510799999999994,0.001442178,0.05748565000000002,0.0010238968333333332,0.0009954692,0.0010420005666666667,0.0010660732333333332,0.0005093097,0.008864255000000003,0.006138665666666667
2020,10210.0,0.0009229027666666666,0.001258849333333333,0.008173233666666668,0.002203091733333333,0.0034108641000000005,0.001322341066666667,0.0005828301,0.06149667666666666,0.0009950164,0.07432578333333334,0.0015104455333333335,0.05951959666666666,0.0013866273666666667,0.05965646333333332,0.0009997446,0.0009745763666666666,0.0010348077333333335,0.0010593652333333336,0.0005070129333333333,0.008881943333333335,0.006153702
2044,10330.0,0.0009464982000000001,0.0012732583333333331,0.008272388333333332,0.0024007079666666657,0.0032209236000000003,0.0013500217333333334,0.0005889971666666664,0.06301826666666668,0.0010029878666666665,0.07669091666666666,0.0016490227,0.06012919333333334,0.0016691294999999996,0.06023677,0.0010171652666666668,0.0009925680333333332,0.0010497815,0.0010768258333333331,0.000524505,0.008957852333333334,0.006234376000000001
2086,10531.666666666666,0.001008772777777778,0.0013039347777777776,0.008430516999999998,0.0024188176888888893,0.0034266252111111095,0.001435643277777778,0.0006114562999999999,0.0644195977777778,0.0010416721333333333,0.07963658,0.0016641724444444448,0.06292139222222222,0.001630872977777778,0.06291264111111114,0.0010481969444444445,0.0010229058666666666,0.0010819246888888888,0.0011085162888888887,0.0005157205999999999,0.009130040444444442,0.006348069444444443
2115,10695.0,0.0010261463000000002,0.0013296333333333336,0.00855941183333333,0.0023586831333333334,0.0036369803166666674,0.0013575439833333335,0.0006225068333333331,0.06621968000000002,0.0010651990833333333,0.081864025,0.0017452678333333338,0.0645608583333333,0.0016540848333333332,0.06448076833333334,0.0010673766166666668,0.0010400526833333338,0.0011010369,0.0011281370499999998,0.0005257686333333333,0.00928167433333333,0.00644941783333333
2123,10755.0,0.0010613758666666666,0.0013694926666666665,0.008478125666666668,0.0027243783333333335,0.0035016609,0.0015659651333333336,0.0006434362333333332,0.06662607666666667,0.0010925051666666667,0.08193918333333333,0.0017183621666666668,0.06580059,0.001667261266666667,0.06603365999999998,0.0010815139000000002,0.0010546524333333335,0.0011206619666666664,0.0011433754000000004,0.0005327542333333334,0.009339397,0.006777278666666667
2126,10775.0,0.0011617579666666667,0.0013639376666666665,0.009209008333333333,0.0026215715000000002,0.0034101552000000007,0.0014909663333333332,0.0006952764,0.06696875666666666,0.0010916470333333333,0.08254958333333332,0.001849944666666667,0.06498804333333333,0.0017981452666666667,0.06515414666666666,0.0010913689666666667,0.0010632755,0.0011152985999999998,0.0011423751000000002,0.0005316257333333334,0.009369353666666667,0.006500926666666667
2138,10825.0,0.0010291103666666668,0.0013688250000000002,0.008786796666666664,0.0024379645666666658,0.0035955897333333335,0.0014848317000000003,0.0006295521666666666,0.06790380000000001,0.0010930775333333333,0.08327322333333334,0.0016864151000000006,0.06616441666666667,0.0016559680999999999,0.06614633,0.0010818725000000002,0.0010560276666666667,0.0011156792666666667,0.0011433675666666667,0.0005373398333333334,0.009401703333333336,0.006542261666666668
2168,11030.0,0.0013387115666666665,0.0014953619999999996,0.011567696333333337,0.003123244766666666,0.0038220387999999992,0.0019191978,0.0007878861666666667,0.07210115999999998,0.0012056741000000001,0.08488185000000001,0.0019192937,0.07235491999999999,0.0017606334333333334,0.07225805666666665,0.0011482314333333334,0.0011183577333333332,0.0011609705333333333,0.001189597233333333,0.0005492210666666666,0.009587494666666665,0.006961162666666667
2190,11045.0,0.0010182937666666668,0.0013411920000000002,0.008874798333333331,0.002530288733333333,0.003539410633333334,0.0014532886999999997,0.0006345591666666668,0.07080375666666666,0.0010651197333333333,0.08972690666666666,0.0016760669666666668,0.07036497333333334,0.0016223195333333335,0.06988819333333332,0.0010949297333333334,0.0010700706333333333,0.0011311052,0.0011606060000000002,0.0005393902333333335,0.009577598333333333,0.0066602626666666664
2222,11215.0,0.0010304051333333334,0.0013693570000000003,0.009219901333333332,0.002589193166666666,0.003555900366666666,0.0014042456000000001,0.0006475529666666665,0.07338829333333331,0.0010924017999999998,0.09241702666666664,0.0017310536000000006,0.07299035000000001,0.0016418139666666664,0.07283111666666667,0.0011163397333333333,0.0010886916333333332,0.0011548911333333336,0.0011821748333333334,0.0005541007000000001,0.00973211466666667,0.006753476333333334
2250,11400.0,0.0010704277833333334,0.001454694833333333,0.009630313166666672,0.002596350500000001,0.0038057146,0.0015546362999999993,0.0006677906333333331,0.07568777666666666,0.0011679491333333332,0.09436679999999999,0.0018208380499999993,0.07459739,0.001784626466666667,0.07480711666666666,0.0011417866333333331,0.0011129734166666664,0.0011794405,0.0012091518166666663,0.0005643763833333332,0.009917850499999997,0.006874764166666664
2298,11620.0,0.001060207433333333,0.0014454053333333332,0.009706151,0.0027243070666666666,0.0038094847000000012,0.0017648209999999998,0.0006752492333333334,0.07860114666666668,0.001152571,0.09798860999999998,0.001952902866666666,0.07763054333333333,0.001825015066666667,0.07734753,0.0011687916666666672,0.0011413176333333332,0.0012079641,0.0012381157999999998,0.0005771397666666667,0.010102842,0.007025241666666666
2314,11630.0,0.0010429857,0.0014016789999999999,0.009136096666666666,0.0025578178000000003,0.0036363448666666674,0.0016733729,0.0006624620666666666,0.07870965333333334,0.001114607433333333,0.10044710333333334,0.001827764733333333,0.07740596666666667,0.001712274433333333,0.07765705999999999,0.0011620996333333335,0.0011311452666666667,0.0011997388333333332,0.0012264014999999997,0.0005704404666666666,0.010074772333333332,0.007008696333333333
2316,11640.0,0.0010199304999999998,0.0014029266666666666,0.009252326666666666,0.0025728862333333335,0.003906544,0.0014702876333333333,0.0006632011666666669,0.07869519666666666,0.001117206366666667,0.10042391666666665,0.0017986460333333334,0.07757969666666666,0.0017455023666666661,0.07758776333333332,0.001161940733333333,0.001132845066666667,0.001197012433333334,0.0012270928666666668,0.0005769411333333334,0.010078409666666668,0.007025322
2325,11745.0,0.0011794727666666663,0.0014590269999999995,0.009588029999999999,0.0026114143000000004,0.003925171866666667,0.0016741995666666666,0.0006815354666666666,0.07991107333333333,0.0011618215333333334,0.10037361000000003,0.0019421739666666668,0.07908030666666667,0.0018644088666666663,0.07923550666666665,0.0011784315666666667,0.0011462846666666666,0.0012129786,0.001243631033333333,0.0005860250666666664,0.010210760333333334,0.007080039000000001
2327,11765.0,0.0010927482666666661,0.0014748578333333333,0.009689270666666666,0.0028426710833333326,0.004134587799999997,0.0015558363500000002,0.0006847421166666668,0.08054237000000002,0.0011764402833333337,0.10069502333333333,0.0018809793333333332,0.07945648,0.0018114799499999996,0.0796853433333333,0.0011819003666666667,0.0011524676666666667,0.0012172817833333333,0.0012482641500000003,0.0005837322166666669,0.010221184333333334,0.007103355833333333
2329,11760.0,0.0011525476000000003,0.0014422179999999999,0.010334306,0.002647885199999999,0.004407377266666667,0.0016969760333333333,0.0006811698000000001,0.07989783666666667,0.0011456482333333333,0.10139988000000003,0.0018206443666666664,0.07936023333333334,0.0018052972666666668,0.07966918333333334,0.0011790585666666665,0.0011488838666666667,0.0012135188666666664,0.0012447282333333334,0.0005799134333333333,0.010209351,0.007099040999999998
2344,11850.0,0.0011418816666666667,0.0014834649999999996,0.01009922333333333,0.0025825968666666668,0.004049825466666666,0.0015820027666666665,0.0006886242666666666,0.08146459666666668,0.0011839866333333332,0.10218925333333334,0.002046521,0.08030211666666667,0.0019742017999999995,0.08073415666666667,0.0011896530333333334,0.0011588647666666667,0.0012302159000000003,0.001254765466666667,0.0005833306999999999,0.010291477666666665,0.007152771999999999
2348,11905.0,0.0011395813,0.0015184558333333335,0.010145569500000005,0.002938076283333334,0.004366514516666667,0.0016024752833333337,0.0006969053333333333,0.08475201333333335,0.001212076383333333,0.100946555,0.0018884496666666665,0.08006353166666666,0.0018090248000000003,0.08011813166666666,0.001199920933333333,0.0011687082333333332,0.0012338597666666671,0.0012658594833333335,0.00059438155,0.010357671833333333,0.007190442
2355,11905.0,0.0011988719666666664,0.001473562,0.010051224666666666,0.0026022359999999995,0.0040930059,0.0015323555666666665,0.0006978829666666669,0.08415448333333335,0.0011746563666666667,0.10016978666666668,0.0018983924000000004,0.08060528000000002,0.0018438653666666665,0.08013241999999998,0.0011902411,0.0011604950333333334,0.0012292146000000002,0.0012614017000000001,0.0005900779333333333,0.010353963666666665,0.007194288333333332
2379,11955.0,0.0010964307666666668,0.0014457136666666665,0.009688366666666668,0.002609809433333333,0.004163924433333333,0.0015289382666666663,0.0006795882333333335,0.08553792,0.0011468812000000003,0.10504529666666666,0.0018702029666666667,0.08146344999999999,0.0017539821333333332,0.08147790666666666,0.001195510333333333,0.0011667648999999997,0.0012314155000000002,0.0012651208333333331,0.0005877972333333333,0.010351889333333334,0.007202100000000001
2383,12050.0,0.0011134464333333331,0.001504118333333333,0.010323079,0.0026575718999999995,0.004013665233333334,0.0015249173,0.0007004977,0.08670849333333333,0.0011966381333333336,0.10278695666666665,0.0020378266333333337,0.08167421666666666,0.0018760748666666672,0.08183400666666665,0.0012139320666666666,0.0011821113,0.0012473027333333331,0.0012791233333333334,0.0005965947333333333,0.010480228333333333,0.0072718063333333345
2413,12180.0,0.0012056191333333333,0.001494701,0.010547381666666668,0.0027241546999999997,0.004208906966666666,0.001597070533333333,0.0007042170666666667,0.08849142,0.0011892638666666665,0.10603201999999999,0.0020099736999999998,0.08424350333333333,0.0018740014333333333,0.08378687333333333,0.0012254320333333337,0.0011931898666666665,0.0012567752333333332,0.0012923008333333332,0.0006055118666666667,0.010579584333333334,0.007355268333333332
2423,12250.0,0.0011319719666666667,0.0015374096666666667,0.010356675666666666,0.002754886966666667,0.004298114033333333,0.0015819789333333333,0.0007133243999999999,0.08749454333333334,0.0012279430333333335,0.10728110333333332,0.002015272166666667,0.08496093,0.0019284963333333336,0.08471243000000002,0.0012348410999999998,0.0012050861666666665,0.0012715034333333332,0.0013034983666666666,0.0006083170666666668,0.010644177333333333,0.007389743666666668
2464,12385.0,0.0011592940333333334,0.0014587156666666667,0.00947975,0.0027643206666666674,0.0030846997,0.0015347960000000004,0.0007126251333333333,0.08869004666666666,0.0011538981333333333,0.10983088,0.0017184417999999994,0.09271006333333333,0.001606202233333333,0.09274589333333336,0.0012532146333333332,0.0012216962666666666,0.001277256433333333,0.0013105473666666664,0.0006164074666666667,0.010741656333333332,0.007716131666666667
2466,12455.0,0.0011458472999999999,0.0015635493333333334,0.011068742333333333,0.002804247366666667,0.004382999033333333,0.0017648136999999996,0.0007268746666666666,0.09057940666666667,0.0012481843333333334,0.10936753333333334,0.0021017544,0.0864312,0.0019983943333333333,0.08638676999999999,0.0012586356,0.0012264166333333334,0.0012928647666666665,0.0013277764666666664,0.0006182272333333332,0.010828621333333335,0.007500696333333332
2512,12675.0,0.0011592389666666664,0.0015517383333333331,0.010971397666666669,0.0033698938999999995,0.0043769691,0.001654681166666667,0.0007331530333333333,0.09327146333333332,0.0012359776666666664,0.11379620999999998,0.0020054031,0.08952776,0.0019910733666666665,0.08936155666666665,0.0012822864999999996,0.0012487091333333335,0.0013173809666666668,0.0013525403666666666,0.0006331441999999999,0.010999002,0.007975673666666665
2546,12865.0,0.0012453081333333334,0.0016487360000000003,0.012501609333333333,0.003331868933333333,0.004907316666666666,0.0018936475333333333,0.0007754807333333332,0.0962752466666667,0.0013222533333333332,0.11760497666666665,0.0023177793666666674,0.09189886666666666,0.0022746816666666665,0.09197348333333334,0.0013201637333333331,0.0012876669000000001,0.001346469,0.001382184366666667,0.0006352344000000001,0.011184496666666667,0.007771213333333331
2553,12875.0,0.0011464280333333334,0.0015725136666666672,0.011224526666666668,0.003124269633333333,0.0046915936,0.0017568672666666665,0.0007432383999999999,0.09636805333333331,0.0012535016666666667,0.1174983,0.002228712833333333,0.09335321,0.0021418985000000003,0.09356397000000001,0.001308790833333333,0.0012758009666666667,0.0013443237666666667,0.0013778131999999997,0.0006430784333333334,0.011187787333333333,0.0077754343333333335
2593,13110.0,0.0012507918666666668,0.0016766703333333337,0.013275459333333331,0.003026470266666667,0.0050893236,0.0017433397333333337,0.0007581234333333333,0.10005211666666665,0.0013437893333333338,0.1246612966666667,0.002111489566666667,0.09749897333333334,0.0021483017666666664,0.09784778999999998,0.0013360258,0.0013010265333333337,0.0013723702333333333,0.0014065505333333331,0.0006574393666666667,0.011393946333333333,0.007924318333333333
2604,13120.0,0.0012657958333333332,0.0016166213333333333,0.011325271000000001,0.0030812654666666664,0.0046859786,0.0016499119333333334,0.0007555401333333332,0.10011942999999998,0.0012860306666666666,0.12585581333333334,0.0022395557,0.09737954333333333,0.0023083048333333318,0.09796569333333333,0.0013341506666666664,0.0012992698666666666,0.0013670447000000002,0.0014007337333333332,0.0006585754999999998,0.011368100333333337,0.007927107666666666
2605,13175.0,0.0012455854,0.0016900066666666667,0.013286907333333329,0.0029474733999999996,0.004812568133333334,0.0017740096000000002,0.0007644650333333334,0.10117519999999999,0.0013538439999999999,0.12304533666666664,0.001986867633333333,0.09895336666666667,0.0020098842666666666,0.09837172000000001,0.0013438544666666665,0.0013087588000000002,0.0013836060000000001,0.0014136947,0.0006630659333333333,0.011441933999999999,0.007955550999999998
2607,13155.0,0.0012246922333333337,0.0016482273333333333,0.012478365666666668,0.00289592775,0.004934199833333334,0.0017998734166666673,0.0007574676166666668,0.1016668566666667,0.001317044166666667,0.12551837166666666,0.0021494663833333334,0.09811931333333332,0.0021649535999999987,0.09865720333333335,0.0013384697999999997,0.0013038796,0.0013721387166666663,0.0014091490333333334,0.0006544389166666665,0.011429512166666666,0.007946120999999999
2610,13145.0,0.00123461885,0.0016106683333333334,0.011386085333333332,0.0029678115500000007,0.004614558633333335,0.0017081779333333333,0.0007532796000000002,0.10068507499999999,0.0012815113333333329,0.12407763333333333,0.0021035539166666672,0.097867795,0.002095378116666666,0.09797853000000001,0.0013313134999999997,0.0013005261166666668,0.0013658205500000002,0.0014026003833333338,0.0006545623,0.011397245500000002,0.007934435499999996
2611,13155.0,0.0011967898666666668,0.001621715,0.011412102333333332,0.0030325257000000014,0.004546935133333333,0.001769208,0.0007566213333333332,0.10165656333333334,0.0012885086666666666,0.12601233666666667,0.002235097533333333,0.09854364666666669,0.0022738394333333333,0.09825867,0.0013292466333333327,0.0013005742333333334,0.0013668459333333334,0.0014026646999999999,0.0006538469,0.01141252666666667,0.007956552333333334
2612,13205.0,0.0012016934000000001,0.0016974136666666668,0.011806217,0.0031684801666666666,0.004763737433333334,0.0018836732,0.0007665472,0.10255793666666668,0.001362697,0.12501970666666665,0.002567450766666667,0.09886579333333335,0.0024670768000000006,0.09942270333333335,0.0013471290333333336,0.001315601566666667,0.0013816038333333337,0.0014166346,0.0006583454,0.011477760000000002,0.007960979666666666
2613,13165.0,0.001237234233333333,0.00162708,0.011597185666666667,0.0030339008333333333,0.004861440266666667,0.0018212796,0.0007570506000000001,0.10089284999999996,0.0012931503333333332,0.12582542666666668,0.0022921809999999995,0.09780176666666668,0.0020767614000000005,0.09865035666666663,0.0013355490999999997,0.001301654066666667,0.001373506366666667,0.0014092362666666665,0.000653577,0.011427251999999999,0.007961528666666667
2616,13300.0,0.0013033310666666666,0.001800910666666667,0.01214878066666667,0.0033403141666666658,0.005430809066666666,0.0017121394333333337,0.0007874171666666667,0.10377645666666664,0.0014523896666666666,0.12516181666666668,0.0023045214999999997,0.09942177,0.002227944133333334,0.09984362333333333,0.0013589061666666661,0.0013253367666666664,0.0013946851999999997,0.0014294296666666666,0.0006655613333333333,0.011589321666666668,0.008039744000000001
2620,13200.0,0.0012178979000000002,0.0016152229999999998,0.011734716000000001,0.0031545478,0.004977175633333334,0.0017913736666666665,0.0007579961000000001,0.10107469666666667,0.0012823823333333333,0.12452611333333333,0.0022105848,0.09834833333333332,0.002116339133333333,0.09883814333333335,0.001336630366666667,0.0013049122333333334,0.0013749916666666666,0.0014092602333333332,0.0006543078999999999,0.011442437333333335,0.007980346666666667
2622,13210.0,0.0012337284666666666,0.0016286540000000002,0.011585695333333335,0.003412518733333334,0.005166688333333334,0.0019509627,0.0007612785000000001,0.10242586999999999,0.0012971246666666665,0.12666711333333333,0.002244887133333333,0.09900964999999999,0.0021877837666666664,0.09929157999999999,0.001340405,0.0013048889333333337,0.0013725593333333333,0.0014074009333333334,0.0006547214666666666,0.011462093999999999,0.007984089666666668
2625,13230.0,0.001215449666666667,0.001629249666666667,0.011547060666666668,0.003080223999999999,0.0048640935000000005,0.0017251569333333332,0.0007632173666666666,0.10195734000000001,0.001294016333333333,0.12563457,0.0022850035333333344,0.09903956666666666,0.0022194851,0.09903564999999999,0.0013412239999999998,0.0013088632000000002,0.0013794417666666663,0.0014147833666666664,0.0006606341333333335,0.011477217666666668,0.007996312333333333
2648,13355.0,0.0012196226333333333,0.0016554913333333336,0.011791350666666669,0.0030369912333333333,0.005277376466666666,0.0018868998333333334,0.0007701397666666668,0.10373576333333331,0.0013150936666666668,0.1283102366666667,0.0022305236666666666,0.10115321333333334,0.002190636833333334,0.10125001666666665,0.0013604010333333333,0.0013250110333333336,0.0013941210333333334,0.0014265928666666663,0.0006635745333333332,0.011588095999999999,0.008058659333333334
2651,13345.0,0.0012112456666666669,0.0016218500000000002,0.011882711000000002,0.0030827050666666672,0.004966729366666668,0.0018022057333333336,0.0007615805666666667,0.10521777,0.0012807536666666665,0.12745558999999998,0.0022264704333333336,0.10174326666666667,0.0021852702666666666,0.10186635666666667,0.0013612109000000002,0.001326036533333333,0.0013859353666666667,0.0014189796999999997,0.0006627879666666666,0.011568686666666666,0.008270668666666666
2716,13730.0,0.0012938022,0.0017375226666666666,0.01246891,0.0031309600666666673,0.005196453033333332,0.0019393366333333333,0.0007999263333333335,0.11128027333333336,0.0013865309999999999,0.13318449333333335,0.002453010833333333,0.10596870333333336,0.0021804582666666663,0.10640566666666668,0.0014129406666666666,0.0013766363666666667,0.0014480748666666663,0.0014802619000000002,0.0006918589333333332,0.011949634999999998,0.008313870666666666
2733,13810.0,0.0013250230833333333,0.0017598193333333333,0.012795260833333332,0.0035274822500000005,0.005383241816666667,0.0019896311666666665,0.00081732685,0.1111884266666667,0.0014017423333333332,0.136471035,0.0023849016166666666,0.10963907166666667,0.002363360466666666,0.11009121333333333,0.0014221905333333333,0.0013901913000000001,0.0014591537833333332,0.0014970937833333332,0.0006949664166666667,0.012024632166666669,0.008530616999999999
2775,14045.0,0.0013955679,0.001836133,0.012911416666666668,0.0033344579333333332,0.005769073333333334,0.0018790724999999998,0.0008223456333333334,0.11523193,0.0014730379999999999,0.13974146666666665,0.0024741470000000003,0.1092906133333333,0.002398783666666667,0.10973384999999998,0.001443632866666667,0.0014091566000000002,0.0014774239000000004,0.0015154281333333334,0.0007064901666666666,0.012213083333333334,0.008497149666666667
2812,14240.0,0.0013533751666666663,0.0018602696666666664,0.013279032000000003,0.003270769133333334,0.005543639599999999,0.0018486662333333332,0.0008325098666666666,0.11839491666666664,0.0014935096666666668,0.14194646666666666,0.002420336666666667,0.11250553999999999,0.0023064696000000004,0.11231059999999998,0.0014646931333333335,0.0014316153333333332,0.0015012029999999998,0.0015362582,0.0007152240666666667,0.012399912333333334,0.008603844000000001
2838,14295.0,0.0013544951666666664,0.0017634723333333337,0.013331595,0.0034039177,0.004848691233333336,0.0018760124666666665,0.0008220278999999998,0.11849679666666667,0.0014074086666666663,0.14574763,0.002211538,0.11422913999999998,0.002102692766666668,0.11424448333333335,0.0014696921666666662,0.0014315207999999998,0.001504055466666667,0.0015431720000000002,0.0007152401333333331,0.012422601666666665,0.008653465333333332
2857,14390.0,0.0014097374333333333,0.001806434666666666,0.014249423666666669,0.0033609309999999997,0.006121219233333332,0.0020385658,0.0008268833333333333,0.11971112999999997,0.0014461600000000004,0.14833056333333336,0.002554932666666667,0.11663882666666667,0.0025224368333333336,0.11635674,0.0014704699666666667,0.0014364408666666666,0.0015068447,0.0015463037999999996,0.00071911,0.012491305666666667,0.008684158999999999
2872,14555.0,0.0013486701000000002,0.001912927666666666,0.013430871666666667,0.003652057599999999,0.004932425866666667,0.002045202133333333,0.0008527757666666665,0.12326203000000001,0.0015381890000000001,0.1480069566666667,0.002621665666666666,0.11746433333333332,0.0023684730000000003,0.11747233666666665,0.0014984448999999995,0.0014623800666666666,0.0015356623333333337,0.0015750724666666667,0.0007276850666666667,0.01265913033333333,0.008793450333333333
2887,14495.0,0.0013055965666666667,0.0017474176666666663,0.013956254000000001,0.0037473933666666666,0.005921821666666669,0.0019988377000000005,0.0008232035,0.12185576333333328,0.0013889463333333332,0.15083600666666663,0.002479059,0.11808204,0.0024243748000000007,0.11794583333333335,0.0014768367333333331,0.0014441884,0.0015133217666666668,0.0015524070666666666,0.0007218678,0.012561461666666664,0.008756733666666665
2916,14740.0,0.001346801966666667,0.00189027,0.013937663333333333,0.003374617066666667,0.005794896633333334,0.0019500249,0.0008583703666666667,0.1261345666666667,0.001511374666666666,0.15323594333333332,0.0026467463333333333,0.12103313666666665,0.0026516099000000004,0.12067871000000001,0.0015224852999999997,0.0014852676,0.0015600595999999997,0.0015980483999999996,0.0007431350666666667,0.012843096999999994,0.008917927333333332
2920,14765.0,0.0014101107,0.0019181653333333333,0.013974591333333336,0.0033344660999999995,0.006043092933333333,0.0022546610333333337,0.0008630036666666663,0.12563085999999998,0.0015430689999999998,0.15485860666666662,0.002718662666666667,0.12149700333333333,0.002593364466666667,0.12115263333333331,0.0015181459666666667,0.0014866750666666666,0.0015555786333333334,0.0015931372000000004,0.0007378495333333333,0.012862693000000003,0.008921853333333334
2928,14850.0,0.0015430765000000002,0.001961779,0.013709367666666663,0.004054101200000001,0.006446573666666667,0.002228562033333334,0.0008723812666666665,0.12791448666666666,0.0015748103333333332,0.15311713999999998,0.0026404846666666665,0.12236407666666667,0.002636265066666666,0.12221074,0.001539134266666667,0.0015025293,0.0015772743333333334,0.0016119562333333332,0.0007489282000000001,0.012953305,0.008979058333333335
2949,14860.0,0.0014160949999999998,0.0018331926666666665,0.014021550333333336,0.0034087345000000007,0.006224028733333333,0.001935441666666667,0.0008547705666666667,0.1281364666666667,0.001462173666666667,0.15543372999999996,0.002383128666666666,0.12419378666666665,0.0022624099000000003,0.1237381866666667,0.0015324035,0.0014985721333333338,0.0015632310333333335,0.0016085710333333335,0.0007461392333333334,0.012911144333333334,0.008977342
2966,14985.0,0.0013917996000000004,0.001898949,0.014511381333333333,0.003593992633333333,0.005581478000000001,0.0022331872333333338,0.0008782625999999999,0.13029255666666664,0.0015167723333333334,0.16057814000000004,0.0029142643333333338,0.12707238666666662,0.0027478308666666657,0.1275931966666667,0.0015460730666666666,0.0015137518,0.0015873427666666666,0.0016266975333333335,0.0007513998666666665,0.01302202533333333,0.009372145666666665
2977,15040.0,0.0014334204666666664,0.0018961743333333336,0.014389917000000002,0.0036467883333333334,0.0061543765,0.0020960646333333336,0.0008795818666666666,0.13038478666666667,0.001512495,0.16085127666666663,0.002772584666666666,0.12643203,0.0027303935666666665,0.12618328999999998,0.0015471932666666667,0.0015127176999999998,0.0015877004999999996,0.0016283985666666661,0.0007493178333333334,0.013076502333333333,0.009085002666666666
2991,15210.0,0.0015396675000000004,0.0020533090000000006,0.014105523999999998,0.003924139433333333,0.0056186805,0.002289558833333334,0.0009561699333333335,0.13424320333333334,0.0016536483333333333,0.16009423,0.002854357,0.12865869000000002,0.002744277166666667,0.12822709000000002,0.0016046850666666666,0.0015670536666666666,0.0016154526666666666,0.0016526451,0.0007643626000000002,0.013255172,0.009185977333333333
3104,15695.0,0.001501287411111112,0.0020400685555555563,0.014584604111111111,0.0037599724444444447,0.006255775000000001,0.002290357455555555,0.0009120199666666664,0.14393478222222217,0.001631831888888888,0.1726457844444445,0.002856698222222223,0.13787130111111112,0.0027920934777777777,0.1378631,0.0016315776111111113,0.0015941088111111102,0.0016665140999999998,0.0017104121333333332,0.0007853773000000002,0.01365178333333333,0.009492535555555556
3130,15895.0,0.0015405571999999998,0.002175187333333334,0.015448181666666668,0.004388340666666667,0.006392456866666666,0.002282167,0.000939377,0.1462085233333333,0.001748506333333333,0.17619216666666665,0.002987414333333332,0.1407961033333333,0.002904907999999999,0.14078143333333332,0.0016707348333333328,0.0016325075666666668,0.0017026343333333333,0.0017504056666666665,0.0008068247000000001,0.013868133333333333,0.009625794
3131,15890.0,0.001447519033333334,0.002143820333333333,0.015512513333333335,0.003669644333333333,0.0071322862333333325,0.002283104866666666,0.0009364367333333334,0.14799039333333336,0.0017241883333333336,0.17614803666666665,0.0026212539999999995,0.14101925999999995,0.0026241306666666664,0.14061477333333336,0.0016620792333333332,0.0016253475333333335,0.0017033344333333331,0.0017427127999999996,0.0008026436666666667,0.013880287666666668,0.009621880000000003
3134,15885.0,0.0016211589333333337,0.0021372393333333327,0.015601826000000003,0.0039141006666666665,0.006573382066666665,0.002383939266666667,0.0009900889333333332,0.14751094,0.0017179333333333332,0.17770242666666664,0.0027797753333333314,0.14140173,0.0027795153333333334,0.14110215,0.0016686680333333332,0.0016285581,0.0016911583,0.0017389067999999998,0.0007974863333333333,0.013847735666666668,0.009615417333333329
3135,15795.0,0.0015707964999999997,0.0020150189999999994,0.015760922333333333,0.0036762479999999996,0.006398782166666667,0.0020529269333333334,0.0009088912666666668,0.14493753,0.0016116690000000003,0.17567290333333332,0.0029854616666666668,0.14151602333333332,0.002717114,0.14049987333333333,0.0016362595,0.0015986293666666667,0.0016702099666666664,0.0017148728666666667,0.0007931866,0.013715912666666665,0.009551283333333332
3172,16057.5,0.0015650076666666667,0.0021117684999999997,0.016112297499999997,0.0043713661666666655,0.007318068933333335,0.0024457487833333333,0.0009389199166666666,0.15084561833333332,0.0016951161666666666,0.1809276633333333,0.0029055598333333323,0.14505788166666667,0.002929747166666666,0.14493009999999998,0.0016787572999999998,0.0016441070833333334,0.001714856866666667,0.0017571131333333338,0.0008101141666666667,0.013985283333333336,0.009705528333333333
3182,16030.0,0.0015744210333333332,0.0020329880000000003,0.016343821333333335,0.003698086666666667,0.006298056399999999,0.002229237633333333,0.0009501853,0.15036413333333332,0.0016175260000000004,0.18366644,0.0029060653333333325,0.1452543366666667,0.0028617396666666666,0.14495885666666672,0.0016812485666666667,0.0016430382333333339,0.0016941395333333333,0.0017396847999999999,0.0008023339333333334,0.013923293333333335,0.009686462999999998
3209,16220.0,0.0015730616666666667,0.002123301,0.016606036,0.0048573643333333335,0.006701033166666667,0.002625378300000001,0.0010067623666666667,0.15602904,0.0016925246666666667,0.18757573,0.0032095033333333334,0.15003931999999998,0.0029767116666666667,0.1509552366666667,0.0017313320666666667,0.0016932410666666666,0.0017414337666666663,0.0017844508666666667,0.0008179740666666664,0.014108276666666668,0.010252839000000001
3243,16510.0,0.0017361549666666666,0.002417181999999999,0.01488646733333333,0.0041469026666666655,0.0072956545,0.0026494740333333337,0.0010939039666666667,0.15931789666666665,0.0019680576666666664,0.18161454666666668,0.0029336863333333336,0.15160859,0.0027634556666666673,0.1514326466666667,0.0017551823333333335,0.0017143487333333334,0.0017721654000000002,0.0018149930666666667,0.0008353153999999999,0.014410236666666666,0.009992878999999998
3255,16475.0,0.0020363656333333337,0.0022854649999999995,0.016907167000000004,0.004254419333333334,0.007555884866666667,0.0027337391333333337,0.0011094972666666665,0.15869576,0.0018546740000000002,0.1907491733333333,0.0030767746666666663,0.15110565666666667,0.0033086860000000004,0.15100248,0.0017667760666666664,0.0017253088333333334,0.0017574942333333334,0.001799106133333333,0.0008302372666666667,0.014335710000000002,0.010397043000000002
3310,16680.0,0.0016024591333333338,0.0021114113333333333,0.016939605333333333,0.004005407666666666,0.0073111750666666675,0.002525735233333333,0.0009596187666666666,0.16233910666666668,0.0016823690000000002,0.19865010333333336,0.0028456786666666675,0.1567440966666667,0.002820398666666667,0.15609415999999998,0.0017317452333333332,0.0016913097333333333,0.0017710208999999998,0.001818609066666667,0.0008275267666666665,0.01448659,0.010076885333333332
3366,17065.0,0.0017202372166666665,0.002324421833333333,0.017243048499999993,0.004229494166666666,0.007125926483333335,0.002595381066666667,0.0010617692000000002,0.17080403666666671,0.0018765329999999997,0.2060434133333333,0.0031540426666666664,0.16328533833333334,0.0031377185000000013,0.163876525,0.0018059927166666667,0.0017646782166666668,0.0018276370166666668,0.0018754040500000005,0.00085627635,0.014864233333333334,0.010310495833333334
3429,17390.0,0.0016705278333333333,0.0023760079999999993,0.017357393000000002,0.004151511,0.008408224100000002,0.002682248366666666,0.0010250731666666666,0.17789291000000002,0.0019161776666666663,0.21476363000000007,0.0033736480000000004,0.17054942333333337,0.0032950623333333332,0.17120448999999996,0.0018300364000000005,0.0017854131333333335,0.0018705128000000004,0.0019178074333333337,0.0008747258333333332,0.01515689,0.010518302
3459,17410.0,0.0016365928999999995,0.0022328143333333332,0.01769606233333333,0.004268512,0.008129868266666666,0.0024585735,0.0010027959666666665,0.17799490666666667,0.0017767596666666665,0.21910163333333335,0.0034252013333333337,0.17335997,0.0032904860000000005,0.1739539333333333,0.0018180208333333334,0.0017781023999999999,0.0018550871,0.0019028020333333338,0.0008703703666666666,0.015136823333333336,0.0109761
3469,17525.0,0.0016688116000000003,0.0023055083333333335,0.01825457,0.004431667666666667,0.008072450933333333,0.002731776033333333,0.0010297534333333332,0.17924569666666665,0.001849499333333334,0.2192064333333334,0.0032258930000000005,0.17644033666666672,0.003019754333333334,0.17719359666666668,0.0018394632666666668,0.0017961026333333332,0.0018800099999999999,0.0019293856,0.0008779048666666666,0.015231686666666664,0.011031143333333333
3483,17665.0,0.0017003350333333331,0.0023998714444444444,0.017958368333333342,0.004637919777777777,0.00784390542222222,0.0026825298999999993,0.001045348833333333,0.18295529777777778,0.0019262262222222231,0.22372801555555555,0.003202484444444443,0.17818118555555554,0.0029770528888888874,0.17831446555555555,0.001858785522222222,0.0018164450666666677,0.001893703688888889,0.0019446301666666663,0.0008917676000000002,0.015399824444444439,0.011138286666666667
3497,17700.0,0.0018172901,0.0024002796666666663,0.017880701999999995,0.004379970666666667,0.008254235533333333,0.0029374120999999995,0.0010460448333333334,0.18383476666666668,0.001931651333333333,0.2279030066666667,0.0030565256666666677,0.18059159333333333,0.002840373333333333,0.18056416666666666,0.0018665630000000003,0.001822654733333333,0.0019109796333333332,0.0019556919666666667,0.0008885223333333334,0.01540196333333333,0.011129990000000001
3502,17725.0,0.0017023404000000007,0.002384090333333333,0.018291683999999992,0.004524080000000001,0.008835251333333332,0.0030203332999999997,0.0010455210666666665,0.18372467,0.0019165443333333332,0.22886970333333329,0.002917702666666667,0.18069073,0.002935918000000001,0.18095597,0.0018696219,0.0018262306,0.0019070151999999998,0.001961039933333333,0.0008938389333333335,0.01543681,0.011159383333333332
3505,17735.0,0.0016229792666666667,0.0023691656666666666,0.018174295666666666,0.004714098999999999,0.0085021016,0.0027179634999999996,0.0010436068,0.1859145066666667,0.001894792,0.22772813000000003,0.0029798406666666677,0.19083568,0.0028632310000000012,0.19031264000000003,0.0018675876333333337,0.0018248086000000005,0.0019058317000000004,0.0019554935666666663,0.0009044645666666667,0.015429900000000002,0.011154133333333333
3515,17790.0,0.001640494566666667,0.002378996666666667,0.01805639233333333,0.0046040709999999995,0.008541229866666666,0.0030621688,0.0010462522333333335,0.18622152999999997,0.0019053859999999998,0.23048794000000006,0.002986287,0.19414843666666665,0.0026680336666666665,0.19291180333333333,0.0018757350333333327,0.0018337812000000003,0.0019201437666666668,0.001965633866666667,0.0008963826,0.015468953333333334,0.011227879999999999
3517,17810.0,0.0017414259333333331,0.002393523666666667,0.01756073166666667,0.004391743,0.008080759399999997,0.0028055997666666666,0.0010439473333333333,0.18370506999999994,0.0019173776666666666,0.23010276333333335,0.003446640333333334,0.18313257000000002,0.0031083273333333346,0.18342840666666665,0.0018733105333333332,0.001830776766666667,0.001918498433333333,0.001964926866666667,0.0008953976333333333,0.015523376666666668,0.010757709333333332
3522,17810.0,0.001682106566666667,0.0023969173333333333,0.018093572000000002,0.005149792,0.008152308866666668,0.002952011366666667,0.0010527777,0.18543285666666665,0.0019272403333333331,0.23361417,0.003576034666666667,0.1841731766666667,0.0034628159999999996,0.18433157,0.0018809717666666665,0.0018400747666666667,0.0019161698999999998,0.0019697027333333336,0.0009011827666666668,0.015499460000000001,0.01122559666666667
3523,17830.0,0.0017038984333333335,0.002379710333333334,0.018361168666666667,0.004679473333333334,0.008567586266666668,0.002678131633333333,0.0010424611666666667,0.18644140000000003,0.0019096130000000001,0.23204262666666667,0.002754149333333333,0.19172489333333337,0.0027298760000000004,0.19285666333333337,0.0018745265333333333,0.0018331929333333331,0.0019197615999999999,0.0019678434333333336,0.0009017861999999999,0.015509436666666664,0.010894950333333332
3526,17845.0,0.0016854443666666668,0.0024216499999999996,0.018362657999999997,0.004455463666666668,0.008240096766666668,0.0025978484333333334,0.0010433518000000001,0.18717331,0.0019507726666666665,0.23212194333333333,0.002960189,0.19340097333333334,0.0028813379999999998,0.19325483333333338,0.001877499066666666,0.0018378492333333332,0.0019191974666666666,0.0019718957666666668,0.0008971689,0.01554403333333333,0.010922720999999998
3529,17860.0,0.0017523301000000003,0.0023913619999999997,0.01820432166666667,0.004371214666666666,0.008546540333333331,0.0027583603666666663,0.0010424529,0.18737703666666666,0.0019146286666666663,0.22957067333333334,0.0027306546666666666,0.19254089,0.0026083869999999993,0.1935187266666666,0.001881059966666667,0.001837365666666667,0.0019167828666666663,0.0019706404666666663,0.0008949522333333333,0.015550350000000001,0.01091493
3560,18010.0,0.0017324687666666664,0.0024114126666666662,0.019071989,0.004387721333333333,0.009325062666666667,0.0028166295000000004,0.0010497809666666668,0.19214426999999998,0.0019281076666666666,0.23407817333333333,0.003283238,0.18501697666666667,0.0031962469999999997,0.18567530333333337,0.0018947997666666665,0.001851192833333333,0.0019388204666666669,0.0019854318666666666,0.000912452,0.015673709999999997,0.010884792666666669
3563,18035.0,0.0016933753999999997,0.002461799333333333,0.018379236333333333,0.004871113333333333,0.007526699633333332,0.002892962466666667,0.001092520533333333,0.19067512666666667,0.001970840333333333,0.23532691000000003,0.0037784053333333335,0.18890399333333333,0.003633619,0.18939719666666668,0.0019194763333333332,0.0018802480666666665,0.001963997266666667,0.0020148189666666667,0.0009156382666666667,0.01570566,0.01134985333333333
3566,18050.0,0.0016996223999999997,0.002349607333333333,0.018281830666666665,0.004752196666666666,0.0086035461,0.0026319654333333336,0.0010665258,0.20231354333333332,0.0018649026666666668,0.23330116666666667,0.0028230753333333336,0.19825437666666665,0.0027982373333333335,0.19932408666666657,0.0019065225000000003,0.0018628997000000001,0.0019340186999999996,0.001989197833333333,0.0009189123666666666,0.015738509999999997,0.01137516333333333
3574,18090.0,0.0017258842333333342,0.002436478833333333,0.019088970666666663,0.004822479666666668,0.008727985966666667,0.003043980866666665,0.0010843399333333333,0.19197127,0.0019418478333333327,0.23355901999999995,0.003666258666666668,0.1882309,0.0035331276666666664,0.18835881166666668,0.001919217666666666,0.0018806056,0.00195860445,0.002011175566666667,0.0009167392333333334,0.015735304999999998,0.011383258333333332
3582,18120.0,0.0017443332666666664,0.002439030666666667,0.018888640666666668,0.0046996189999999995,0.008131273433333334,0.0026890282,0.0010550651,0.19252036333333333,0.0019619546666666664,0.23871447333333334,0.0035833836666666658,0.18848667333333335,0.0034112113333333335,0.18892089333333337,0.0019079918000000004,0.0018631539000000003,0.0019470614000000005,0.0019962387666666664,0.0009123639666666665,0.015772233333333337,0.010956630666666667
3584,18130.0,0.0016651227999999996,0.0024243590000000005,0.018841766999999992,0.004395810333333333,0.008834725899999998,0.0027531702999999993,0.0010559397333333334,0.19311356666666668,0.0019495483333333333,0.23590864333333336,0.0038400106666666664,0.18614809666666662,0.0035580940000000017,0.18611066,0.0019074198333333334,0.0018663011000000006,0.0019430154666666667,0.0019962076,0.0009168384999999999,0.015768640000000004,0.010947254999999998
3618,18225.0,0.0019383582999999997,0.0023186603333333333,0.018546840666666668,0.0043605480000000005,0.0087492632,0.002472178233333334,0.0010502970333333337,0.19670672999999997,0.001856788,0.2403485933333334,0.003480363666666666,0.19013809999999995,0.003461486666666667,0.19057585666666668,0.0019015794000000002,0.0018655223666666672,0.0019416007000000004,0.0019951905666666667,0.0009193425,0.01584900666666667,0.011015856666666669
3619,18330.0,0.001827661066666667,0.0024463806666666665,0.01887058999999999,0.004489684333333333,0.008470851066666668,0.0027714014666666664,0.0011029003,0.19865526333333333,0.0019649749999999994,0.24032009666666665,0.003565309666666667,0.1884137,0.003382381333333333,0.18753885,0.0019435327666666666,0.0019025647666666668,0.0019677875333333336,0.002021241133333333,0.0009243728999999997,0.01598467,0.011566970000000001
3623,18305.0,0.0016947108333333336,0.0023884776666666667,0.019023641333333334,0.0047620936666666665,0.009044622566666665,0.0026190757666666666,0.0010596674999999998,0.19871729666666665,0.001925429,0.23953181,0.003114876333333334,0.18923410666666665,0.003036696666666667,0.18929192666666667,0.0019195084333333335,0.0018763143666666667,0.0019564632,0.0020057190000000004,0.0009259856,0.015950563333333334,0.011078940666666667
3703,18735.0,0.001876441533333333,0.0025267673333333337,0.020209198666666667,0.004829301666666668,0.008929020566666668,0.0028624928333333337,0.0011111021,0.21005994333333336,0.0020324233333333334,0.25370773,0.0035931776666666662,0.20059639999999995,0.003634709666666666,0.19965974000000003,0.0019861533333333336,0.0019428341666666664,0.0020292055000000002,0.002081497266666667,0.0009509802666666666,0.01631065,0.011797986666666671
3711,18765.0,0.0017262777333333333,0.002409935666666667,0.016357775333333335,0.004578640333333332,0.007735022033333334,0.002860887866666667,0.0011093856333333333,0.21205931666666666,0.0019186736666666666,0.25028552666666665,0.0031310470000000005,0.21150727,0.002979797333333333,0.21219133333333332,0.0020248658,0.0019760543666666663,0.0020115771,0.0020642598333333335,0.000959705866666667,0.0163612,0.011828573333333333
3819,19220.0,0.0018556116666666668,0.002400373,0.021929748333333332,0.004615918000000001,0.009332153099999999,0.0029068405666666667,0.0011051886999999998,0.21733853666666667,0.0019117116666666665,0.26856214333333334,0.003324251666666667,0.21015887333333336,0.0035415896666666663,0.20987554,0.002014311266666667,0.001975877966666666,0.002061995666666667,0.0021164096333333338,0.000976642,0.016701326666666662,0.011621892999999998
3829,19342.5,0.0018791601666666667,0.002559494833333333,0.020653463000000007,0.004730390166666667,0.009450389799999995,0.0028546577333333333,0.0011466502333333333,0.221821235,0.0020577744999999994,0.2684685499999999,0.0037276083333333335,0.21071449666666667,0.0036633663333333335,0.21101853000000004,0.002055119766666667,0.00201267435,0.0020877325333333334,0.0021472176500000003,0.0009873468166666669,0.016830578333333332,0.011710984166666666
3839,19385.0,0.0018764493333333332,0.002565781,0.02207709333333334,0.0045768016666666664,0.011164905466666668,0.002773094933333333,0.0011254861000000002,0.22129976666666668,0.0020623209999999998,0.2718051633333333,0.0037055006666666668,0.21124626666666668,0.003806354,0.2116549766666667,0.0020443597,0.002002270166666667,0.0020943252333333333,0.0021493591000000005,0.0009794397333333334,0.016859013333333332,0.011715973
3870,19665.0,0.0018483236666666672,0.002770369333333334,0.020720300000000004,0.004836854666666666,0.009993936266666666,0.0029834586333333337,0.0011902968333333333,0.23023,0.002240968333333334,0.27250033333333334,0.004272967666666667,0.21736539666666663,0.004163011,0.21839723333333333,0.0021058957333333333,0.002065603333333333,0.002144098833333333,0.002200778166666667,0.0010077076333333333,0.017163646666666667,0.011911283333333333
3906,19715.0,0.0018805023333333336,0.002568928666666666,0.021659794333333336,0.004756013333333334,0.010853059433333334,0.0031195307333333343,0.0011676553333333332,0.2295190366666667,0.002057578,0.2820323966666667,0.0040824500000000005,0.21889866333333338,0.0039318316666666665,0.21940706999999998,0.0020824676666666665,0.0020380332666666665,0.002120137566666667,0.0021770239333333335,0.0009997043333333335,0.017172149999999997,0.011925148
4025,20325.0,0.0019377466666666667,0.002606820333333334,0.022980777999999997,0.0053453683333333345,0.0110376991,0.0027870972666666676,0.0012200430000000005,0.26108339666666663,0.0020763310000000003,0.29571579000000003,0.0034925306666666674,0.26175370000000003,0.0032434526666666667,0.257306,0.0021956051666666672,0.0021485254666666668,0.0022084155999999994,0.0022692118,0.0010450921666666666,0.017664823333333336,0.012654106666666668
4083,20695.0,0.002068765666666667,0.0028569219999999996,0.022733167666666665,0.005493934666666668,0.009698758966666665,0.003731836966666667,0.00124383,0.25330293333333337,0.002302607333333333,0.31082320666666674,0.0040419236666666665,0.25635586666666665,0.003443088666666667,0.25647879999999995,0.0022178729,0.0021704196000000005,0.0022601209333333334,0.0023178099999999996,0.0010651040666666669,0.018034493333333335,0.013037553333333333
4156,20900.0,0.0020774763333333336,0.002649918666666666,0.02274991966666667,0.0053928,0.010847537800000001,0.0033158225666666667,0.0012164040000000001,0.25812630000000003,0.0021446073333333334,0.3179721033333333,0.0036796010000000002,0.2484581,0.004078388333333334,0.24850936666666668,0.0022346738000000007,0.002189175600000001,0.002272295866666667,0.0023328464,0.0010542792333333335,0.018153389999999995,0.012619955
4194,21130.0,0.002059709666666667,0.0027329406666666673,0.02283792116666667,0.005257936166666668,0.010763040150000003,0.003073560600000001,0.0012362078333333333,0.2673701,0.002216081166666667,0.3263935866666667,0.004320084333333334,0.25605415,0.0038859829999999987,0.256194,0.002272561966666668,0.0022286454333333336,0.0023125209500000007,0.0023778999333333327,0.0010658185333333333,0.018361179999999994,0.012788434666666664
4220,21315.0,0.0020788076666666665,0.0028515375000000005,0.02386815866666667,0.005452498000000002,0.01104403185,0.0033495131666666663,0.0012586196666666666,0.27041336666666665,0.0023180608333333327,0.33318575166666675,0.0045576535,0.25915655,0.004371860833333333,0.25934804999999994,0.0022933562166666662,0.002250719550000001,0.0023361015833333336,0.002398475233333334,0.001076746316666667,0.018535273333333338,0.012892354333333335
4244,21400.0,0.0020737415,0.002806548333333333,0.024562779,0.005414275333333333,0.012206379183333328,0.003487578583333334,0.0012587985000000006,0.2724525333333334,0.002273425333333333,0.3355442333333333,0.004174332666666666,0.2621714333333333,0.004152062666666667,0.2625494,0.0023059365833333328,0.002260757583333334,0.0023471198333333333,0.002415434583333333,0.0010802708333333337,0.018570436666666655,0.012950730833333335
4283,21630.0,0.0020531978333333334,0.0028856986666666667,0.025140825999999998,0.005368046000000001,0.012100514433333336,0.0035601098833333345,0.0012745614999999997,0.27793863333333324,0.002343500166666666,0.3432167166666666,0.0049501783333333335,0.2651988833333333,0.004628395500000001,0.2648617333333333,0.002341071616666667,0.002298188716666667,0.0023781176333333336,0.002448813433333334,0.0011000036500000002,0.018812774999999997,0.013093436833333331
4353,21970.0,0.002081783333333333,0.0029771163333333337,0.025519261000000005,0.005432469666666666,0.012081515466666665,0.0034318057999999994,0.0013022103333333332,0.29056033333333325,0.0024311059999999997,0.35390324000000006,0.004926354666666666,0.2789076666666666,0.004727104,0.2797294,0.002385774566666667,0.0023445676333333334,0.002424621566666666,0.0024928965666666672,0.0011207033666666669,0.01913049333333334,0.013287812333333336
4382,22205.0,0.002171444666666667,0.0031055843333333334,0.024608523666666663,0.005938441666666667,0.0137645297,0.003505992333333334,0.001340111666666667,0.2895459333333333,0.0025316709999999997,0.35500919999999997,0.005149953333333334,0.2821416,0.004526637333333333,0.28166576666666665,0.0024228972,0.0023772485000000004,0.002462362433333333,0.002532331233333333,0.0011391315333333333,0.01933882000000001,0.014024543333333334
4389,22145.0,0.002268210666666666,0.0028981206666666673,0.026238697999999998,0.005936129333333332,0.013364803566666665,0.0038728777999999997,0.001369611666666667,0.29820749999999996,0.002343671666666666,0.3626362666666667,0.004873027,0.2855216333333333,0.004663531999999999,0.2867292666666667,0.0024385287,0.0023876902,0.0024405632000000003,0.002503975300000001,0.0011217834,0.019241296666666668,0.013975570000000001
4421,22445.0,0.002448931666666667,0.0031068566666666666,0.025231916666666663,0.006156039666666667,0.0109275691,0.003691786366666667,0.0014252336666666667,0.29585786666666664,0.0025209026666666665,0.36291500000000004,0.0050835989999999985,0.28496383333333336,0.005459084000000002,0.28469196666666663,0.0024911397999999993,0.002443241666666666,0.002496107733333334,0.0025603616666666673,0.0011449893666666668,0.019554699999999998,0.013587877000000002
4446,22475.0,0.0021512099999999998,0.0030659836666666667,0.02518304033333333,0.005513971,0.013983485066666673,0.003177006133333333,0.0013316866666666664,0.30622066666666664,0.0024903620000000003,0.37346903333333337,0.0050424649999999994,0.29305679999999995,0.004824808000000001,0.29537550000000007,0.0024481939,0.002405650833333333,0.0024864276,0.002557977233333333,0.0011518474000000003,0.019566670000000005,0.013613360333333331
4521,22815.0,0.002529406000000001,0.0030245699999999994,0.02750912633333334,0.005730141999999999,0.0123787457,0.003959552766666667,0.0014127249999999999,0.30646393333333344,0.002453096666666666,0.3824968999999999,0.004577420999999999,0.2959205333333334,0.004609594,0.2979503,0.0025218803000000008,0.002473600833333333,0.002518152833333333,0.0025925870333333334,0.0011621239333333337,0.01982989,0.013799867666666665
4531,22930.0,0.002362863333333334,0.003066801666666666,0.024162405666666664,0.006076612333333336,0.0095786166,0.003513447766666666,0.0014344686666666667,0.31942606666666673,0.002483996,0.3852434,0.004070565666666667,0.3127082666666666,0.004240461666666666,0.31314136666666675,0.0025378069,0.0024904878333333338,0.0025408116,0.0026115894000000007,0.0011766430333333333,0.019976036666666662,0.013980556666666668
4532,22935.0,0.0023104456666666676,0.003092913777777779,0.02413163077777778,0.006200342888888889,0.009565053344444447,0.003644958755555556,0.0014341651111111112,0.3145360777777778,0.00250787488888889,0.3794454444444445,0.004166324333333333,0.3065527555555555,0.004181909666666666,0.3074065333333333,0.0025356768111111116,0.002490044211111112,0.0025387098444444446,0.00261158428888889,0.0011735834777777776,0.019974446666666663,0.01412729144444444
4568,23045.0,0.002187919333333334,0.0030366426666666676,0.02724635766666667,0.00603416,0.012457257966666666,0.0036170170666666663,0.001359797,0.32050439999999997,0.0024692293333333326,0.3934847333333333,0.005053421333333335,0.31120149999999996,0.004957113666666667,0.31180759999999996,0.0025089344999999997,0.0024634115999999998,0.002544618033333334,0.0026181378333333333,0.0011765161999999997,0.02007824,0.013948767333333332
4573,23210.0,0.0022935470000000004,0.003221090333333334,0.024196178,0.006241227666666667,0.010307572133333333,0.003240044800000001,0.0014452689999999995,0.32996863333333337,0.002623073666666667,0.37891269999999994,0.003963559,0.3249499,0.004194825666666666,0.32661433333333334,0.0025659489333333335,0.0025166518666666663,0.002580730366666667,0.0026493548000000003,0.0011997702666666666,0.02025672333333333,0.014564993333333328
4582,23235.0,0.0024360573333333324,0.0033214323333333328,0.027883110333333336,0.006014392000000001,0.013082285133333328,0.0036752141333333327,0.0014012816666666664,0.32639793333333333,0.0027216189999999998,0.39713099999999996,0.005137181666666668,0.31356149999999994,0.004715916333333333,0.31452030000000003,0.002546086633333334,0.0024979112333333334,0.0025911572,0.0026615936333333336,0.0011973062666666666,0.02025989,0.014452419999999997
4604,23260.0,0.0022553046666666664,0.0030887996666666665,0.027870476666666658,0.006378104666666667,0.011439419433333332,0.003712401233333333,0.0014602500000000002,0.3304375,0.0024927066666666662,0.3943504000000001,0.004689573333333333,0.3320453333333333,0.004450487333333335,0.33214140000000003,0.0025787038999999998,0.0025264654666666666,0.002605859866666666,0.0026687858666666663,0.0011977114666666666,0.020272136666666666,0.01462909
4629,23480.0,0.002330823444444446,0.0033625349999999985,0.028069268833333317,0.006490286277777777,0.013956374544444452,0.004026101277777778,0.0014164898888888889,0.3289447777777778,0.0027507529444444445,0.40336215000000014,0.005408856333333332,0.31718813333333334,0.0054068628888888845,0.31709790555555556,0.0025756146277777785,0.0025288317666666655,0.0026167392111111107,0.002687270277777779,0.0012048788000000002,0.02048028555555555,0.014208119444444445
4710,23890.0,0.002299428666666667,0.0034320116666666668,0.028721932,0.006388433666666665,0.015017573,0.0041881590666666664,0.0014450309999999996,0.34459926666666674,0.002808959666666667,0.4198641,0.005302041333333333,0.33286256666666664,0.005288982666666666,0.3327024,0.0026223822000000004,0.0025787120666666665,0.0026627378666666665,0.002743164,0.0012261864000000001,0.020859593333333336,0.014475422333333331
4713,23900.0,0.0023978239999999994,0.0034295721666666667,0.02974668833333333,0.006320926333333335,0.015017998149999994,0.0040254978000000005,0.0014474543333333335,0.34197935000000007,0.002804608333333334,0.41594353333333334,0.005358265833333335,0.32820085,0.005447668666666667,0.3286673666666665,0.0026217186499999994,0.0025746828000000003,0.002666676450000001,0.0027375459499999993,0.0012230480000000002,0.020847385,0.014466137666666668
4797,24120.0,0.0024206636666666667,0.003151932666666667,0.027961147000000002,0.005846944000000001,0.014071545500000001,0.0034404753,0.0014073133333333333,0.3519274999999999,0.002552158999999999,0.4305039666666667,0.005046828333333335,0.3326208,0.004492799666666666,0.3320589,0.002626442966666667,0.0025798002,0.0026668075,0.0027394138666666673,0.0012174288333333333,0.02092359,0.014604418666666669
4879,24560.0,0.0023290556666666668,0.003211998333333334,0.029077546333333325,0.006142729333333332,0.014200805366666664,0.0035767158,0.0014393493333333335,0.3675059,0.0026009950000000005,0.4500997,0.005360039666666665,0.3512399666666666,0.004682327333333334,0.35016420000000004,0.0026886774333333336,0.0026429414,0.0027301159333333333,0.0028072443333333336,0.001256235366666667,0.021335856666666667,0.014866365999999999
4970,25060.0,0.002419114333333333,0.003411667,0.03263445133333334,0.006715541333333333,0.0154606849,0.005045540199999999,0.0014921746666666663,0.3722428000000001,0.0027719496666666673,0.4656758666666667,0.006320869333333334,0.360984,0.0058027696666666665,0.3629954333333334,0.0027538866666666664,0.0027086255333333338,0.0027947043333333334,0.0028739136666666664,0.0012802681666666668,0.021802036666666667,0.015820563333333332
5059,25605.0,0.002476743166666666,0.0036135273333333336,0.0315739555,0.0072296326666666695,0.016036137866666668,0.004138425066666666,0.001527070666666667,0.3936928333333334,0.0029479740000000003,0.48268493333333323,0.005109090999999996,0.3776781166666667,0.005212510666666667,0.3769172166666668,0.0028175046666666665,0.0027677140000000005,0.0028522450000000015,0.002935210833333334,0.0013120294833333334,0.02229682499999999,0.015466146166666667
5126,25925.0,0.002452349666666667,0.003656585333333334,0.033215004666666666,0.006455481666666665,0.01630000536666667,0.004333193100000001,0.001538657666666666,0.41069626666666664,0.0029878770000000003,0.49984843333333345,0.006082115666666666,0.3899671666666666,0.005922070333333333,0.3903227333333332,0.0028620400000000006,0.002813133333333334,0.0029061476666666667,0.0029882900000000007,0.0013320447333333332,0.022587056666666664,0.015705537333333335
5241,26390.0,0.002520012,0.0034525706666666666,0.033324692333333336,0.007567079333333331,0.01715027846666667,0.004291397299999999,0.0015494109999999997,0.4199458333333332,0.0027760340000000006,0.5253546333333332,0.006259898666666667,0.40675343333333325,0.0061987369999999984,0.40930523333333324,0.0028971839999999997,0.002847711333333332,0.0029413936666666664,0.003021128333333333,0.0013453966999999998,0.022930569999999994,0.01597277966666667
5254,26640.0,0.0028018709999999996,0.0036908480000000005,0.02895288266666667,0.007302081666666668,0.0107364228,0.004039034633333333,0.0016949816666666667,0.4421372,0.002986526666666668,0.5205597999999999,0.0045892070000000005,0.45086953333333324,0.004747365666666666,0.4508748666666667,0.0030147083333333328,0.0029589016666666666,0.0029875836666666666,0.0030699576666666666,0.0013845208666666666,0.023250826666666665,0.01661805666666667
5271,26725.0,0.0026932163333333336,0.003838880333333333,0.034026298,0.007068495666666665,0.016377582933333336,0.004303644666666667,0.001604493,0.4330778666666666,0.003134013,0.5285102333333334,0.006441536666666667,0.4197051666666666,0.006306162000000001,0.41873003333333336,0.0029637183333333333,0.0029140783333333337,0.003001927666666667,0.0030838803333333342,0.0013780509666666667,0.023323806666666662,0.016173826666666665
5318,27000.0,0.0027393426666666664,0.0038047393333333337,0.029238252666666666,0.007469399,0.013379502133333334,0.003638275566666666,0.001684887333333333,0.4618836333333333,0.003090962333333333,0.5375788333333333,0.004507210333333334,0.4664407666666666,0.004497686666666667,0.4690446666666668,0.0030486573333333325,0.002989363333333333,0.0030362509999999994,0.0031255249999999997,0.0014139729666666665,0.023563903333333337,0.017000083333333336
5346,26965.0,0.002546345833333334,0.0036702155,0.03286513283333333,0.0068590825000000005,0.01679916861666667,0.004453158833333332,0.0015889288333333332,0.4460121166666667,0.002981225666666666,0.5497987833333334,0.005714563333333335,0.4283426666666667,0.005590636166666668,0.43250051666666656,0.0029737989999999996,0.002922260666666666,0.003011413333333333,0.0030935084999999993,0.0013863445666666666,0.023486435000000007,0.0163179035
5455,27615.0,0.0026039450000000007,0.003924545,0.03465352333333334,0.007291228666666666,0.018868822733333342,0.0052572874,0.001644095666666667,0.4625383,0.003203519333333334,0.5699288333333334,0.006365397,0.4498908,0.006223623333333334,0.44945083333333335,0.0030699089999999996,0.0030150090000000004,0.003099814333333334,0.003195921,0.0014237881666666666,0.02407757666666666,0.016715678333333334
5492,27730.0,0.0030039080000000004,0.0037886376666666664,0.039020722000000015,0.007466803000000002,0.02148922986666666,0.0045743949,0.001660188666666667,0.4686001666666667,0.0030752496666666676,0.5790092666666666,0.007020343666666666,0.45712716666666664,0.006707882666666667,0.45932036666666676,0.003065134,0.0030094453333333335,0.0031072063333333327,0.003198305666666666,0.001422762133333333,0.024155826666666668,0.016766098333333326
5608,28395.0,0.0028241313333333333,0.004118951333333334,0.04045786866666667,0.008237234333333334,0.018411072333333334,0.0056396579333333335,0.0017529089999999998,0.49281653333333336,0.003347127666666667,0.6091686333333334,0.006636603999999999,0.48598276666666673,0.007351542333333332,0.49595199999999995,0.0031920513333333336,0.0031369843333333334,0.0032272740000000005,0.003319907333333333,0.001474142,0.02475588,0.017982536666666667
5735,29020.0,0.0028526546666666672,0.004181972333333333,0.04067176633333334,0.007614844999999998,0.020966257,0.0046627276,0.0017331439999999998,0.5188301999999999,0.0034156800000000004,0.6384781333333333,0.006358257333333335,0.5070508666666667,0.007076915666666667,0.5097546333333333,0.0032411420000000002,0.0031880299999999997,0.003276148666666667,0.0033720333333333323,0.0015001534999999997,0.025335296666666663,0.017575446
5775,29250.0,0.002879611666666668,0.0041845089999999995,0.03936739833333334,0.007666892666666664,0.01980847033333333,0.0043303719,0.0017701076666666662,0.5354180666666668,0.003409488333333333,0.6315138000000001,0.006491106333333334,0.4946951333333334,0.006429210333333334,0.4964066333333334,0.0032673039999999995,0.003214510333333334,0.003290740333333334,0.0033869269999999996,0.0015051448999999996,0.025485589999999992,0.017704748333333332
5777,29255.0,0.002816573666666666,0.004245654333333333,0.039120073000000005,0.007692147999999999,0.02074622223333333,0.0052872554666666665,0.0017466063333333337,0.5217255,0.003465875666666667,0.6527305333333332,0.0065171126666666674,0.5032636333333332,0.006577446666666667,0.5047457333333333,0.003261534000000001,0.003209186000000001,0.0032967486666666667,0.0033962726666666664,0.0015178285333333332,0.025533086666666663,0.017704829333333335
5795,29310.0,0.0029184573333333333,0.004179112666666667,0.038063240666666665,0.007626681666666667,0.019936462833333335,0.004491130433333334,0.0017378723333333333,0.5421474333333334,0.003412842333333334,0.6476329999999998,0.006208681333333331,0.5028464666666667,0.006185078,0.5060944333333333,0.003270013666666667,0.003217681,0.003304338666666666,0.0034038463333333335,0.0015125984333333334,0.02556403333333333,0.017731985
5845,29540.0,0.0027565165000000007,0.0041024525,0.039052985000000005,0.008002056999999998,0.019646243049999998,0.004802001783333332,0.0017546690000000004,0.5483156333333334,0.003343625333333332,0.6526672499999999,0.007467160833333334,0.5165133833333334,0.006895006000000001,0.5166469499999999,0.0033031303333333328,0.0032520298333333342,0.0033390081666666684,0.0034399785000000004,0.0015281918166666667,0.025747965,0.01790961666666667
5859,29585.0,0.0029917486666666666,0.004174081666666667,0.04251800633333332,0.008244263666666666,0.022167913966666668,0.005194223766666667,0.0018116396666666673,0.5376498333333334,0.003410911333333334,0.6645541333333335,0.007607262666666667,0.5239025666666667,0.007485531000000001,0.5234568666666666,0.0032872756666666664,0.003238670333333333,0.0033381856666666668,0.0034374313333333335,0.0015240195,0.025804680000000003,0.017934472333333333
5877,29840.0,0.0030264065555555553,0.004407824222222222,0.0404981818888889,0.008538883777777775,0.018452210377777785,0.005308819288888888,0.0018442178888888885,0.5377617777777779,0.0036191334444444444,0.6510579,0.007259419777777777,0.5228800222222224,0.006504933555555555,0.5242600666666667,0.0033772713333333326,0.0033232847777777776,0.0033852097777777768,0.003483923333333333,0.0015511277333333344,0.026096364444444423,0.018097078444444446
5945,30085.0,0.003044263666666667,0.0044293406666666675,0.04120373333333334,0.008134993000000002,0.0200476357,0.0048951665,0.0017930429999999998,0.5680446666666668,0.0036364393333333336,0.6890831333333333,0.0072347623333333345,0.5399928333333334,0.0075033663333333315,0.5414350333333332,0.0033588250000000006,0.0033098376666666676,0.003402209666666667,0.0035027746666666673,0.0015506593000000001,0.02624787,0.018232276333333335
5974,30240.0,0.003058086444444447,0.004491787611111113,0.04230792194444447,0.008650999555555554,0.021692900661111108,0.0054233182,0.0018091376666666671,0.5513624,0.003698867166666665,0.6857457500000002,0.008163990444444446,0.5479871666666667,0.007662974833333333,0.548673133333333,0.003388041944444443,0.0033381940555555567,0.003429285444444442,0.0035299102777777776,0.0015644326611111113,0.026361792222222222,0.01859184794444444
5976,30240.0,0.003020358,0.004399767666666667,0.04168974566666668,0.007776938333333332,0.021314467933333338,0.005336406566666668,0.0018018646666666666,0.5500004333333333,0.0035975696666666677,0.6833092,0.008073161333333332,0.5390596333333334,0.006527321333333331,0.5376361000000001,0.0033808546666666663,0.003332344666666667,0.0034215043333333333,0.0035258613333333335,0.0015559994999999997,0.02636215999999999,0.018307819000000003
5983,30275.0,0.0029802250000000004,0.004444209666666668,0.042158284666666664,0.007879119,0.02281597993333333,0.0047332108,0.0018040893333333336,0.5716849999999999,0.0036372353333333335,0.6998266,0.007147589666666666,0.5465892333333333,0.0063608196666666665,0.549047,0.003385313333333334,0.0033389653333333333,0.0034286973333333337,0.003532251,0.0015592415666666668,0.026391300000000006,0.018871353333333334
6261,31770.0,0.003080344999999999,0.004744068500000001,0.044536296333333315,0.008236385166666667,0.024843922266666665,0.005454540783333334,0.0019106431666666664,0.6430246166666667,0.0038874508333333335,0.7566538666666668,0.007288798333333331,0.5981473666666666,0.0071218431666666675,0.5990746833333334,0.0035794299999999993,0.0035266159999999993,0.003617422833333333,0.003726287500000001,0.0016492291166666669,0.027741580000000002,0.019253597833333334
6606,33425.0,0.003218985,0.0047160073333333335,0.05858457433333334,0.009253546666666666,0.02769661749999999,0.006147704366666667,0.0019951976666666665,0.7228360666666666,0.0038332223333333326,0.8226664333333333,0.009250814333333333,0.6410418333333332,0.009476288000000001,0.6440949000000001,0.0038096590000000004,0.0037553793333333337,0.0038088713333333337,0.003932436666666667,0.0017395101999999997,0.029189966666666668,0.02083608
6713,33850.0,0.003722231333333333,0.0046691580000000005,0.050188735666666665,0.009614441666666666,0.026663288333333326,0.0074801104,0.002185686333333333,0.7597763666666668,0.0037908953333333343,0.880758,0.006457458000000001,0.7514177666666666,0.005782737666666666,0.7620191666666666,0.003934526999999999,0.0038738576666666664,0.0038521603333333335,0.003969248,0.0017562386666666663,0.029484699999999996,0.021060803333333336
6778,34270.0,0.003398179666666666,0.005151176999999999,0.051358578,0.008713136333333331,0.02749261426666667,0.005509313333333334,0.002030737666666667,0.7647069333333333,0.004245035,0.8795878000000001,0.008727979333333332,0.6956903666666666,0.008501877666666664,0.7048757666666667,0.003878553666666666,0.0038264593333333335,0.003926078,0.004050349333333334,0.0017886556333333331,0.029891229999999998,0.02079664566666667
6883,34775.0,0.003466082333333333,0.004985085333333333,0.049719322333333336,0.008881777666666668,0.028210788733333336,0.006434244000000002,0.002062725666666667,0.8042666666666669,0.004068104333333333,0.9368291333333332,0.010137001666666662,0.7254712999999999,0.010050920999999997,0.7261231666666668,0.003934169,0.0038809070000000003,0.003966109333333333,0.004092296,0.0017994164999999998,0.030303786666666662,0.02107535666666667
7349,37195.0,0.0037567691666666667,0.005573752666666667,0.055308453999999986,0.010496611666666664,0.03193265916666667,0.0072207839999999975,0.0022194395000000007,0.8814791000000003,0.0045896769999999995,1.0607856333333336,0.009335657166666667,0.8062344000000002,0.01030799166666667,0.8188574333333332,0.004235756500000001,0.004184838666666667,0.004270346166666666,0.004405776666666667,0.0019388757000000007,0.032462964999999996,0.02254802633333333
7453,37645.0,0.003792898,0.005384342666666666,0.05611062499999999,0.010585014333333337,0.03308946533333333,0.006848890333333332,0.0022446863333333332,0.8913889000000002,0.004391837666666666,1.0714004666666668,0.012136604,0.8275176333333333,0.011365729666666666,0.8388046666666665,0.004290166666666667,0.004240202666666666,0.004322784,0.004469799666666666,0.001957767433333333,0.03277543666666667,0.023437920000000008
9114,46160.0,0.004446632666666667,0.0073683310000000005,0.08251612100000001,0.013645844,0.052135990666666666,0.010088879466666667,0.002885277666666666,1.3899345333333335,0.006134620333333332,1.7057051666666667,0.01502268233333333,1.3526960999999997,0.013647837,1.3627262999999998,0.005417133,0.005365260666666666,0.005455962666666667,0.005634387333333335,0.002442734,0.040351859999999996,0.029252486666666667
9174,46130.0,0.004535508333333332,0.006425341666666667,0.08632366033333334,0.013247611000000001,0.05035281466666665,0.0105293511,0.0027759316666666665,1.3983448,0.005255365333333333,1.7495963333333335,0.01621480666666667,1.3844576333333336,0.015957284666666665,1.3808506999999999,0.005357870333333334,0.005310591333333333,0.005392861666666667,0.005586481666666666,0.0024125416666666666,0.04019767333333333,0.029070953333333333
10081,50840.0,0.0050262683333333336,0.007076501666666666,0.07564094333333334,0.014863720333333332,0.05057755533333334,0.008194882999999998,0.003092861999999999,1.8007859,0.005770603666666667,2.1060443333333327,0.01266443666666667,1.8077982333333336,0.012157295333333337,1.8152256666666664,0.006031465999999999,0.005978942,0.005960718666666667,0.0061673886666666665,0.0026659006666666664,0.04434034,0.03212514333333334


==> results/heuristics/proteins/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
535,2675.0,0.00026884675,0.000311356825,0.0016894338500000002,0.0005741894999999999,0.0004970074325000001,0.00033919221,0.00016314387499999998,0.004045629749999999,0.00024417635000000004,0.00464252275,0.0003724634250000001,0.0035480382500000006,0.000347727525,0.0035303590000000003,0.0002643287025,0.0002533793925,0.00027834180000000004,0.0002882838,0.00011476879249999999,0.00212649675,0.0015882730999999997
554,2780.0,0.000257814,0.0003312111,0.00175540415,0.0006264925,0.00047308196499999997,0.000327205655,0.00017055275000000001,0.0043454415,0.00026060345,0.004745757000000001,0.00033835180000000003,0.0040843485,0.00031081435,0.004062926999999999,0.0002670764,0.0002566576,0.0002809883,0.0002928616,0.00011526348999999999,0.002212502,0.0016971585
571,2882.5,0.00034437764999999994,0.0003628135,0.0018252661999999995,0.0006428123999999999,0.00057799238,0.00037013890000000003,0.00019910332500000004,0.0046803947500000005,0.00028851032499999985,0.005294980000000001,0.00039383179999999987,0.0042093092499999995,0.00036893479999999996,0.004203158,0.000277310625,0.000266075175,0.0002905249,0.0003024101500000001,0.00011777281000000001,0.0022899744999999995,0.0017243977750000003
614,3075.0,0.0003046035833333334,0.0003722350000000002,0.0017477715666666665,0.0006536563333333332,0.0005362352016666666,0.00034538505166666663,0.0001812497166666667,0.005267898166666668,0.0002960722,0.005765641666666669,0.0004177014,0.004532254166666667,0.0003842155166666668,0.004506604166666667,0.00029441110000000004,0.0002827843333333334,0.00030976926666666666,0.0003228625166666666,0.00012861482999999998,0.0024457261666666658,0.0017892443166666661
634,3210.0,0.00031617885000000004,0.00041102170000000004,0.0019603020500000004,0.0007069112,0.00058372003,0.00042600651999999997,0.0002025008,0.0056069235,0.00032659775,0.006817481,0.0004848364,0.0048249015,0.00047678934999999993,0.004801179000000001,0.00030807264999999995,0.00029704579999999996,0.0003231049,0.000337553,0.00012772085999999998,0.0025630720000000004,0.0018639202
636,3215.0,0.00034430035,0.00042561305,0.00207019955,0.0009024028499999999,0.0007736445499999998,0.0004801751149999999,0.0002566695,0.005742587,0.00033280859999999996,0.006954576,0.00044304124999999995,0.006290066500000001,0.00040321344999999997,0.006259166000000001,0.00031981470000000005,0.0003094316,0.000336337,0.00034778115,0.00012273780000000004,0.0025583384999999996,0.0019945040000000002
639,3245.0,0.00033235554999999997,0.0004130364,0.0020037054000000003,0.0007663608500000001,0.00068701501,0.00041055684499999995,0.00020881889999999997,0.0056624894999999995,0.0003289103499999999,0.0069538180000000005,0.00043308735000000003,0.0049445635000000005,0.0004612563,0.004920947500000001,0.0003112077,0.00029977555000000003,0.00032682424999999995,0.0003397226,0.00013272769000000003,0.0025910020000000002,0.0018929000500000001
730,3690.0,0.0004882573500000001,0.00047636025000000003,0.0023302794,0.0008325572499999999,0.00073906195,0.0004980804349999999,0.00024157764999999999,0.0074008005000000005,0.0003776431000000001,0.009194681500000001,0.0005747790499999999,0.006282210499999999,0.0005474808500000001,0.006274619,0.0003555416499999999,0.0003418564,0.0003721476499999999,0.00038760905000000004,0.000148796975,0.002940941,0.0021380185999999995
731,3680.0,0.0004061459,0.00044829840000000005,0.0022401700499999995,0.00079873815,0.0007914905,0.000454509105,0.00022228950000000003,0.007405927,0.00035487415,0.008630471,0.0005142449999999999,0.006362926499999999,0.0004917500499999999,0.006331122500000001,0.000349915,0.0003365159,0.0003669859,0.00038179165,0.000148165205,0.0029309995000000003,0.00213649295
734,3725.0,0.00052831205,0.0005125761000000001,0.0023728727999999997,0.0009265785,0.00098965165,0.0005797384049999999,0.00029751060000000006,0.0076677225,0.0004137993499999999,0.0089642695,0.0005992766000000001,0.0063908359999999996,0.0005634787499999999,0.006364558500000001,0.0003614308,0.00034506320000000007,0.0003706216,0.0003850461,0.00014965537,0.002978849999999999,0.0021550407500000005
735,3670.0,0.00036242010000000005,0.0004345655499999999,0.0022636645,0.0008253926,0.0006578682,0.000417399495,0.0002131343,0.0075539805,0.00034012795,0.007782143500000001,0.0005378486500000001,0.006790626999999999,0.0005186798,0.0067662225,0.00035723444999999994,0.00034315584999999995,0.00037553310000000003,0.00038950439999999996,0.00015643828500000004,0.002913511,0.0021746155
737,3755.0,0.00044279689999999984,0.0005239546000000001,0.00242940825,0.000900936525,0.0009227636,0.0005525530775,0.00027894975000000005,0.007723279500000002,0.00042476060000000003,0.009169110999999999,0.000553792575,0.006445321000000001,0.000539672525,0.00642793225,0.00036143064999999994,0.000347900375,0.0003769933750000001,0.000393700575,0.000150024855,0.003012240000000001,0.0021719994750000002
755,3770.0,0.00036877394999999997,0.00044343464999999993,0.0023324726499999995,0.0007786866,0.0007943871,0.00041666026500000004,0.0002154946,0.007977637,0.00034676785,0.008195055500000001,0.0005362513,0.007186617999999999,0.0005032658000000002,0.007159213,0.00036585325000000005,0.00035228729999999995,0.00038573745000000003,0.00039885040000000005,0.00016103982,0.0029944060000000007,0.0022014372000000006
760,3820.0,0.0003863098,0.00045821665,0.0026257869,0.0008301371,0.0009006144,0.00042376518000000003,0.00022875064999999995,0.007948153,0.0003622891,0.009697605,0.00054936405,0.006709538499999999,0.00050132285,0.006690768,0.00035920135000000003,0.00034507514999999997,0.00037851345000000007,0.00039331909999999997,0.000152170565,0.0030463824999999996,0.0022205354500000004
788,3995.0,0.0004700323,0.0005275209750000002,0.0023623425166666664,0.0009487908166666665,0.000908835791666667,0.0005525787291666667,0.0002934714166666668,0.008716560166666665,0.00042350291666666664,0.010230158833333336,0.0005284031083333333,0.0077658910000000005,0.0004974841833333336,0.007736849916666667,0.0003827571833333335,0.00036767124999999995,0.00039826830833333354,0.0004151403750000003,0.00015904108916666655,0.0031918708333333328,0.0023475726916666662
794,4040.0,0.0005480022124999999,0.0005463897999999997,0.0026021512375000006,0.0009777663874999999,0.0009780231375000003,0.0005811274712500001,0.0002994895125,0.008860292500000002,0.000437146425,0.010751393000000001,0.0006122083374999999,0.007479295875,0.0005693705875000001,0.007458745625000001,0.0003892988875,0.0003744065625000001,0.00040577350000000007,0.000422248275,0.00016154054500000002,0.0032333645,0.0023448620000000005
795,4035.0,0.00042655475000000003,0.0005244374000000001,0.0026184432000000007,0.0009567626500000001,0.00089919575,0.000523996235,0.00025403489999999997,0.008746625499999999,0.00041569465000000015,0.0103455285,0.0005607006000000001,0.007398786,0.00059598715,0.007392130499999999,0.0003858208,0.00037180195000000005,0.00040284389999999993,0.0004222512,0.00015937076500000005,0.003229488,0.0023391003499999997
802,4050.0,0.00043424365000000007,0.0005037665000000001,0.00274915705,0.00092092675,0.0008097054499999999,0.00050984595,0.00025353425,0.0089193895,0.0003981947999999999,0.010954426,0.0005962968,0.0076376030000000015,0.00057102485,0.007633007,0.00038456924999999995,0.00037007335,0.00040394059999999997,0.00042191725,0.00016158813999999998,0.0032235499999999995,0.0023484586
816,4105.0,0.00041823385000000013,0.00049154765,0.0025867226499999996,0.00091122345,0.0009769560000000002,0.0004978538649999999,0.0002497911,0.009157352500000002,0.00038546310000000004,0.01135023,0.00052293545,0.007969180000000001,0.00055316715,0.0079464195,0.0003888367500000001,0.00037578359999999996,0.00040849439999999994,0.00042467110000000003,0.00016551012000000001,0.003262901,0.0023851391500000004
819,4155.0,0.0005998853,0.00056498045,0.00273700835,0.0010032285999999999,0.0011089329999999999,0.0006477240400000001,0.00032330765,0.0094231125,0.0004541875,0.0110301965,0.0006099820500000001,0.007851053,0.0005963681500000002,0.007824162499999999,0.00039926760000000007,0.0003834962500000001,0.00041437150000000003,0.0004289031500000001,0.00016582008,0.003326141,0.0024071216499999995
831,4205.0,0.00045739389999999993,0.0005549549500000001,0.0027934080000000003,0.0010119202,0.00094937095,0.00053278202,0.00026024574999999997,0.009389288999999999,0.0004408239500000001,0.0110522135,0.0006098147999999999,0.008009223,0.0005952833,0.007993889,0.00040322544999999994,0.00038747790000000004,0.0004231094999999999,0.00044050210000000004,0.00016849039,0.0033552519999999995,0.0024453644499999997
833,4215.0,0.0004670739500000001,0.0005234243000000001,0.0028601174,0.0009513739,0.00106042625,0.0005922678499999999,0.00026091330000000004,0.0095161975,0.00041538470000000006,0.0117196765,0.00060266235,0.008051241999999998,0.0006336809,0.0080343455,0.0004000901500000001,0.0003840804,0.00041880605,0.00043874975000000004,0.00016775131999999997,0.003352272500000001,0.0024389280499999997
838,4240.0,0.00047576430000000004,0.0005385041999999998,0.0027521016999999997,0.00095375695,0.0010213134000000002,0.000593268875,0.00026910300000000003,0.009675476999999998,0.0004242063,0.011903981999999999,0.0006366137000000001,0.0082293625,0.000633764,0.008233626500000002,0.00040303465000000004,0.0003880739,0.00042468309999999995,0.00044076434999999997,0.00016834736,0.0033858165000000004,0.0024587510499999997
858,4320.0,0.0004245042000000001,0.0005252957500000001,0.00279055845,0.0009516957000000001,0.0011572833499999997,0.000557482375,0.00026017424999999993,0.0102125525,0.00041449079999999994,0.012529055,0.0006431342499999999,0.0086163665,0.0006553172000000001,0.008590290999999998,0.00041031834999999997,0.00039525035,0.00043053625,0.0004461646000000001,0.00017186402,0.003441548,0.0025019048000000004
861,4365.0,0.0005179643499999999,0.000580895,0.0029201975,0.0010563853499999999,0.00103112465,0.00062261839,0.00032182935000000005,0.0103124005,0.00046248439999999996,0.012670767500000003,0.0007345199,0.008669536,0.00063955805,0.008644884000000002,0.00042074914999999994,0.0004029153999999999,0.00043770075,0.00045599934999999997,0.00017448662000000003,0.0034875510000000006,0.0025382406000000004
874,4400.0,0.00045174380000000006,0.0005408883499999999,0.0028481480500000002,0.0009792673,0.0011614201000000003,0.000500881455,0.00026531225000000005,0.010472476000000001,0.00042762750000000004,0.013061097500000002,0.0006960392000000001,0.008959832499999999,0.0006533746,0.008940116500000001,0.0004165648499999999,0.00040050750000000004,0.00043642525000000003,0.0004542828,0.00017433162499999998,0.0034930089999999996,0.0025448206000000004
877,4415.0,0.00044178959999999993,0.0005387068000000001,0.00286495695,0.0009830235,0.0009746670499999998,0.00054801739,0.0002676606,0.010536198,0.0004268766499999999,0.013106980499999999,0.0006343484,0.008868422,0.0005880115499999998,0.008865332500000002,0.0004211902500000001,0.00040442939999999996,0.00044081209999999993,0.00045907505,0.000179779555,0.0035225755000000006,0.00256257085
879,4420.0,0.00043143040000000004,0.0005401611000000001,0.00285984365,0.00106831785,0.0010537742999999998,0.0005565881100000001,0.0002850652000000001,0.011309103499999997,0.00042717464999999995,0.012853292000000002,0.0005771995999999999,0.010250363,0.0005453706,0.0102427815,0.0004215479,0.00040683744999999994,0.0004440902,0.0004628063,0.00017948152000000003,0.003517294,0.0027380225
886,4470.0,0.0005833388,0.0005683303500000001,0.00290540455,0.00102870425,0.0010178083999999997,0.0006067158449999998,0.00030317314999999995,0.010865035499999998,0.00045274500000000006,0.012726002499999996,0.0006393192,0.009124024500000001,0.0006258851000000001,0.009087112999999999,0.00043623445,0.00041766165,0.00044865599999999997,0.00046466579999999996,0.00018308161499999999,0.003570176,0.00258947515
899,4510.0,0.0004748701,0.0005240201000000001,0.00291525095,0.0009625661999999998,0.0011022208499999997,0.00056203603,0.00026593205,0.011013124499999999,0.0004107952999999999,0.013521805999999997,0.0005950928,0.009328636500000001,0.00058840475,0.009304761999999998,0.0004289509,0.0004123330999999999,0.00044978855,0.00046955334999999995,0.00018520357,0.003596340499999999,0.0026207922000000003
957,4805.0,0.0004677415500000001,0.00058676,0.00309265955,0.0010752919999999998,0.00135407395,0.0006360055850000001,0.0002830267,0.0125155355,0.00046240084999999993,0.015028505499999997,0.0007041932000000002,0.010533821500000002,0.0007019044000000002,0.010494984999999998,0.00045359125,0.00043618680000000003,0.0004783153499999999,0.0004988669999999998,0.00019025791499999997,0.003813671500000001,0.00278815
982,4945.0,0.00049871195,0.00061299805,0.0035174004999999993,0.0011173011999999999,0.00112856635,0.00067038497,0.00029771335,0.0130336065,0.0004849315000000001,0.0162775585,0.0007632496000000001,0.011057597999999998,0.0007565499000000001,0.011023980499999999,0.0004676341499999999,0.0004503248999999999,0.0004905461500000001,0.0005113483,0.00019555095500000002,0.003946601,0.00286809255
995,5035.0,0.0005426050500000001,0.0006369710999999999,0.0034231895500000005,0.0012219064500000002,0.0012344841499999997,0.0006566647500000002,0.000309205,0.0134660795,0.0005044102999999999,0.0167726015,0.0008440972999999999,0.011358406499999998,0.0008122447000000002,0.0113533235,0.00047564505000000003,0.0004586697,0.00050145395,0.00052157655,0.00020012854999999996,0.004021811,0.002924943
1019,5120.0,0.0005101681999999999,0.0006191135499999999,0.00352710475,0.00120644615,0.0013023020499999998,0.00067237665,0.0003109456,0.014170437999999999,0.0004821658500000001,0.017264527,0.0008015516499999999,0.0119884045,0.0008296487,0.011966540000000001,0.00048495525,0.00046708575000000004,0.0005095362500000001,0.0005293011500000001,0.0002032875,0.0040725585,0.0031287305000000003
1022,5135.0,0.0004852534,0.00061870805,0.0034403082500000003,0.00112709985,0.00121656715,0.0006317502,0.0003026365500000001,0.01425695,0.00048598045000000005,0.017168326,0.0007122519000000001,0.0119834895,0.00066275615,0.0119687545,0.0004848481,0.00046777734999999996,0.0005127668000000001,0.00053026685,0.00020446775000000002,0.0040837405,0.0029797919999999998
1046,5300.0,0.0007616279333333335,0.0007171909666666667,0.0037618039333333353,0.0013009588333333336,0.00138385335,0.0008326531833333333,0.0003938277666666667,0.015079816500000004,0.00057883655,0.018333004833333333,0.0008490163666666668,0.012726900833333336,0.0008450229,0.012704246333333337,0.0005116025833333334,0.00049320055,0.0005311807500000001,0.00055366755,0.00021051168333333325,0.004225972666666667,0.003072340666666667
1049,5310.0,0.00058592555,0.0006831764499999999,0.0036904566999999997,0.0012071011500000002,0.0014944199,0.0007835864500000001,0.00033491845000000007,0.0149371175,0.0005459428500000001,0.018678841,0.0007878779500000001,0.012505878500000001,0.00077985545,0.012496377,0.0005076527500000002,0.0004888774,0.0005340101,0.0005556344000000001,0.00021486285000000004,0.004238201,0.0030750394999999996
1060,5380.0,0.0005765954333333331,0.0006956418166666667,0.003841304800000001,0.0012370941333333337,0.0015029632,0.0007382875166666667,0.00034242471666666647,0.015366028499999997,0.0005560557166666667,0.019154788666666662,0.0008345961999999999,0.012935715833333333,0.0008187850666666669,0.012958025833333334,0.0005137761166666666,0.0004957159333333335,0.0005403200833333333,0.0005624253666666666,0.00021375816666666667,0.0042999425,0.0031181925000000007
1073,5455.0,0.00072848805,0.0007539629,0.00400503805,0.00144245705,0.00159233745,0.0009781835999999999,0.0004248499,0.0159385225,0.00060714495,0.019417963000000003,0.0009001615,0.013548653000000003,0.0008297204999999999,0.013519093000000001,0.00052877675,0.0005089283500000001,0.00055152175,0.0005742788999999999,0.0002183915500000001,0.0043530575,0.0033793695000000007
1076,5450.0,0.0005851030000000002,0.0006944417,0.0037541019499999994,0.0012169002,0.0015389924499999998,0.00073882375,0.00034183265,0.015828940999999996,0.0005547166999999999,0.019004476,0.00088522445,0.0133666845,0.0007931470999999999,0.013359612499999998,0.0005218029000000001,0.0005037428,0.0005485774,0.0005705714,0.00022197964999999997,0.0043452249999999994,0.0031687135
1097,5520.0,0.0005944492,0.0006784557999999998,0.0037897951,0.0012063017500000002,0.00133075745,0.0007125853,0.00033503775,0.0166083405,0.0005369783,0.0200872355,0.0008815163500000001,0.014098142999999999,0.0008140204999999999,0.014109590000000002,0.0005305291,0.0005130528999999999,0.0005546449499999999,0.00057903525,0.00022422090000000003,0.0043928145,0.003210986
1140,5720.0,0.0005838275000000001,0.0006614090000000001,0.00417429145,0.0013261553,0.0016177531999999998,0.0007318856499999998,0.0003463148,0.0176330055,0.0005162716,0.022656870000000003,0.0008563879000000002,0.014918891999999998,0.00085135665,0.014988897499999997,0.0005516170500000001,0.00053035025,0.000577736,0.0006032944499999999,0.00023591519999999997,0.004557121,0.0033350344999999995
1156,5860.0,0.0006416798000000001,0.0007503151499999999,0.004408335100000001,0.0013736016,0.0018065326999999998,0.00075375995,0.00037077674999999995,0.018371793,0.0005941986,0.022576829500000003,0.0010237103,0.015402991499999996,0.0009042381000000001,0.015404242499999998,0.00055732725,0.0005370258500000001,0.0005868672500000001,0.00060954095,0.00023589129999999998,0.004687059499999999,0.0034066315
1183,5950.0,0.0006196617499999999,0.0007064580499999997,0.0042369481,0.0013731597500000001,0.0017128353,0.0008159994,0.00035789009999999996,0.0190810125,0.00055756565,0.023587174500000002,0.0009499790999999999,0.015997075500000003,0.00090186615,0.0160421325,0.0005692482499999999,0.0005505323000000001,0.0005965589999999999,0.000622487,0.00024237635,0.004742958,0.0034488329999999997
1192,6020.0,0.0006339669,0.0007575632000000001,0.003909634900000001,0.00143252565,0.0016088602,0.0007508987999999999,0.0003858924,0.0210326125,0.00060058835,0.0239671245,0.0007699731499999999,0.018876487999999997,0.0007342938500000001,0.018860096,0.00057666305,0.00055541995,0.00059854975,0.0006231904,0.0002391696,0.0047974105,0.003724145499999999
1202,6080.0,0.0006859839749999999,0.0007599114500000001,0.0045241412500000005,0.0014181079499999997,0.0015594598249999995,0.00082851035,0.00037565232500000003,0.019733357499999996,0.0006033538999999999,0.024559596250000003,0.0009849903000000001,0.016354533249999997,0.0010127307499999997,0.016433332750000005,0.0005845486750000001,0.0005638302249999999,0.000612545025,0.0006380915250000002,0.00025194875000000003,0.004856657500000001,0.003528368249999998
1227,6230.0,0.00068703885,0.0008169889499999999,0.00444983155,0.0013877741,0.00169292715,0.0008116005500000001,0.0003926753499999999,0.0211398215,0.0006502270999999999,0.025180397499999996,0.0009802465,0.017228655,0.0009829158,0.017208765,0.0005950451,0.0005737662499999999,0.0006280541499999999,0.0006510496,0.0002482652,0.004982053499999999,0.0036202315
1271,6375.0,0.0006288052500000002,0.00074386595,0.004782139700000001,0.0014264819000000001,0.0018348815000000002,0.00089294855,0.00037533049999999995,0.022137475,0.00058317185,0.0279019925,0.0009108307999999999,0.018515645,0.0009126186499999998,0.018377079999999997,0.000616324,0.0005958437,0.00064700845,0.00067338935,0.00027058119999999995,0.0050766475,0.0037179115000000006
1300,6560.0,0.0006779589333333332,0.0008164961000000001,0.004929153183333335,0.0015800676666666662,0.0021504158499999998,0.000981159916666667,0.00039751526666666675,0.023172233333333337,0.0006489157500000001,0.02881723633333333,0.0010188459833333334,0.019359668333333333,0.0010031220833333332,0.019364580000000006,0.0006191293,0.0005973776166666667,0.0006528933999999999,0.0006779432000000001,0.0002581279,0.0052374598333333345,0.004056951
1304,6580.0,0.0007124537500000001,0.0008376005499999998,0.0047098639500000004,0.0014953013000000002,0.0021111492999999993,0.000966943,0.0004004955,0.02324937,0.00066584365,0.028737152499999995,0.0010534521500000001,0.01953522,0.0010435109500000002,0.019629995,0.0006286621499999999,0.0006058932,0.00066266065,0.0006887435500000001,0.0002645374,0.005237949,0.003823722499999999
1312,6640.0,0.0008353713,0.0009197348999999998,0.0051067701,0.0016597984999999998,0.00218259025,0.0010235435,0.0005027413500000001,0.024350729999999998,0.0007468105,0.029053715,0.00117392515,0.019923785,0.00118631085,0.019898710000000003,0.00063905715,0.0006132961000000001,0.0006658314999999999,0.0006880282500000001,0.00026102069999999996,0.005303896000000001,0.0038532964999999997
1356,6830.0,0.0006732348499999998,0.0008477208999999999,0.005120922000000001,0.0015761974499999998,0.00209295675,0.0009201529000000001,0.00041599265,0.024777440000000005,0.00067322245,0.031661445,0.00104212825,0.020991705000000006,0.0010566235999999998,0.021066530000000007,0.0006440876999999999,0.00062077045,0.0006738901,0.0007040261999999998,0.0002715708500000001,0.005444669499999998,0.0039607884999999995
1494,7600.0,0.0008237356000000001,0.0010290631,0.006082236500000001,0.0018046978499999997,0.0027143714,0.0011365059,0.0004802346,0.030326665000000003,0.00082538105,0.03680118,0.0014172311,0.025521355000000003,0.0011937971500000002,0.025436749999999998,0.00072474485,0.0006975293,0.0007608292,0.0007904049000000002,0.00030105115000000004,0.006086815000000001,0.004396164499999999
1502,7590.0,0.000817233525,0.000979596475,0.00602356745,0.001826333875,0.002472162000000001,0.001125466225,0.0004629373250000001,0.03085792999999999,0.0007815778750000001,0.037900222500000004,0.0012220740500000003,0.0259957275,0.0012506362999999997,0.026022589999999995,0.0007220804250000001,0.0006958663499999999,0.0007562222250000002,0.000787126825,0.00029782060000000006,0.0060551405,0.00440143275
1559,7860.0,0.0008296011500000001,0.0009852648,0.0066061732,0.00183166365,0.00285073465,0.0010979659499999997,0.00047984134999999996,0.033134295,0.00077738735,0.04148070000000001,0.0014233473,0.02790217999999999,0.0012582420999999997,0.028035579999999997,0.0007450816000000001,0.00071654315,0.0007799510500000001,0.0008105629499999999,0.0003129005,0.0062660104999999995,0.0045699125
1568,7905.0,0.000794685,0.0009878636500000003,0.006526407349999999,0.0018645762500000003,0.00292530055,0.0011551733,0.00048040159999999997,0.033083015,0.0007850170500000002,0.041801715,0.0014742015999999998,0.028089170000000004,0.0013725517499999997,0.028079170000000004,0.0007467862,0.0007193207,0.0007825975500000002,0.000815856,0.00031737084999999994,0.006274927499999999,0.0045810335000000015
1576,7945.0,0.0008924367500000001,0.00099943855,0.0065633930500000005,0.0019786357,0.00303820325,0.0010564452000000001,0.00047863715,0.033804314999999995,0.0007933259000000002,0.041480754999999994,0.0013289453500000001,0.028469949999999994,0.00129783145,0.02853278,0.0007546061500000002,0.0007254722500000001,0.00079213385,0.0008216135000000001,0.0003178953999999999,0.006345474500000001,0.004607916000000001
1605,8045.0,0.00077647005,0.0009753346999999999,0.006473801999999999,0.0018629190999999996,0.0026174070000000004,0.0011159181499999999,0.00046684735000000006,0.035559895,0.0007764576500000002,0.042736909999999996,0.0013821479500000003,0.02986953,0.0013251544500000002,0.0299443,0.0007599712999999999,0.0007323263500000001,0.00079823715,0.00082864775,0.00032187705000000005,0.0063990595,0.0046748879999999994
1608,8065.0,0.0008213999499999999,0.0009799006000000001,0.0064911705,0.0019232636999999997,0.0028007622500000003,0.0012770773999999999,0.00046880255,0.03464144,0.0007773877500000001,0.04215624999999999,0.0013527630500000001,0.029544955,0.0016036746,0.029582954999999994,0.0007652277,0.0007365104,0.00080031145,0.0008347276499999998,0.00031933775,0.006413817999999999,0.0046859499999999995
1625,8190.0,0.0008320809,0.00102978905,0.006841797000000001,0.0021083469,0.00240953015,0.0011019108,0.0004936814499999999,0.03584350000000001,0.0008196474000000001,0.045074354999999997,0.0013217930500000002,0.029830855,0.0013055092000000001,0.029864999999999996,0.00077958065,0.0007488009000000001,0.0008140682500000001,0.00084701755,0.00032665719999999996,0.006520581,0.004754221500000001
1632,8235.0,0.0009179468999999998,0.00104806465,0.006739578,0.0019215107999999998,0.0029406079000000003,0.0011647693,0.0004970431,0.036034224999999996,0.00083855415,0.044932055000000005,0.0014845607999999998,0.030450745,0.00154615715,0.03035551999999999,0.00078576775,0.00075556075,0.0008237241000000001,0.0008543366999999999,0.00032763474999999997,0.0065806039999999994,0.0047795045
1635,8250.0,0.001014507,0.0010665784,0.006915581499999999,0.0020518194500000002,0.0025407314,0.0012165899,0.0005583643,0.036439730000000004,0.0008519053999999999,0.044958865,0.0014286157500000003,0.030468204999999998,0.0013595345499999999,0.03047992,0.0007902505000000001,0.0007587081,0.0008192293999999998,0.0008524175,0.00033192645,0.006568349499999999,0.004791235999999999
1648,8335.0,0.0009002365500000003,0.0010785979666666668,0.007129544833333332,0.0020881017166666663,0.002991334150000001,0.0013092996333333331,0.0005138516666666666,0.03686024499999999,0.0008641520999999999,0.045961026666666654,0.0014705019166666661,0.030878961666666663,0.00147539355,0.03101282499999999,0.0008008678333333334,0.0007699927000000002,0.0008391781499999999,0.0008711536833333334,0.00033331706666666673,0.006671102666666668,0.004842066666666666
1674,8455.0,0.0008585935500000001,0.0010758277999999997,0.007292414500000001,0.00212211525,0.00309518465,0.00130145565,0.0005173207500000001,0.038022135,0.00085426555,0.047353405,0.0013528587999999998,0.031747645000000005,0.00160722705,0.03183632000000001,0.0008110880500000001,0.0007754685499999999,0.0008421297000000001,0.0008753774499999998,0.00033119915000000006,0.006739127500000002,0.0048989179999999995
1684,8505.0,0.0008897501166666668,0.0010931332666666669,0.007029439,0.002021865583333333,0.0027940595833333337,0.0012822671333333328,0.0005189458833333335,0.038671596666666676,0.0008730808499999998,0.04777689,0.0014582202333333334,0.03237243500000001,0.0013718686166666672,0.032344481666666675,0.0008160750333333331,0.0007836182833333335,0.0008548458666666668,0.0008860784499999998,0.00033908283333333337,0.006794464499999999,0.004939671166666667
1732,8730.0,0.0009605532500000001,0.00108900005,0.007996788000000001,0.0022374035,0.0032736537999999995,0.0013973947,0.0005418421,0.040371105000000004,0.0008628246000000001,0.050809854999999994,0.00171480275,0.033889575,0.00166224235,0.033989664999999995,0.0008373148499999999,0.0008046029000000002,0.0008745550500000001,0.0009060733999999999,0.00035089245000000005,0.0069652435,0.005080723
1744,8795.0,0.0009448287500000001,0.0010991217,0.007366934500000001,0.0023480400499999994,0.00305185335,0.0013656738,0.0005360245499999998,0.04134905999999999,0.0008738519999999998,0.05089873,0.0015439035999999999,0.034417539999999996,0.0015811685000000002,0.03471123500000001,0.0008498789000000002,0.0008147243000000002,0.0008848422999999999,0.0009196635,0.00035607814999999996,0.0070362689999999995,0.005109894
1750,8795.0,0.00085257275,0.0010438919500000002,0.007353994500000001,0.00219793305,0.0032687664000000003,0.00123827445,0.00051907295,0.042240885,0.000821936,0.05214473000000001,0.0013307462000000001,0.03460083,0.0014151934999999999,0.03466431,0.00085320445,0.0008196825499999999,0.0008924247999999998,0.00092382355,0.00036754615,0.0070111865,0.005124652499999999
1754,8860.0,0.0010408287,0.001186943,0.007673986499999999,0.0021948930499999996,0.0033243186,0.0013831728,0.0006052613,0.04207696500000001,0.0009509685999999999,0.050262165000000004,0.00160632155,0.035039025,0.0015824672499999998,0.03524741,0.00086679495,0.0008266458499999998,0.0008937250500000001,0.0009295343499999998,0.00034985545000000004,0.0070774194999999995,0.0051634795
1764,8935.0,0.0009639977000000003,0.0011847025,0.007663486500000001,0.0021674403000000006,0.0036494010500000007,0.0012684107000000002,0.00055375095,0.04228744499999999,0.0009506939,0.05228624,0.00148433385,0.03529832,0.0014983063499999997,0.0354106,0.0008594751500000001,0.00082720525,0.0008998517000000001,0.0009321690499999999,0.00036195509999999994,0.007145489,0.0051704275
1775,8940.0,0.0009410859,0.001132894,0.007428131,0.0021316888000000003,0.0032367225000000006,0.0011536000499999999,0.0005362273,0.043102415,0.0009023898,0.05254858999999999,0.0015529625499999997,0.035655715,0.0014938236,0.035729025,0.00085730575,0.0008232839000000003,0.0008976924000000001,0.0009282116,0.00035254960000000006,0.007124364500000001,0.005188394
1826,9205.0,0.0009724261500000001,0.00119406085,0.008656764,0.00227181845,0.0036464331500000004,0.00137019175,0.00055685045,0.04503525500000001,0.0009560582500000002,0.05672225000000001,0.0016513717500000005,0.03802022,0.0015964621,0.038068595,0.0008870362999999999,0.0008498545000000001,0.0009270194999999998,0.00096086275,0.00037318470000000006,0.007337224500000001,0.005347644
1844,9365.0,0.0012342810499999999,0.0013319135000000003,0.008086366499999999,0.0026469343499999996,0.0034594653,0.0015994084500000002,0.0006966827499999999,0.047214725,0.0010760311500000001,0.055224045,0.0017227049000000001,0.039181665,0.0016744852000000001,0.03936164500000001,0.0009244917,0.0008829713499999999,0.0009492639000000002,0.0009813314499999997,0.00037770265000000006,0.007514737000000002,0.005440187
1886,9510.0,0.0010327700000000001,0.001229656,0.008253985000000002,0.0023059973499999996,0.0037081012999999998,0.00128874875,0.0005764842,0.048119205000000005,0.0009841914499999999,0.05989110999999999,0.00176029325,0.04009088,0.0016773579000000003,0.04012665000000001,0.0009166244999999998,0.0008783096000000001,0.0009591104000000001,0.000994289,0.00039331915000000004,0.007609203499999999,0.005527843
1930,9745.0,0.0010446075,0.0012745259999999998,0.008995824,0.0025038845499999996,0.0041698327500000005,0.00157395465,0.0005956531000000001,0.050466470000000006,0.00102278035,0.06329499,0.0019031885499999994,0.042454235,0.0017434717000000001,0.04258358499999999,0.0009414078000000001,0.0009013532999999999,0.0009800434,0.0010205511499999998,0.00039964915000000013,0.007804322000000001,0.005659460999999999
1938,9790.0,0.0010881422500000001,0.0012922885000000001,0.0088197825,0.002426099,0.003966559749999999,0.00131007395,0.0006017805,0.05070410000000001,0.00103869415,0.06355469500000001,0.00185556495,0.04227878,0.00163043725,0.042195380000000005,0.00094802325,0.0009112358000000001,0.0009901765500000001,0.0010266294,0.00040067434999999996,0.0078284835,0.005693149
1948,9820.0,0.0010394811000000001,0.001241684,0.008667264000000001,0.0023716335000000003,0.004060769200000001,0.0015160075000000002,0.0005931735999999999,0.05204484499999999,0.00099105805,0.0647563,0.0017377378000000003,0.04324126999999999,0.0016734847,0.043355479999999995,0.0009424923000000002,0.0009077070999999999,0.00098537215,0.0010227074499999998,0.00039067265,0.007855709999999998,0.00572052
1995,10085.0,0.0010354635499999997,0.0013267745000000004,0.009152392499999999,0.0025049438,0.0039182782,0.0015894178499999997,0.0006185888999999999,0.053933735000000003,0.0010626082000000001,0.067316815,0.0017285951499999997,0.04480587500000001,0.0017778277499999999,0.04474650999999999,0.00098116435,0.0009400005999999999,0.00102006075,0.00105736285,0.00041830549999999995,0.008059419,0.005852639999999999
2000,10175.0,0.0013700968,0.0014390345000000002,0.009191701,0.0027846209999999997,0.0041156777499999995,0.0019752514,0.00077275045,0.055189025,0.0011657593499999998,0.06484907999999999,0.0019467355000000002,0.04574476500000001,0.001771915,0.04575248,0.0010071761000000003,0.0009627938499999998,0.0010305643,0.0010686041,0.0004091143,0.0081627865,0.0059039345
2020,10210.0,0.0010580067499999998,0.0013396620000000001,0.009479557000000003,0.0025016913499999994,0.0045255423,0.0015578154,0.00062437055,0.055036390000000004,0.0010751966999999999,0.06752684,0.0018139601999999997,0.04630102500000001,0.0016879451000000004,0.046310855,0.00099037905,0.0009501103,0.0010329837000000001,0.0010707139500000002,0.00041356080000000005,0.008183372,0.0059347259999999995
2044,10330.0,0.0010867958000000005,0.0013537525,0.009589402499999997,0.0027847766999999995,0.004230320050000001,0.0015958912,0.0006312489000000001,0.056686645,0.0010813007,0.07043313,0.0020193589,0.047043095,0.0021070251000000003,0.047151085,0.0010056256,0.00096622695,0.0010455612,0.0010853537,0.00042892690000000003,0.008242645,0.006009328499999999
2086,10531.666666666666,0.0011707066666666668,0.0013891339999999996,0.009763934333333333,0.002793880966666667,0.004523824383333332,0.0017083252333333332,0.0006534815333333334,0.05859561000000001,0.0011271200833333334,0.07325965999999999,0.0020253503333333336,0.049234425000000005,0.0020376042666666668,0.049321805,0.001039882733333333,0.0009992799000000001,0.0010811364833333331,0.0011206106666666665,0.0004184842333333332,0.008404932166666667,0.0061179834999999985
2115,10695.0,0.0011904964750000004,0.00141711925,0.009921363249999999,0.0026880925250000005,0.00482906165,0.0015816634000000002,0.0006662785249999999,0.060242372499999995,0.0011527188249999998,0.07557479000000002,0.0021389304000000004,0.05035318499999999,0.0020660883000000003,0.050226892499999995,0.001057399,0.001014947325,0.0010994017250000002,0.0011393429500000003,0.000427770625,0.0085508815,0.006212038500000001
2123,10755.0,0.0012386559999999999,0.001464093,0.0097360385,0.0032216330000000002,0.0046145069999999995,0.0018865468499999999,0.0006897094000000001,0.06039271,0.00118775325,0.07456038000000001,0.0020975349,0.05188267,0.0020826936000000007,0.052301005,0.0010682700999999999,0.00102617725,0.0011172406,0.0011500112,0.00043081035,0.008585581,0.006680239
2126,10775.0,0.00138983705,0.0014594445,0.010874443499999999,0.00307318025,0.004476282650000002,0.0017752285,0.000771475,0.06071492500000001,0.0011875151000000001,0.07553873000000001,0.0022920603500000006,0.050687159999999995,0.00227874555,0.05089344999999999,0.0010799524499999998,0.0010349994000000001,0.0011082414999999998,0.00115139515,0.00043295614999999996,0.0086286765,0.0062679045
2138,10825.0,0.00118962585,0.0014646300000000002,0.010227500999999998,0.0028024428499999992,0.004765033099999999,0.0017678622499999997,0.00067437885,0.06154780500000001,0.00119054295,0.07536723,0.0020494592500000007,0.05160703999999999,0.00206326275,0.05163507500000001,0.0010738138000000001,0.001032531,0.00111483235,0.00115597165,0.0004391074,0.0086493125,0.006305587499999999
2168,11030.0,0.0016456117,0.0016335025,0.014318336000000004,0.0037844436499999993,0.0050657842,0.0024005651999999995,0.00089565545,0.06589427499999997,0.0013423551499999998,0.075974405,0.0023868326000000004,0.05846037999999999,0.0022142885,0.05838001499999999,0.0011371491,0.00108870255,0.0011539447499999999,0.00119524005,0.00044384000000000003,0.008822012499999997,0.006866180499999999
2190,11045.0,0.00116974125,0.001419973,0.0102988015,0.0029262906,0.0046677221000000005,0.00172309945,0.0006768825000000001,0.06451422000000001,0.0011442789499999998,0.08125086500000002,0.0020264864500000005,0.05431237499999999,0.00200702,0.0539771,0.0010878448499999998,0.00104512015,0.0011328103499999998,0.001173222,0.00044025190000000005,0.008814976999999998,0.0064195995
2222,11215.0,0.00118080355,0.0014532919999999997,0.0107625365,0.0029975167499999996,0.004686556399999999,0.00163662425,0.0006932261,0.066370565,0.0011760826,0.08292028999999998,0.0020975827000000004,0.05608553000000001,0.0020291329499999996,0.055712624999999995,0.0011074184,0.0010635980000000002,0.0011550420500000002,0.0011954189500000003,0.0004537106,0.008954621000000003,0.006509363500000001
2250,11400.0,0.0012340544749999999,0.0015609080000000004,0.011307452499999999,0.0029832302500000006,0.00503877665,0.0018452406500000004,0.0007152439,0.06836532249999998,0.0012739956750000003,0.08471450499999998,0.002218156725,0.057102055,0.002233397575000001,0.0569119575,0.001131343925,0.00108671755,0.0011782762749999998,0.00122087615,0.00045953982500000003,0.0091273565,0.00662845975
2298,11620.0,0.0012126919499999998,0.0015364654999999998,0.011319702499999999,0.0031552456,0.005034174550000001,0.00215257275,0.0007221343499999998,0.07188747999999999,0.00124399665,0.08916331499999999,0.0024064069499999995,0.059625479999999995,0.00228705425,0.05980074499999999,0.0011601446500000001,0.0011160375500000002,0.00120954635,0.0012521274,0.0004716276499999999,0.00929773,0.0067776074999999995
2314,11630.0,0.0011897085,0.0014816530000000003,0.010472094999999999,0.0029136182,0.0047968758,0.0020268206,0.0007053973500000001,0.07211482,0.0011952408,0.09103486499999999,0.0022245294999999996,0.059841099999999994,0.0021192549999999996,0.05983784499999999,0.0011545772499999996,0.0011064054000000001,0.0012017498499999999,0.0012400504,0.00046442750000000007,0.009274625,0.006761802
2316,11640.0,0.00115388575,0.0014847875,0.010543324000000001,0.00294276535,0.005201006,0.0017228724,0.00070674445,0.07200029999999999,0.0011982572,0.091091075,0.0021807673,0.06004910500000001,0.0021680119999999995,0.0600943,0.00115613915,0.0011077157500000003,0.0011980533000000002,0.0012396572,0.00047341585,0.0092778975,0.006778717500000001
2325,11745.0,0.00138762015,0.0015524869999999997,0.011101368999999998,0.00296746545,0.005196772800000001,0.0020167949500000002,0.0007291675499999999,0.07292951,0.00125499945,0.09034272000000002,0.00238956195,0.06112085500000001,0.00234053055,0.061384205000000004,0.0011666178999999999,0.00111757495,0.0012117507,0.0012564780499999997,0.00048066385000000006,0.009387852,0.0068161495
2327,11765.0,0.001256716825,0.0015733307499999998,0.011195366,0.003328530125000001,0.0055146754499999975,0.001834553675,0.0007320642750000001,0.07308509,0.00127332155,0.09039618249999999,0.0022955771000000005,0.061312565,0.0022617031249999994,0.0611357425,0.0011712609750000004,0.001124208975,0.0012158636000000002,0.001259594625,0.00047569870000000006,0.009402642249999999,0.006844544249999999
2329,11760.0,0.0013488777,0.0015303250000000001,0.012231774500000002,0.0030369648,0.0059352564,0.00205223545,0.0007280349499999998,0.072520585,0.0012310616,0.09187380999999999,0.0022046213,0.061278010000000015,0.0022519941000000007,0.061327935,0.00117374625,0.0011253597999999999,0.0012191889999999999,0.0012623434500000001,0.0004746795,0.009403429,0.006850363
2344,11850.0,0.0013296003500000001,0.0015798215,0.011783377999999999,0.0029260397999999995,0.0053828602,0.0018720269,0.0007381079999999998,0.07426937,0.0012818334999999998,0.09209671,0.0025395627499999996,0.061953435,0.0025010591999999996,0.062214689999999996,0.0011783596000000001,0.00112944815,0.0012307637,0.0012666701500000002,0.0004708052,0.009481814000000002,0.0068891045000000015
2348,11905.0,0.0013216497500000003,0.0016227245,0.011832399000000004,0.0034425919249999994,0.0058476880250000005,0.0018958455750000003,0.0007461427,0.07432599999999998,0.0013172567749999999,0.091663355,0.0022991894249999997,0.062749715,0.002250462650000001,0.06279372750000002,0.0011886474999999999,0.001139247425,0.001231664375,0.00127692835,0.0004827738000000001,0.009532303750000002,0.006927168
2355,11905.0,0.0014139413,0.0015669475000000001,0.011749812999999998,0.0029481415,0.00544079935,0.0017938249500000004,0.0007485748,0.07409442500000002,0.0012678742999999999,0.09303709000000002,0.00231597445,0.06372820500000001,0.00230266995,0.06312262,0.0011807915499999998,0.0011345393,0.0012313607,0.001275361,0.00048255925000000006,0.009535156999999999,0.0069336535
2379,11955.0,0.0012593023,0.001525747,0.011184021499999999,0.00297410515,0.00556839665,0.0017968889499999998,0.0007234095499999999,0.07568923500000001,0.0012282258000000004,0.09729170000000001,0.0022732610499999997,0.06437728000000001,0.00216835775,0.064341265,0.00118991145,0.0011418458,0.0012338155,0.0012817148,0.00047999625000000003,0.009518384500000001,0.006943082500000001
2383,12050.0,0.0012766361,0.0015956155000000003,0.012092303499999998,0.00302272985,0.00531434935,0.0017746447000000002,0.00074926625,0.07658994500000002,0.0012881510000000002,0.09441654,0.0025157798000000004,0.064115445,0.0023457033000000003,0.064382035,0.0012020231,0.0011540182,0.0012461187,0.0012903325500000001,0.0004830956,0.009644551500000001,0.0070106149999999996
2413,12180.0,0.0014134406999999998,0.0015807264999999997,0.012437351999999999,0.0031105515499999996,0.00560385045,0.00187866705,0.00075291415,0.0781493,0.00127554,0.09940582499999998,0.0024679088000000003,0.067776245,0.0023394104999999994,0.067210675,0.001216817,0.0011677029500000002,0.0012588138500000002,0.00130778605,0.0004963159999999999,0.009731832499999999,0.007089376
2423,12250.0,0.0012989168000000003,0.0016350495,0.0120724365,0.00314580245,0.00572961505,0.00184842355,0.00076320145,0.07893671,0.001327884,0.10070735500000001,0.0024704691,0.068164545,0.00241668175,0.06797888999999999,0.0012249703499999996,0.0011755223000000001,0.0012715830500000002,0.00131834775,0.0004943251000000001,0.009793451,0.007128632
2464,12385.0,0.0013398047499999998,0.0015259145000000001,0.0106362055,0.0031672479999999997,0.003921772049999999,0.0017866130999999996,0.00076246255,0.08104795500000002,0.0012218475,0.101633365,0.0020272612,0.07871523,0.00192878285,0.07890882999999999,0.001250421,0.0011988276000000002,0.0012825854499999997,0.0013276103499999998,0.0005121468500000001,0.009896146500000003,0.007577598999999999
2466,12455.0,0.0013138411,0.001665629,0.013038578,0.0032018305500000005,0.005851362549999999,0.0021197193,0.00077852015,0.08279082,0.0013502114999999998,0.10156004000000003,0.00258967765,0.06823335999999999,0.00251320825,0.06831635999999998,0.00124849085,0.00119763575,0.0012933381999999998,0.00134119965,0.0005034327000000001,0.009964569000000001,0.007222366999999999
2512,12675.0,0.0013275148,0.0016416659999999995,0.012782565000000001,0.00403494585,0.005827714150000001,0.0019503484,0.0007828354500000001,0.08491979,0.0013235329999999998,0.104792065,0.002440633,0.07084158999999998,0.00249711295,0.07075363999999999,0.0012746220999999998,0.0012227172000000002,0.00132051625,0.0013700843499999996,0.00051844115,0.010125188,0.007862352999999999
2546,12865.0,0.0014485123,0.0017696855000000002,0.015015454000000001,0.003941000399999999,0.0066026965000000005,0.0022968051,0.0008404500499999999,0.087550315,0.0014428375,0.10965465999999999,0.0028987425500000006,0.07279683499999999,0.0029098055000000003,0.072910535,0.00131012225,0.0012594938999999999,0.0013442990000000004,0.0013933301,0.00051337485,0.01028818,0.007498942999999999
2553,12875.0,0.0013021471999999999,0.0016610155000000002,0.013068298,0.0036488899500000003,0.0062923918999999995,0.0020884877499999996,0.0007938508000000002,0.087846785,0.0013424880000000004,0.10950996500000001,0.0027649512499999997,0.07415521500000001,0.0027121331000000003,0.07444966,0.0013032551500000002,0.00124897865,0.00134899695,0.0013944744499999997,0.0005296349999999999,0.010285811,0.007488131999999999
2593,13110.0,0.0014495255999999999,0.0017953514999999999,0.0160669845,0.0034765724000000013,0.0068657414,0.00206075825,0.0008101940499999998,0.09077762999999998,0.0014631255000000002,0.11258354499999998,0.00258149945,0.07603042,0.0027133329500000003,0.075842785,0.0013256662500000002,0.0012711527,0.0013725052,0.0014212613000000002,0.0005370139999999999,0.010467979499999999,0.00763762
2604,13120.0,0.00147449905,0.0017101999999999998,0.013139151000000002,0.0035496712,0.006270271900000001,0.0019265766,0.00080486485,0.09085246500000001,0.0013797769999999998,0.115221555,0.0027726327000000004,0.07635436500000001,0.0029518129499999995,0.0760826,0.0013253574,0.0012703061000000002,0.0013688212000000002,0.00141567065,0.0005412101999999999,0.010464170500000002,0.007640397499999998
2605,13175.0,0.0014401550999999996,0.0018103250000000002,0.016093574,0.0033473845999999995,0.0064462927,0.00210118315,0.0008174415500000001,0.09189269000000001,0.0014738675000000002,0.11401046000000001,0.0023925286,0.07750904499999998,0.0025022270500000003,0.07662247999999999,0.0013332129499999997,0.0012782092,0.00138327965,0.0014284842000000003,0.0005411623499999999,0.010521026000000001,0.007663869999999999
2607,13155.0,0.0014105075499999998,0.0017552557499999999,0.014943746750000006,0.003274351625,0.006636965999999999,0.0021453738000000006,0.0008093057249999999,0.09170729000000002,0.00142448525,0.11547781500000001,0.0026357825500000005,0.07691897,0.0027375780249999995,0.07681122750000001,0.0013302085250000003,0.001275521975,0.0013731954749999999,0.001424205125,0.0005317628,0.010520853250000002,0.007657396499999998
2610,13145.0,0.0014262380499999994,0.0017040782499999998,0.013290108,0.0033875418249999997,0.006167123950000002,0.0020098690500000003,0.0008045316500000002,0.09188578500000001,0.0013745722499999998,0.11522221499999999,0.002568206400000001,0.07628739249999998,0.0026326844249999993,0.07646613749999999,0.001322805775,0.0012731674750000002,0.0013674139749999998,0.0014197405750000002,0.000535327175,0.010490308249999998,0.007657647249999998
2611,13155.0,0.0013688571,0.0017199755,0.013412152,0.0034888860499999994,0.0060628037,0.0021038522,0.0008071303500000002,0.09156654500000001,0.001387059,0.11597286,0.002766649249999999,0.07691431,0.0029000785999999993,0.076321205,0.0013225071000000001,0.0012728578500000001,0.0013691427499999999,0.0014191039,0.00053530935,0.010505785,0.007677995999999999
2612,13205.0,0.0013736013000000002,0.001822568,0.013908432500000003,0.003680193749999999,0.00636607265,0.0022639868499999996,0.0008177991500000001,0.092321005,0.0014848944999999996,0.11469091500000002,0.003262104450000001,0.077292555,0.0031870143000000003,0.07736875500000001,0.0013373022500000002,0.0012867328500000001,0.00137965655,0.0014312972000000003,0.00053447495,0.010559910000000002,0.007669687500000001
2613,13165.0,0.0014296062,0.0017261510000000004,0.013670417499999995,0.003488958750000001,0.006534168400000001,0.0021805638000000002,0.00080716625,0.09158608,0.001390325,0.115091435,0.0028486866,0.07647720999999999,0.0026027918000000004,0.07670089000000001,0.0013285516500000003,0.0012735838500000003,0.00137618865,0.0014249559500000002,0.0005319475999999999,0.010520603000000003,0.007667197000000001
2616,13300.0,0.0015207769,0.0019613150000000004,0.014409856000000002,0.00391402025,0.007349824100000001,0.0019911412,0.0008459688,0.09336933499999997,0.0016089430000000003,0.11519512000000001,0.0028566347500000003,0.07736180499999999,0.00282328385,0.07740591999999999,0.0013460874,0.00129196625,0.0013922808500000002,0.0014415375,0.0005374312999999998,0.0106726375,0.0077465649999999995
2620,13200.0,0.0014014845500000001,0.0017067200000000001,0.013709486000000002,0.0036497826999999997,0.006700809449999999,0.0021306397,0.0008077261000000001,0.09188514499999999,0.0013745074999999998,0.11531537499999997,0.0027273884500000002,0.07721415000000001,0.0026619446999999997,0.07717906,0.00132811085,0.0012760274,0.0013768907500000002,0.00142497985,0.0005311371499999998,0.010525116,0.007700002
2622,13210.0,0.0014236208,0.001726235,0.013491962500000001,0.0040514611,0.006983170999999999,0.0023735993499999996,0.0008113504000000001,0.09246425,0.0013934735,0.11637646500000001,0.00277587395,0.07714067999999999,0.00276932615,0.07740831499999999,0.00133160365,0.00127627895,0.0013721933000000002,0.00142188115,0.0005322815,0.010539421000000002,0.007699036499999999
2625,13230.0,0.00139553505,0.001725006,0.013495057500000001,0.0035457359999999994,0.006534834249999999,0.0020308489499999997,0.0008157249500000002,0.09285995000000001,0.0013886205000000003,0.11670316499999997,0.0028357621000000004,0.07701922500000001,0.0028156503499999997,0.07710202499999999,0.0013315327999999997,0.0012791881500000002,0.0013795727,0.00143080895,0.0005384326499999999,0.0105617515,0.007707976500000001
2648,13355.0,0.00139591715,0.001756251,0.013758961000000004,0.00346791685,0.0071419202000000005,0.0022659301499999996,0.0008203984500000001,0.09406996000000001,0.0014142875,0.11583705,0.0027476770000000005,0.078406855,0.00276722785,0.07857578000000001,0.0013525133499999998,0.00129614995,0.0013957738000000002,0.0014444700000000002,0.00053945775,0.010677533999999999,0.007770788499999999
2651,13345.0,0.0013862374500000002,0.0017081855,0.013910247,0.003553247600000001,0.00668699955,0.0021430134500000004,0.0008112908500000002,0.095247395,0.001366032,0.11525033,0.00274409965,0.07923998499999999,0.00276128755,0.07944519000000001,0.0013508559,0.0012938025,0.0013826367999999999,0.0014321200999999997,0.0005358458499999999,0.010629770000000002,0.008079934
2716,13730.0,0.0014928699500000003,0.0018503895,0.0146093015,0.003567004100000001,0.006983054549999999,0.0023232223,0.0008557441000000001,0.10039890999999998,0.001496696,0.12125598499999998,0.0030575292500000005,0.08258455499999999,0.0027326961,0.08277589999999999,0.0014039525000000001,0.00134710105,0.0014488583,0.00149557685,0.00056297785,0.010988037500000002,0.008017551999999999
2733,13810.0,0.0015369832499999999,0.00187767175,0.015094970999999999,0.004155182874999999,0.007260650725000001,0.0023898664999999998,0.0008734109000000002,0.10080532750000001,0.0015185832500000003,0.12449822750000002,0.0029566051750000003,0.0862321075,0.00300822305,0.08679474499999999,0.0014136673000000003,0.0013618652000000001,0.0014602966749999997,0.001513719925,0.00056632755,0.011068460749999998,0.008315384749999998
2775,14045.0,0.0016358742,0.0019758939999999997,0.015262189,0.0038455828999999996,0.0078248665,0.00222106065,0.0008799556,0.10460399500000002,0.0016142854999999998,0.12963539999999998,0.0030770859999999997,0.08623997,0.0030530557500000003,0.086992775,0.0014344578000000001,0.0013769739,0.0014773003499999999,0.0015332931999999999,0.0005719661,0.011227599999999999,0.008191012000000001
2812,14240.0,0.0015664334999999998,0.0019997014999999997,0.015631364000000002,0.0037338022000000005,0.0074739129,0.0021609549499999998,0.0008914706999999999,0.108285765,0.0016324640000000001,0.13158180000000003,0.0029857735,0.08860030999999999,0.002906347,0.0884301,0.0014554976999999998,0.0014021625,0.0015036465,0.0015534398,0.0005835414500000001,0.0114267435,0.0082898625
2838,14295.0,0.00156842435,0.0018666160000000002,0.015697084000000004,0.00392756455,0.00644178935,0.0022064322500000002,0.0008763199,0.108019105,0.0015085105000000002,0.135905845,0.0026740060000000005,0.09026310999999998,0.0026027196000000005,0.090367575,0.00146566575,0.0014082907000000002,0.0015093921999999999,0.0015666125,0.0005846381,0.011443147499999997,0.008348750000000002
2857,14390.0,0.0016509539,0.0019264229999999994,0.017108577,0.0038772595,0.00834897285,0.0024504067,0.0008824826000000001,0.109019105,0.0015660049999999999,0.139164845,0.0031858915000000003,0.09210639,0.0032251719500000003,0.09188301,0.00146831245,0.0014099718000000002,0.0015153875499999997,0.0015700936999999999,0.00059237495,0.011489918500000001,0.008377492999999998
2872,14555.0,0.0015468949500000004,0.0020605089999999994,0.015728053500000002,0.004266298899999999,0.006532381800000001,0.0024450418500000003,0.0009116056499999999,0.11238800499999999,0.0016852019999999998,0.135705935,0.0032765259999999997,0.09263525000000002,0.0029877052000000003,0.09256090499999997,0.0014875178500000001,0.0014295816,0.0015352614999999997,0.0015924572,0.0005878329,0.0116469005,0.008472419499999998
2887,14495.0,0.0014926320999999998,0.0018413785000000002,0.016615464,0.004459478549999999,0.008060976000000001,0.0023939373,0.0008787033,0.11135803500000001,0.001483106,0.14121235999999998,0.0030709604999999995,0.09345841,0.0030775896499999995,0.0933537,0.0014752036,0.0014200806,0.00151857115,0.0015747546,0.0005910754000000002,0.0115537875,0.0084550505
2916,14740.0,0.0015397536999999998,0.0020213724999999997,0.016452859999999996,0.0038283951000000005,0.007823438949999999,0.00229347885,0.0009172676000000001,0.11501170000000001,0.001640594,0.14273366499999998,0.0033034895000000003,0.094900205,0.0034064740000000005,0.09467486499999998,0.00151653295,0.0014554018999999997,0.0015621059,0.0016173365999999998,0.0006080269,0.011810140500000002,0.008603346499999998
2920,14765.0,0.0016368029000000002,0.0020640375,0.016516941500000003,0.0037728901499999995,0.0081948414,0.00275888445,0.00092447985,0.114358895,0.0016877415000000004,0.14338781,0.0034118049999999995,0.09527335500000002,0.0033152317499999993,0.09502864999999999,0.0015132304500000001,0.0014579181,0.0015623699500000002,0.0016154538,0.0006008505500000001,0.011828209500000002,0.008602202
2928,14850.0,0.00182837205,0.0021127094999999997,0.016103098000000003,0.004817521799999999,0.008779033000000002,0.002700913,0.0009341475,0.11658357999999999,0.0017234559999999995,0.14106591000000002,0.0032879450000000005,0.09569301499999999,0.0033731209999999998,0.09556661,0.0015281554,0.00146931395,0.0015769960000000002,0.00162876835,0.0006040573,0.0119147675,0.0086464395
2949,14860.0,0.0016435858499999998,0.0019385100000000003,0.016617470000000002,0.00389494975,0.008473743099999997,0.00227442905,0.0009108665500000002,0.11684315,0.0015649919999999999,0.143973945,0.002901697,0.09762123,0.0028144486499999998,0.09739323,0.0015295972499999998,0.0014767526999999998,0.0015724775500000003,0.00163543255,0.0006101608000000001,0.0118833415,0.008659077
2966,14985.0,0.0016026252000000002,0.0020242699999999995,0.017236964,0.0041556354499999995,0.0074943475,0.0027130001,0.00094066875,0.11878243499999999,0.001640583,0.14902291,0.003697327500000001,0.10042998,0.0035371440000000003,0.101361845,0.0015393611000000002,0.0014866236999999999,0.0015911216499999998,0.0016499152999999995,0.0006119251,0.011982007999999999,0.009203278999999998
2977,15040.0,0.0016600736000000002,0.0020196435000000004,0.016988700000000002,0.004208698,0.00835356425,0.0025050518,0.000943196,0.11867407999999999,0.0016334765000000002,0.148897865,0.0034824474999999994,0.099319545,0.00350909255,0.09896443499999999,0.0015422698999999998,0.0014853590499999997,0.0015935177499999998,0.0016515488499999997,0.0006085991,0.0120411135,0.0087557195
2991,15210.0,0.0018108486,0.0022254705,0.016533742,0.00460932265,0.00752075425,0.0027781858999999997,0.0010482791,0.12229780500000002,0.00182159,0.14813419500000002,0.0035888574999999993,0.10086678499999999,0.0035223130000000004,0.100517985,0.0015919805999999998,0.0015318270000000001,0.001615155,0.00166593715,0.0006135464,0.012192482999999999,0.0088503125
3104,15695.0,0.0017391481500000007,0.002188917166666667,0.017236208166666666,0.004327114833333332,0.008452479499999999,0.0027612726500000004,0.0009733160666666669,0.1318942733333333,0.0017754913333333329,0.16012464333333334,0.0035717543333333352,0.10901048500000002,0.003577737333333333,0.10920048333333335,0.001623701916666667,0.0015597262166666668,0.00166878265,0.0017312246999999998,0.0006340146166666665,0.01256637666666666,0.009139155833333334
3130,15895.0,0.0017910478999999993,0.002364837,0.0183490745,0.0052301295,0.0086206938,0.00273550775,0.00100532755,0.132743385,0.0019309165,0.16391400000000003,0.003754315,0.11060470500000001,0.003735554499999999,0.11081889999999998,0.0016619097499999999,0.00159894285,0.0017057655,0.0017705925,0.0006511926499999999,0.012754780000000002,0.009265716000000002
3131,15890.0,0.0016505603000000005,0.0023251175000000004,0.018457984500000003,0.004156066,0.00974513635,0.0027362000499999996,0.0010031462,0.13583484,0.0018983015000000002,0.163865555,0.0032068025,0.11098509000000004,0.0033148420000000006,0.11075636,0.00165284835,0.0015931253,0.00170613565,0.0017627492000000002,0.0006503106000000001,0.0127664215,0.00927237
3134,15885.0,0.00191260585,0.002319085499999999,0.018518997000000002,0.0045433265,0.0089115716,0.0028910639,0.0010825755499999999,0.13531401,0.001891374,0.16570268999999999,0.0034459194999999993,0.111110445,0.0035512089999999996,0.11122377499999998,0.0016563415500000002,0.0015925766499999996,0.0016915674499999999,0.0017597567000000001,0.0006424308500000001,0.012752088500000003,0.009252291
3135,15795.0,0.0018471119499999997,0.0021564015,0.018900802,0.004198945,0.00868195475,0.0024112337000000003,0.0009682773,0.132392545,0.0017465694999999996,0.16235150499999998,0.0037614350000000005,0.11125083499999999,0.0034610755,0.11098146,0.0016333582499999996,0.00156859255,0.00167939745,0.0017411463,0.0006468057500000001,0.012613799,0.0092079635
3172,16057.5,0.0018254224499999999,0.002272177,0.01934729925,0.005205322999999999,0.010018535649999999,0.002980392175,0.0010033424749999998,0.1372943775,0.0018497224999999996,0.16842682,0.0036260724999999986,0.11484649749999998,0.0037684089999999995,0.11489887499999998,0.0016730851999999998,0.0016119723750000002,0.00172073755,0.0017808617000000001,0.000655794125,0.01286195,0.009347655
3182,16030.0,0.0018414972500000002,0.0021698840000000004,0.019593666000000003,0.0042307375,0.0085269326,0.0026693465,0.0010249970000000001,0.13690359999999996,0.0017489425,0.17010966,0.00363464,0.115209555,0.0036715055000000004,0.11536623500000001,0.0016790633500000003,0.0016156563500000002,0.0016974573,0.0017603397,0.00065379135,0.01280328,0.0093367795
3209,16220.0,0.0018311978499999995,0.0022793065,0.0197707205,0.005912636,0.00909929325,0.0032434346500000003,0.00109474685,0.14293416000000003,0.0018425569999999999,0.174425995,0.0040813444999999995,0.12019968,0.0038339844999999997,0.121748805,0.0017247555999999997,0.0016588456000000001,0.00174735915,0.0018076413000000003,0.0006608725,0.012991735,0.010088463500000002
3243,16510.0,0.0020642150000000003,0.0026880729999999996,0.017423010499999995,0.0048140184999999995,0.00994052625,0.003253948300000001,0.0012210484500000001,0.14615869499999998,0.002232885,0.16344977,0.0036415594999999997,0.11854553500000001,0.0034993194999999996,0.11883052000000001,0.001738572,0.0016674400999999995,0.0017619486,0.0018242006000000002,0.0006703495,0.013264380000000001,0.009614233500000001
3255,16475.0,0.0025153049500000004,0.002508164,0.0205081925,0.004998157499999999,0.010349336800000001,0.0033982398499999996,0.0012486941999999997,0.14485169,0.0020745635000000004,0.17564986,0.0038708905000000007,0.119294335,0.004324913499999999,0.11947626999999998,0.0017555696000000002,0.00168912525,0.00174627285,0.0018084041999999999,0.0006690264000000001,0.013188609999999998,0.010253024499999997
3310,16680.0,0.0018615964000000007,0.0022501355,0.020512600500000002,0.004622685,0.010004565100000001,0.0030797845500000003,0.00102207645,0.14838521,0.00181576,0.185668855,0.0035190020000000002,0.124028795,0.0035871414999999996,0.12330064,0.0017255778500000003,0.0016622070999999996,0.00177512135,0.0018432256000000002,0.0006716847999999999,0.013342634999999997,0.009709488
3366,17065.0,0.0020185581749999995,0.002531266,0.020559871000000004,0.00488591825,0.009665138475000001,0.0031562863250000003,0.0011605261250000004,0.15691843000000003,0.002078849,0.19260612000000005,0.003957347999999999,0.1286768325,0.0040450435,0.12949313750000002,0.0017939445749999994,0.0017286473249999996,0.0018270845250000002,0.001894270825,0.000689309825,0.013688460000000003,0.009929713749999998
3429,17390.0,0.0019327521,0.002585614,0.020849829500000003,0.0047577140000000006,0.011568539650000001,0.0032755133499999998,0.00109682145,0.16307721500000003,0.0021229860000000003,0.19864284499999998,0.0042729280000000005,0.134485285,0.0042701465000000004,0.135198835,0.0018198361000000003,0.0017503257,0.0018708347,0.00194039415,0.0007032871000000002,0.013940604999999998,0.010130602999999998
3459,17410.0,0.0018887641999999997,0.002389706,0.021400540500000002,0.0049526710000000005,0.0111902134,0.0029505380999999995,0.0010690561999999997,0.16382131,0.0019300704999999998,0.2056327,0.0043557644999999996,0.136404355,0.00426327,0.13614000000000004,0.0018166302499999995,0.0017517216000000001,0.00186311065,0.0019315115500000003,0.00070725685,0.013926080000000002,0.01082114
3469,17525.0,0.0019303206000000003,0.0024810325,0.022165096000000002,0.0051719175,0.011081128400000001,0.0033489700999999998,0.00109959805,0.16412894500000003,0.002022229,0.20274265000000002,0.0040516035,0.13938675500000003,0.0038525825,0.13935399499999995,0.0018328793999999999,0.00176680095,0.0018882629999999998,0.0019588939,0.0007120847499999999,0.014006275000000002,0.010866629999999999
3483,17665.0,0.0019698580166666664,0.0026065076666666664,0.02151844416666666,0.005455414500000001,0.010707812466666666,0.0032593099,0.0011188903499999999,0.16812792999999998,0.002125020833333334,0.20557330666666668,0.004003891833333333,0.13904331166666667,0.0037800705,0.13880678166666663,0.0018499416166666658,0.0017814636,0.001896775033333333,0.0019678005833333326,0.0007192650666666666,0.014167545,0.010970138333333334
3497,17700.0,0.00214698345,0.002608264,0.021544442999999993,0.0050757515,0.0113219763,0.00364676715,0.0011157501000000002,0.16834775,0.002134108,0.20964171,0.003786182000000001,0.14162824000000002,0.0035746175000000006,0.1411072,0.0018594025000000004,0.0017904046,0.0019189344499999997,0.00198036445,0.0007156730000000001,0.0141646,0.01092964
3502,17725.0,0.0019711971000000005,0.0025823825,0.022142490999999993,0.0052865379999999995,0.0121947875,0.0037672626,0.0011171579,0.167857105,0.0021122219999999995,0.210419555,0.0035793780000000002,0.141910845,0.0037164570000000007,0.14203945499999998,0.0018628348500000004,0.0017934919,0.0019105437999999998,0.0019867063999999997,0.0007217169000000002,0.014188200000000002,0.01096701
3505,17735.0,0.0018555289000000003,0.0025599959999999997,0.0219819485,0.005576645999999999,0.011703002399999999,0.0033197992500000003,0.00111503745,0.17123981,0.0020791890000000004,0.21069564500000001,0.003669175500000001,0.15695672,0.0036092140000000003,0.15683536,0.00186116645,0.0017935283999999999,0.00191156955,0.0019790053499999997,0.0007366538500000001,0.01420014,0.010977555
3515,17790.0,0.0018759137500000006,0.002570331,0.0217841435,0.005403974000000001,0.0117481163,0.0038324475499999996,0.0011167407,0.170580495,0.0020924694999999997,0.21423331,0.0036754005000000007,0.16116200499999997,0.0033137595,0.15988685500000002,0.0018694170500000002,0.0018014918000000002,0.0019243956500000002,0.0019911998,0.0007255553999999999,0.014235780000000003,0.01105803
3517,17810.0,0.0020286924500000003,0.002589488,0.021027162500000002,0.005085411,0.0110597001,0.0034394406499999993,0.0011153575000000002,0.16782445499999996,0.0021081089999999995,0.212611345,0.0043630084999999996,0.143679505,0.003972555000000001,0.14376331,0.0018664123000000001,0.00179868915,0.0019245026499999998,0.0019910938,0.0007229209499999999,0.014278194999999999,0.010366408999999998
3522,17810.0,0.0019403929,0.0025980825,0.021822743000000002,0.0062197065,0.0111715058,0.0036655900500000005,0.0011246691499999999,0.169313235,0.0021263945000000004,0.21624080499999998,0.004558174000000001,0.147357115,0.0045056589999999995,0.146938505,0.0018761161499999998,0.00180815465,0.0019218083499999996,0.0019965526,0.0007298231499999999,0.014273975000000003,0.01106294
3523,17830.0,0.00197150715,0.0025712475000000006,0.022157398,0.0055121910000000005,0.011788377899999997,0.0032556771499999996,0.0011118051500000003,0.1712548,0.002095877,0.21378734000000002,0.0033253575000000007,0.15697414,0.0034032925000000006,0.157636295,0.0018685228,0.0018011933999999997,0.0019291268999999996,0.0019948121499999997,0.0007321237999999998,0.014274064999999999,0.010569250499999999
3526,17845.0,0.001945102,0.002630699,0.022221937,0.005178012,0.01129707215,0.0031318541000000004,0.0011139755499999999,0.171687065,0.0021546005,0.215616065,0.0036334389999999987,0.15853771,0.0036304139999999998,0.15854975,0.0018704175999999999,0.0018082848500000001,0.0019268272,0.0019978871499999997,0.00072579385,0.014303839999999998,0.010578746500000001
3529,17860.0,0.0020426641500000003,0.0025859360000000005,0.021983372499999997,0.005052007999999999,0.011762365,0.00337485155,0.0011134139999999999,0.171882655,0.0021047959999999995,0.21407791000000004,0.0032884340000000007,0.15906728499999997,0.003220117,0.15874384000000002,0.0018763789500000003,0.0018057110000000004,0.0019229537999999997,0.0019990081999999997,0.0007216213499999999,0.01431005,0.010584085000000002
3560,18010.0,0.0020131104499999997,0.0026095739999999995,0.0232232635,0.0050585874999999995,0.0129277285,0.0034589887500000006,0.0011220338,0.17693165500000002,0.0021183854999999993,0.21604131,0.004111992,0.14490556500000001,0.0040979135,0.145112705,0.00189006215,0.0018200282499999999,0.0019497167,0.0020167243,0.0007415534999999999,0.014418060000000002,0.010474174
3563,18035.0,0.0019504190999999997,0.0026728990000000003,0.0221215145,0.005759691000000001,0.010208690449999999,0.003558253199999999,0.0011700025499999998,0.17444214,0.0021783485,0.216147965,0.004854517,0.14943144000000003,0.0047563565,0.14940799500000002,0.0019140480000000002,0.0018475291000000001,0.0019721629000000003,0.00204399745,0.0007374764000000001,0.01444569,0.011165575
3566,18050.0,0.0019643179999999996,0.0025123595,0.022027651,0.005599556,0.011832172650000002,0.0031782016500000003,0.0011421562,0.191891915,0.0020215874999999993,0.2140975,0.0034185539999999994,0.164589215,0.003498515,0.16522613000000003,0.0018914232500000002,0.00181727405,0.0019302720500000003,0.00200787775,0.0007309555500000001,0.01448642,0.011200955000000002
3574,18090.0,0.001999300475,0.0026363909999999996,0.022991090999999998,0.005685703750000002,0.012013122700000002,0.003786503799999999,0.001159674525,0.175866055,0.0021316174999999995,0.21657522999999998,0.00467953775,0.149360475,0.004599795750000001,0.1496627175,0.0019143699999999999,0.0018477319000000003,0.0019671259250000003,0.0020398311,0.0007378816000000001,0.014479867499999998,0.011204365000000003
3582,18120.0,0.0020275589999999995,0.0026454580000000003,0.022920800999999998,0.005521069500000001,0.011131536650000001,0.0032656083000000002,0.0011259187500000003,0.176569195,0.0021639464999999997,0.21892880999999997,0.004560065999999999,0.14673976000000002,0.004413601000000001,0.14717819,0.0019039027,0.00183088735,0.0019582745999999996,0.00202449565,0.0007367849500000001,0.014518695000000002,0.010561315999999998
3584,18130.0,0.0019113415499999997,0.002621829,0.022837100500000002,0.0050554265,0.012185082849999999,0.003360270950000001,0.0011272425500000003,0.1769665,0.0021414755,0.21929916500000002,0.004941501,0.14601589500000003,0.004633746500000002,0.14546473999999998,0.0019027822500000003,0.0018351196500000003,0.0019510502000000002,0.0020265108999999995,0.0007424472499999999,0.014506655000000002,0.0105483675
3618,18225.0,0.00232199345,0.0024773359999999997,0.022382796,0.005019521,0.012073244300000003,0.0029384373500000007,0.0011219258000000002,0.177460995,0.002014315,0.22673714,0.004396438999999999,0.15197050000000004,0.0044899095,0.152560135,0.0019039041,0.0018395305500000004,0.0019542085500000002,0.00202904985,0.00075234175,0.014579995000000002,0.01061385
3619,18330.0,0.0021452905,0.0026407235,0.022768674999999995,0.005177523,0.011615464599999997,0.0033777832,0.0011916753999999998,0.17866959500000004,0.0021562589999999993,0.223693595,0.004518650000000001,0.14909945000000002,0.0043641934999999995,0.148120575,0.00193883215,0.0018693451500000004,0.0019753688,0.0020500542,0.00074833635,0.014711500000000002,0.011397555
3623,18305.0,0.0019494416500000001,0.0025649070000000004,0.023086412,0.0055995229999999995,0.012489174349999998,0.0031486031499999997,0.0011300567999999998,0.17848174500000002,0.002100373,0.22448041500000007,0.0038372655,0.14989861,0.0038419584999999992,0.15030469,0.00191577715,0.00184644505,0.0019635197999999998,0.002037047,0.0007569669000000001,0.014675790000000003,0.010671656
3703,18735.0,0.0022044294999999997,0.0027401085,0.024647967999999996,0.005648944499999999,0.01228553935,0.00348955375,0.0011897922000000001,0.18637726500000001,0.002245642,0.237644445,0.004542426499999999,0.1596551,0.0047252935,0.15893086000000003,0.001983678,0.0019135252499999998,0.00204275975,0.0021162749000000003,0.0007728934,0.015016674999999998,0.01161582
3711,18765.0,0.0019812705,0.0025694609999999994,0.018871198,0.005283204,0.01050167105,0.0034938218000000005,0.0011897684499999998,0.19411522499999997,0.0020754700000000003,0.23084369000000002,0.0038467635000000015,0.17712510499999998,0.0037443199999999998,0.17629999999999996,0.0020235312000000004,0.0019448885499999998,0.0020165321500000004,0.00209356525,0.0007816313,0.015061324999999997,0.011660849999999999
3819,19220.0,0.002166116,0.0025444145000000002,0.0271174675,0.005314886,0.012894805150000003,0.003558911850000001,0.00117926525,0.195851555,0.0020536545,0.24873846500000002,0.0041229215,0.16520960999999998,0.004572071,0.16417551000000002,0.0020190239000000003,0.00195353045,0.0020790465,0.00215792645,0.0008052945000000001,0.015362594999999996,0.011202614499999998
3829,19342.5,0.0021914487500000004,0.0027568459999999994,0.024991177000000003,0.00544887,0.013038948449999999,0.0034584826,0.0012355505,0.20002922749999996,0.00225334725,0.24862137499999998,0.004714019999999999,0.16535962000000004,0.004748530749999999,0.16487289499999996,0.0020531524,0.001980925025,0.0020984358000000003,0.0021813752249999997,0.0008072734749999999,0.015484755000000006,0.011288758749999999
3839,19385.0,0.0021886465,0.002768063,0.027269625000000002,0.0052215210000000015,0.0156091957,0.0033448344,0.0012010682500000003,0.19847535,0.0022629735,0.25375484500000006,0.0046835525,0.1655981,0.0049588235,0.165744015,0.00204565505,0.0019734257499999996,0.0021096953499999994,0.00218857465,0.0008008360999999999,0.015517950000000003,0.011299214499999998
3870,19665.0,0.0021279805000000004,0.003030695,0.02508334,0.005556894500000001,0.0138008499,0.0036253454500000002,0.0012864943499999997,0.2077169,0.0024978759999999996,0.25202494999999997,0.005513569499999999,0.171066145,0.0054821259999999995,0.17125150000000003,0.0020961641,0.0020290620000000003,0.0021488787500000004,0.00223108475,0.0008169654500000002,0.015784235,0.011462749999999999
3906,19715.0,0.0021836635000000004,0.0027572399999999998,0.026521296500000003,0.005467128000000001,0.015129028650000001,0.0038403126000000004,0.0012582426500000001,0.206524455,0.0022438664999999995,0.263255445,0.005231966,0.171559695,0.005134832,0.17162335500000003,0.002085114,0.0020120969,0.0021351223500000005,0.0022181154000000002,0.0008170604999999999,0.015814654999999997,0.011504327
4025,20325.0,0.002247023,0.0027699935,0.028289791999999998,0.006287026500000001,0.01535547965,0.0033087969,0.0013105145000000002,0.24424934500000006,0.0022374145000000002,0.272130135,0.0043179525,0.22444009999999998,0.004081866500000001,0.2200532,0.0021880152500000005,0.0021073942,0.0022113443999999998,0.0022967212,0.0008408547499999999,0.016257025,0.012377885
4083,20695.0,0.0024286265000000003,0.0031075594999999995,0.027757336499999997,0.006455981500000001,0.013315335449999997,0.004704484449999999,0.0013363125000000003,0.22891755000000003,0.0025503525000000003,0.28981786000000004,0.005114337500000001,0.21202165,0.0043618545,0.21188544999999998,0.0022120473500000003,0.0021334884000000004,0.0022711284,0.0023502584999999998,0.0008635050999999999,0.01659288,0.012836485
4156,20900.0,0.002432669,0.0028158779999999995,0.0277790395,0.006330826499999999,0.0150474092,0.00408043885,0.001291514,0.23914875000000002,0.0023091795,0.299762155,0.004557263000000001,0.1974535,0.0052995555,0.19748784999999996,0.0022400267000000002,0.0021610624,0.0022894983,0.0023741251000000004,0.00085904585,0.016694455,0.012159942500000001
4194,21130.0,0.0023976559999999997,0.0029166162500000006,0.027701441749999993,0.006081723749999999,0.014900551975,0.003702466900000001,0.0013132147499999997,0.24368817499999995,0.0024000527499999998,0.30537545499999996,0.005501169250000002,0.202065625,0.005002282499999998,0.20269949999999998,0.0022745727000000006,0.0021989166499999995,0.0023284554250000006,0.0024212004000000002,0.0008651312999999999,0.016903224999999997,0.012326114499999995
4220,21315.0,0.0024201577499999996,0.0030763564999999994,0.029073135500000003,0.0063602625,0.015304432025000004,0.004105524500000001,0.00134086025,0.2461798,0.00254071975,0.3096586525,0.005852819000000001,0.20379195,0.00572158575,0.20415652499999998,0.0022933543249999996,0.0022182350750000004,0.002348918375,0.002439480850000001,0.0008690062249999998,0.017056844999999998,0.012415758999999998
4244,21400.0,0.00241038225,0.003007781499999999,0.030169738500000008,0.00629546575,0.017048244774999995,0.004314207375,0.0013398112500000005,0.24769990000000006,0.002472896,0.31123325,0.0052735757500000004,0.20650014999999997,0.005388396,0.20723577499999996,0.0023065683749999995,0.0022301563750000003,0.00236365175,0.002457082625,0.0008741915000000001,0.017077279999999997,0.012473083749999999
4283,21630.0,0.0023678845,0.0031039530000000004,0.030968958999999997,0.00620194675,0.016869575650000003,0.004410546825000002,0.0013569824999999998,0.2523735,0.0025626244999999996,0.318973,0.006424052250000002,0.20724590000000004,0.0060933347499999985,0.20714372500000003,0.0023423371750000005,0.0022691550750000003,0.00239306595,0.00249166515,0.0008919477250000001,0.017304292499999995,0.01260259775
4353,21970.0,0.0023996825,0.0032193059999999995,0.0312938565,0.006267951499999999,0.016815227199999998,0.0041913281999999994,0.0013881915000000002,0.261217,0.0026748765000000002,0.32493636000000004,0.006368529,0.21538909999999997,0.0062259595,0.2166455,0.00239034735,0.00231227795,0.0024386168500000003,0.0025353068500000003,0.00091046105,0.017596300000000002,0.0128067185
4382,22205.0,0.0025246385,0.0033837435,0.030025450499999995,0.0069845194999999995,0.01931429605,0.0042923085,0.0014309050000000001,0.2665512,0.0028084275,0.32908554999999995,0.0066968094999999995,0.22197225,0.005915973,0.22219855000000002,0.0024195557999999997,0.0023417592499999995,0.0024762251499999997,0.00257145185,0.0009198898000000001,0.017786135,0.013823115
4389,22145.0,0.002673184,0.0030950305,0.032325672,0.0070155489999999985,0.01873240985,0.004857251700000001,0.0014857535,0.26985570000000003,0.002540721,0.32984955000000005,0.0062884889999999995,0.22134155,0.006125021500000001,0.22311004999999998,0.00244008255,0.0023537392999999998,0.0024559848,0.00254474845,0.0009062526000000002,0.017695000000000002,0.013763869999999997
4421,22445.0,0.0029306045000000005,0.0033639314999999994,0.030860985,0.007280279499999999,0.015022306650000001,0.0045513420500000006,0.001552509,0.27230875,0.0027745125,0.33714240000000006,0.0065834375,0.22264294999999995,0.007302781500000001,0.22239795000000004,0.0024857162,0.0024018285,0.0024966486,0.0025889759999999998,0.00092065355,0.017996859999999996,0.0130798055
4446,22475.0,0.0024858939999999998,0.003313017499999999,0.0305886805,0.006328381500000001,0.019645973100000002,0.0037924041999999997,0.0014161940000000002,0.27752355,0.0027376774999999997,0.34050269999999994,0.0065212840000000005,0.22687049999999997,0.0063544315,0.2297984,0.0024468423499999998,0.00236890175,0.0024979469000000003,0.0026005033499999996,0.0009321686000000001,0.018005994999999997,0.0131096855
4521,22815.0,0.003045785,0.0032403589999999995,0.0341789195,0.006636211499999998,0.01721663055,0.004956186149999999,0.0015300264999999998,0.28188615,0.002671492,0.35806499999999997,0.005813298999999999,0.23325975,0.006017735,0.23673709999999998,0.0025254849500000003,0.00244131025,0.00252958525,0.00263336905,0.0009423379000000001,0.018243514999999995,0.013296476499999998
4531,22930.0,0.0027903325,0.0032883525,0.028856968500000007,0.007121190499999999,0.012987374899999998,0.004275453649999999,0.001558649,0.28867279999999995,0.0027060629999999994,0.350135,0.005045982,0.24722895,0.0054594460000000015,0.24785875000000002,0.0025398488499999996,0.00245720075,0.0025504479,0.0026494381,0.00094853605,0.018398620000000004,0.013509280000000002
4532,22935.0,0.0027105770000000005,0.0033271908333333345,0.028994331166666668,0.0073207379999999985,0.012972182683333335,0.004474022966666667,0.0015590988333333336,0.28835665000000005,0.0027408916666666677,0.34756063333333337,0.0051872245,0.24272970000000005,0.005371403666666664,0.24410038333333337,0.002537691550000001,0.002456387483333334,0.0025491077666666665,0.002652450433333334,0.0009471733833333332,0.01836954,0.013742672166666671
4568,23045.0,0.0025243995,0.0032508855000000004,0.033669106500000004,0.007079637,0.01731903245,0.004430986099999999,0.0014484885000000001,0.2889713,0.0026855344999999996,0.3623878,0.006511635999999999,0.24127105,0.006531682,0.24267019999999997,0.0025135992500000003,0.0024337524,0.0025632745500000003,0.00266525775,0.0009520293,0.018469645000000003,0.013424961
4573,23210.0,0.0026712535000000003,0.003496038499999999,0.029048811999999997,0.0073384190000000005,0.014042958200000002,0.0038443082000000003,0.0015641445000000001,0.31076614999999996,0.0028960475,0.34492304999999995,0.004865744,0.2680094,0.005378416,0.27043320000000004,0.0025501019000000002,0.0024633888000000002,0.00257811555,0.0026735307,0.0009534838999999999,0.018625254999999997,0.01428734
4582,23235.0,0.0028857114999999997,0.0036438335,0.03432381550000001,0.006998546,0.018209390699999994,0.0044993157,0.0014974959999999999,0.29390130000000003,0.0030412195,0.36274030000000007,0.006629217500000001,0.24311484999999994,0.0061584675000000005,0.24454570000000003,0.0025446169499999997,0.00246070635,0.0026077873,0.0027037859500000003,0.0009678959000000001,0.018642014999999994,0.014112035
4604,23260.0,0.0026149155,0.003301287,0.034475065,0.007538477,0.01575280515,0.004547084849999999,0.0015709155,0.3105384500000001,0.0027040734999999997,0.36748485,0.0059594620000000004,0.2771566,0.005764138000000001,0.27747124999999995,0.0025754693500000003,0.0024852862,0.0026170263,0.0027072433000000003,0.0009603496999999999,0.018640375000000004,0.01437897
4629,23480.0,0.0027179017500000018,0.00368797175,0.034666508249999985,0.007686196250000002,0.019500899149999997,0.005007079416666669,0.0015141763333333335,0.29937404166666687,0.003071437166666669,0.3756305000000001,0.0070179755,0.2467574416666666,0.007184018249999997,0.24690577499999994,0.0025718966916666677,0.0024907349833333333,0.0026293020666666674,0.00272984325,0.0009703319499999997,0.01885180583333333,0.013679419166666673
4710,23890.0,0.0026605494999999996,0.0037718534999999997,0.035594302999999994,0.007504343999999999,0.021080506000000002,0.0052330410999999995,0.0015467995,0.31036864999999997,0.0031427015,0.3866077499999999,0.006841757499999998,0.25791240000000004,0.006991672,0.25769220000000004,0.0026215323000000003,0.0025419240999999997,0.0026787403,0.0027923695,0.0009848951000000002,0.019192854999999998,0.013933218499999997
4713,23900.0,0.0028063065000000003,0.003768558249999999,0.03695579999999999,0.007402224250000003,0.021073514725,0.0049897772,0.0015491180000000002,0.31211685,0.0031365567499999996,0.38627402499999997,0.00692431825,0.25489114999999996,0.00722928475,0.2558222999999999,0.002620500725,0.0025387832000000003,0.0026816669250000003,0.0027844789249999997,0.0009858075,0.019186845,0.013925148999999998
4797,24120.0,0.0028443575000000002,0.0033739564999999997,0.0344657505,0.006711719,0.01969905225,0.00412920695,0.0014961714999999999,0.32549145,0.0027690880000000003,0.40530695000000005,0.006452345,0.2636216,0.0057931425,0.26361559999999995,0.0026367664500000004,0.0025510303000000002,0.0026887182499999995,0.002792883300000001,0.0009854432500000002,0.019238534999999998,0.014064558
4879,24560.0,0.0026917225,0.0034366364999999996,0.03585833949999999,0.007111958,0.01986107605,0.0043052202,0.0015269525,0.33346430000000005,0.0028171535,0.41897389999999995,0.006896044000000001,0.27376694999999995,0.006059385999999999,0.2727211,0.0026999951499999996,0.0026183251,0.0027543674,0.0028634554999999997,0.0010187380500000002,0.01964644,0.014329468999999997
4970,25060.0,0.0028051969999999997,0.0036933185,0.04105034200000001,0.007903774499999999,0.02170613285,0.0064914103,0.0015854239999999998,0.34362665000000003,0.003047132,0.43826515,0.0083180835,0.28713745,0.0077196044999999994,0.29068949999999993,0.002762199,0.0026820543000000002,0.002818621,0.0029269344999999997,0.0010354162500000002,0.020051900000000004,0.015591965
5059,25605.0,0.00287258525,0.00394554125,0.03908753825,0.008615747250000002,0.02252156905,0.00509929535,0.0016282139999999998,0.36098920000000007,0.0032761155,0.4491948999999999,0.006475715749999998,0.295069725,0.006811870999999999,0.294742625,0.0028197360000000006,0.0027323847499999996,0.0028713825000000006,0.0029887555000000002,0.001060306975,0.0205247525,0.014890539250000001
5126,25925.0,0.0028246760000000004,0.0039914964999999995,0.041279226999999995,0.0074251605000000016,0.022889117049999998,0.00537953165,0.0016352409999999997,0.37366715,0.0033201810000000006,0.46377605000000005,0.007917418499999999,0.3052484,0.007862233,0.30529185,0.002867209,0.0027830255000000003,0.0029257645,0.0030440675,0.0010750536000000003,0.020781954999999994,0.015106546000000002
5241,26390.0,0.002918755,0.0036815994999999995,0.0416857935,0.009070609999999998,0.0241805732,0.00531290445,0.0016455055,0.39316615,0.0030007955000000003,0.48899134999999994,0.008165938000000001,0.3201353,0.008262450499999999,0.3226735,0.002908684,0.0028181675000000005,0.0029709935,0.0030805819999999997,0.00108746305,0.021093840000000006,0.0153974995
5254,26640.0,0.003324474000000001,0.003985811499999999,0.034572294,0.008616072499999999,0.014482958699999998,0.004890109950000001,0.0018478044999999995,0.4063334500000001,0.003277039500000001,0.4781638,0.005640207499999999,0.3760712,0.006072972000000001,0.37563935,0.0030150659999999994,0.0029200909999999997,0.002995777,0.0031125789999999994,0.0011146067999999998,0.021392735,0.016253425
5271,26725.0,0.003158868,0.004205024,0.042488612,0.0082571455,0.0229447344,0.0052787170000000005,0.0017088290000000003,0.4057585,0.0034951935000000003,0.4924554999999999,0.008412694,0.33144075,0.008405265500000002,0.33075375000000007,0.002964617,0.0028746119999999995,0.0030183905,0.003135455,0.00110730995,0.021450680000000007,0.01556292
5318,27000.0,0.0032156240000000003,0.004132068000000001,0.034930673999999995,0.008752619,0.018413532200000006,0.00427237785,0.0018225429999999998,0.4293320499999999,0.003412533,0.48913745000000003,0.005500689499999999,0.39015225,0.0056824325,0.39230394999999996,0.0030371300000000003,0.0029355165,0.0030357225,0.00316335,0.00112589595,0.021680135,0.016660440000000002
5346,26965.0,0.0029360535000000003,0.003961575000000001,0.040367691750000004,0.007929091,0.023597091675000004,0.00551198175,0.001685566,0.41561149999999997,0.0032694759999999995,0.5134933750000001,0.007314133749999998,0.3377604250000001,0.007327900500000001,0.3387597750000001,0.0029820682500000003,0.0028909384999999993,0.0030363139999999996,0.0031529302500000003,0.0011241735999999998,0.0216142125,0.015717745250000005
5455,27615.0,0.0029945145000000004,0.004284346,0.043136320000000006,0.008508979,0.026640920600000007,0.0066803911,0.0017469895,0.43406645,0.0035596129999999997,0.5312347000000001,0.008257594500000002,0.35380529999999993,0.008249248,0.3539799,0.0030717490000000004,0.0029778355,0.003121696500000001,0.0032543300000000006,0.0011461852500000004,0.022145439999999995,0.016097257500000003
5492,27730.0,0.003596461,0.00409584,0.049409223,0.0087923795,0.0305870763,0.00565428835,0.0017691145000000002,0.42541185,0.0033793090000000005,0.5356377,0.009244139500000002,0.35543935000000004,0.008972991499999998,0.3572586,0.0030770435,0.0029790389999999997,0.0031357175000000003,0.0032607554999999995,0.0011528962000000001,0.022227419999999998,0.016153117499999994
5608,28395.0,0.0032966849999999997,0.0045140865,0.05150941800000001,0.009821867000000001,0.025882971000000005,0.007198204899999998,0.001868773,0.45593269999999997,0.0037355915000000005,0.5604916500000001,0.00863365,0.38903980000000005,0.009915221999999998,0.39100549999999995,0.003192877499999999,0.0030974625,0.0032440785,0.003375757,0.00118171,0.022760395,0.017720410000000002
5735,29020.0,0.003325069,0.0045843475,0.051469734499999996,0.008844308499999998,0.029705342000000003,0.0057207334,0.0018448949999999998,0.4660562,0.0038110259999999995,0.5886392,0.008182083500000001,0.3953107,0.009474719999999997,0.3990879,0.0032541634999999998,0.0031606915,0.003304384999999999,0.0034436104999999995,0.0012128477499999998,0.023319145,0.016942074
5775,29250.0,0.0033576020000000003,0.004576003499999999,0.04938545750000001,0.008931473999999998,0.027949230499999998,0.00522498985,0.0018971445,0.47421415000000006,0.0037976259999999997,0.599206,0.008373048000000001,0.39660375,0.008495269499999998,0.39938704999999997,0.0032753349999999994,0.0031815055,0.0033151739999999993,0.0034496555000000004,0.0012114648499999998,0.023453915000000002,0.017045357499999997
5777,29255.0,0.0032627104999999996,0.0046701665000000005,0.049022714499999995,0.008964815,0.029363654849999997,0.0066581691999999994,0.0018617029999999997,0.47197145,0.003881395,0.60975295,0.0084087555,0.3954328,0.008718875999999999,0.39695315,0.0032675264999999995,0.0031743534999999997,0.0033225174999999994,0.0034638284999999997,0.0012298223,0.023487215,0.017036899
5795,29310.0,0.0034108864999999994,0.004570806500000001,0.047462076,0.0088700725,0.028146369250000004,0.00545855765,0.0018516059999999998,0.4867642000000001,0.0038018100000000005,0.61927625,0.007941698,0.4058124,0.008127997999999999,0.41028395,0.0032741889999999994,0.0031821485000000003,0.003329373,0.0034661174999999996,0.0012136096499999998,0.023520660000000002,0.0170345275
5845,29540.0,0.00316253925,0.0044454279999999995,0.04884970000000001,0.009402970249999998,0.027693498325,0.005913825675,0.0018655775000000004,0.48686680000000004,0.0036842162500000004,0.6194289,0.009813729250000002,0.4131407749999999,0.00918295425,0.4153518750000001,0.00331738575,0.0032270374999999996,0.0033677514999999997,0.003510194750000001,0.001235038225,0.023674595,0.01724747
5859,29585.0,0.003520371,0.0045605904999999995,0.053963409500000004,0.009770042000000001,0.03149132845,0.00650777365,0.0019498945000000008,0.48898600000000003,0.003795421499999999,0.6290091999999999,0.0100315835,0.41899910000000007,0.010068198999999998,0.4175265,0.0033020975,0.0032152295000000006,0.003372812,0.0035141585000000005,0.0012315397499999998,0.023735489999999998,0.017285668499999997
5877,29840.0,0.003550860333333334,0.004857468333333333,0.05086497116666667,0.010150367166666667,0.025853663066666664,0.006642020933333332,0.0019843101666666666,0.4964317833333334,0.004067071500000001,0.6156596666666666,0.009483342666666669,0.41918720000000004,0.008579632166666667,0.42229126666666655,0.003378546833333333,0.003283759166666666,0.0033982753333333332,0.003541227,0.0012418472666666663,0.024002141666666657,0.01740710433333333
5945,30085.0,0.0035769944999999997,0.0048929099999999994,0.05178874,0.009502401,0.02826846105,0.006035834749999998,0.00190655,0.49863345,0.004097092,0.646793,0.009444329,0.42868895,0.010072242999999998,0.43116484999999993,0.0033645750000000003,0.0032770155,0.003429783,0.003571724999999999,0.00124512995,0.024144515,0.0175527645
5974,30240.0,0.0035904365000000013,0.00497182625,0.05341884625000002,0.010287740583333331,0.030716418241666665,0.006817907133333334,0.0019249603333333332,0.5044295583333332,0.004178252083333333,0.647648366666667,0.010835157749999992,0.4419974666666665,0.010305866000000006,0.4433627416666667,0.003397639416666666,0.003306389166666667,0.0034567234166666674,0.003600120666666666,0.0012584647416666664,0.024243171666666678,0.01803330108333334
5976,30240.0,0.0035346265,0.0048369400000000005,0.052566623500000006,0.008994604,0.03015787290000001,0.006691090350000001,0.001917315,0.50504145,0.0040268065000000006,0.6533221499999999,0.010699139,0.43808875,0.008600139999999997,0.43624595,0.0033907285,0.0032991650000000006,0.0034489865,0.0035971164999999998,0.00124690575,0.02424471,0.017632483499999997
5983,30275.0,0.0034771090000000004,0.004899561500000001,0.05322469700000001,0.0091377825,0.0323963959,0.0057793947,0.001922655,0.5184167500000001,0.0040878895,0.6579084000000001,0.0093113295,0.43531825,0.008353106,0.4382728,0.0033933045000000004,0.0033068900000000007,0.0034580950000000004,0.003604388,0.00125137535,0.024275450000000007,0.018443505
6261,31770.0,0.00357204825,0.005245392749999999,0.056208202,0.00949921125,0.035328726399999996,0.006784147925,0.0020369890000000003,0.57406845,0.0043827595,0.7089817250000002,0.009440094999999999,0.47298782500000003,0.009429910000000003,0.47553709999999993,0.0035825669999999996,0.0034905375000000003,0.0036421727499999995,0.0037983470000000014,0.0013220426749999997,0.025531529999999997,0.018515236749999997
6606,33425.0,0.0037322880000000003,0.005120385000000001,0.07701943650000001,0.010886272499999999,0.03953742924999999,0.00776226805,0.0021279575000000004,0.6606750000000001,0.0042311785,0.7738568500000002,0.0123078685,0.5040519,0.012891542500000002,0.5063140500000001,0.0038209675,0.0037162904999999994,0.0038308969999999998,0.004006088,0.0013870242999999998,0.026860319999999993,0.020340354999999997
6713,33850.0,0.004473353,0.005042982999999999,0.0643458435,0.011425252500000002,0.03798380049999999,0.0097632496,0.0024051070000000005,0.6834263,0.0041659835,0.81480905,0.008105948500000001,0.6291508000000001,0.007344458000000001,0.6421754999999999,0.003966773,0.0038530954999999997,0.003881478,0.004053270500000001,0.0014270890000000003,0.027123590000000003,0.02056124
6778,34270.0,0.003971326,0.0057189475,0.065945972,0.010007751999999998,0.0391677679,0.006776809999999999,0.0021630035,0.7009462999999999,0.0048072819999999995,0.8284155500000001,0.0114851705,0.5437296999999999,0.011405870500000002,0.5507076499999999,0.0038986679999999997,0.0038030625,0.003967380000000001,0.004144096,0.00144510195,0.02748869,0.0200285035
6883,34775.0,0.004059291999999999,0.005450271999999999,0.0632750335,0.0102241065,0.0402391756,0.0081459665,0.0021971105,0.7331255,0.004531562,0.8591228,0.013580882499999999,0.5586724999999999,0.013711184499999998,0.5536990499999999,0.003955543,0.003858507999999999,0.004009926499999999,0.0041878695,0.00145125425,0.02782809,0.020261150000000002
7349,37195.0,0.004410207250000001,0.00616686225,0.07077578599999998,0.0123986965,0.04564686875000001,0.009204112249999999,0.0023619242500000004,0.79451185,0.0051827795,0.9864790000000001,0.0122530825,0.6294531999999998,0.01399828875,0.6325756250000002,0.004251754750000001,0.00415490925,0.004310762,0.004500401000000001,0.0015560810500000002,0.029845280000000002,0.021689962
7453,37645.0,0.004454601,0.005868757500000001,0.0718459375,0.012510621,0.0473739425,0.008636187,0.0023885715,0.8075428499999999,0.004876077499999999,1.0059960499999998,0.0164354345,0.6440207000000001,0.015571222499999999,0.6603147,0.004315363500000001,0.004221164499999999,0.0043682945,0.004575884,0.0015712871500000003,0.03015102,0.022904520000000005
9114,46160.0,0.0051105485,0.0082874135,0.10742916649999998,0.0161503255,0.0753564215,0.0130484562,0.0030717369999999993,1.26441695,0.007044826499999999,1.58957875,0.0203318105,1.0798081499999999,0.018622378499999998,1.08829095,0.005444157,0.0053426985,0.005509091,0.0057636975,0.0019586455,0.03707821500000001,0.028772730000000003
9174,46130.0,0.005276858999999999,0.006952251,0.11344343550000002,0.01568942,0.072791044,0.01376668215,0.0029406190000000002,1.2425995000000003,0.005772137499999999,1.6068304999999998,0.022130546500000004,1.09964945,0.0220909845,1.0898340499999999,0.005410302,0.005311942,0.005466402,0.005738425999999999,0.001957667,0.036945809999999996,0.028574654999999994
10081,50840.0,0.0058620565,0.0076048965,0.09551480999999999,0.017579243,0.0728440315,0.0100639215,0.003302086,1.54735485,0.006301951000000002,1.922511,0.016573999500000002,1.5026033499999998,0.016216394000000002,1.5160209999999998,0.0060989500000000006,0.0059874775,0.006033969000000001,0.006330514500000002,0.0021468995,0.04076885,0.031599025


==> results/heuristics/proteins/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
535,2675.0,0.00017614359999999996,0.00028139365,0.0013556959999999998,0.00039488075,0.0003031732000000001,0.0002254248,0.0001355291,0.0051185495,0.0002143383,0.006297052499999999,0.0002442122,0.0058531404999999995,0.00021076195,0.005830740500000001,0.00026464455,0.0002646923499999999,0.00027134414999999997,0.0002711176,0.0001775742,0.0026818640000000004,0.0017207865
554,2780.0,0.00018117430000000003,0.0002963782000000001,0.00142102,0.0004127266,0.00031208989999999997,0.00023670199999999996,0.0001403331,0.005462289,0.00022644990000000002,0.006862353999999999,0.0002521753,0.0062552,0.0002195121,0.006235697,0.0002750875,0.00027511129999999997,0.0002807141,0.0002811194,0.0001842739,0.002790165,0.0017931709999999997
571,2882.5,0.00018928055000000003,0.00031219704999999997,0.0014609935,0.0004339218,0.0003375768,0.0002452255,0.00014556655,0.005886744,0.00023676155000000007,0.0071561205,0.0002613307,0.006724200999999999,0.00022718895000000002,0.006692639,0.00029133560000000003,0.000292325,0.00029606814999999997,0.00029625889999999996,0.00019412045,0.002894008,0.0018692125000000005
614,3075.0,0.00019875366666666664,0.0003219367,0.0015374256666666668,0.00045056340000000004,0.00034458633333333334,0.00025468666666666665,0.00014998896666666665,0.006680053666666667,0.00024590490000000006,0.008363902666666667,0.00027506359999999997,0.007672685333333333,0.00023969809999999997,0.007649225999999999,0.00029846829999999997,0.0002990245666666666,0.0003055652,0.00030659826666666666,0.0002010822333333334,0.0030774676666666667,0.001980432666666667
634,3210.0,0.00021128639999999998,0.0003494977,0.0016197670000000005,0.0004887582,0.0003880024,0.0002798319,0.0001609564,0.007254146,0.00026409630000000006,0.008480379000000001,0.0002891541,0.008262625999999999,0.0002523422,0.008219617,0.00032217499999999996,0.0003228425,0.0003276109,0.0003291129000000001,0.0002172947,0.0032325730000000003,0.002069449
636,3215.0,0.0002135992,0.00035872449999999994,0.00169673,0.0005136012999999999,0.0004010199,0.0003028153999999999,0.0002032519,0.007780405,0.0002672434,0.008534789,0.000274682,0.008437087,0.00023226739999999998,0.008401384000000001,0.0003423454,0.0003400326,0.0003474235,0.00034763810000000003,0.00022673589999999997,0.0032453760000000003,0.0020937919999999997
639,3245.0,0.00021412379999999998,0.00035338400000000004,0.001663613,0.0004988669999999998,0.00038745399999999997,0.00027692330000000004,0.00016372200000000002,0.007416627999999999,0.0002680064,0.008568723,0.00029478070000000004,0.008448001,0.00025696749999999993,0.008435577,0.00032572750000000006,0.00032675259999999997,0.00033109199999999995,0.00033292760000000005,0.0002203226,0.0032655009999999996,0.0020983929999999996
730,3690.0,0.0002429008,0.00040001840000000006,0.0018512239999999998,0.0005690816,0.0004405498999999999,0.0003165245,0.000183487,0.009630416,0.0003014803,0.011298981999999999,0.0003301143,0.010864447,0.0002894162,0.010804630999999999,0.0003773929,0.00037858499999999997,0.0003875018,0.00038647640000000005,0.0002554178,0.0037166350000000003,0.00238943
731,3680.0,0.00023989679999999997,0.0003923892999999999,0.0018735170000000003,0.0005499607000000001,0.0004150152999999999,0.0003069164,0.00018117419999999997,0.009491557,0.0002981663,0.011361137999999998,0.0003306865,0.010934797999999999,0.0002871275,0.010928086,0.0003610848,0.00036222930000000004,0.00036759369999999996,0.0003706931,0.00024411690000000004,0.0036871919999999997,0.0023691180000000004
734,3725.0,0.00024335379999999997,0.0004062175,0.001905346,0.0005714898000000002,0.00044653410000000004,0.00031559460000000003,0.00018627649999999998,0.009753412999999999,0.00030724999999999996,0.011433148,0.0003339292,0.011062494999999999,0.00029144269999999996,0.011037615,0.00038020610000000005,0.0003804444,0.00038504589999999997,0.000386405,0.0002508163,0.0037489180000000004,0.002407838
735,3670.0,0.00023496140000000003,0.0003868818999999999,0.0018330830000000003,0.0005398035,0.00041081899999999993,0.0003004313999999999,0.00018036360000000002,0.009562439,0.000290823,0.012288848,0.00032460700000000003,0.010857005,0.0002849103,0.010775620999999999,0.0003562211,0.00035636420000000003,0.00036516190000000006,0.0003644944,0.00024034990000000003,0.0036750330000000003,0.002362799999999999
737,3755.0,0.00024628635000000003,0.00041257135000000004,0.0019208435,0.00057898735,0.00044789319999999995,0.00032180545000000003,0.00018885144999999996,0.009897766999999998,0.00031124355,0.0115485055,0.0003353239,0.0112548145,0.0002938987,0.011194748000000001,0.0003824831,0.0003824473,0.00038884875000000005,0.00038926605,0.0002532005,0.0037849420000000008,0.0024336099999999997
755,3770.0,0.00024099359999999996,0.0003960846,0.001867699,0.000546956,0.0004132986,0.0003077984,0.0001827716,0.010005762,0.0002983807,0.012915416000000002,0.0003288984,0.011529709,0.00029203890000000003,0.011496114000000002,0.00036351679999999993,0.00036520960000000006,0.0003756761,0.00037512769999999997,0.0002444267,0.003783822,0.002424716
760,3820.0,0.0002455235,0.00040090080000000004,0.0019440400000000004,0.0005620006,0.0004253865999999999,0.0003177165,0.0001851081,0.010236536000000001,0.00030298230000000003,0.012181116,0.00033960329999999995,0.011807312999999998,0.0002956152,0.011782854,0.0003705024,0.0003713848000000001,0.0003786325,0.00037996780000000005,0.0002504826,0.0038243060000000004,0.002459597
788,3995.0,0.00026014649999999995,0.00043496691666666674,0.0020379940000000004,0.0006082773333333335,0.0004728595166666664,0.0003412167499999997,0.00019837618333333332,0.011191486166666665,0.0003286163166666667,0.013127706,0.00035987298333333345,0.012677734833333332,0.00030998378333333326,0.012629324833333335,0.00040069030000000004,0.00040204521666666656,0.00040987334999999995,0.0004109700166666667,0.0002693851500000001,0.004027033333333333,0.0025828724999999997
794,4040.0,0.00026559230000000004,0.000441300825,0.00206939,0.0006218194250000002,0.0004842757999999999,0.000346958625,0.00020180934999999996,0.011477389749999999,0.0003329813500000001,0.013298574000000002,0.0003614782999999999,0.013004058499999999,0.0003155946749999999,0.012959508,0.000411641525,0.0004118978999999999,0.0004174947499999998,0.0004185617000000001,0.00027390715000000004,0.0040792879999999995,0.0026193907499999997
795,4035.0,0.0002631186,0.0004393577,0.0020668740000000002,0.0006209131,0.00048339380000000004,0.00034759030000000005,0.0002004862,0.011396169,0.0003300906,0.013378691000000002,0.0003607511,0.012870297999999999,0.00031425949999999995,0.012824420999999999,0.00040707579999999996,0.00040752890000000003,0.00041284579999999996,0.00041491999999999994,0.0002732993,0.004062794,0.0026054859999999997
802,4050.0,0.00026340490000000005,0.0004337073,0.002061462,0.0006079672999999999,0.0004788161000000001,0.0003413916,0.00019876959999999997,0.011817004,0.00032720579999999996,0.013647007,0.0003590822,0.013255505000000004,0.0003162383,0.013345237999999999,0.0004024028,0.0004060269,0.0004101276,0.0004115105,0.0002711773,0.0040849449999999995,0.0026208409999999996
816,4105.0,0.0002635717,0.000433302,0.002074027,0.0006117341,0.00046489239999999987,0.0003419636,0.00020196430000000003,0.011758557999999999,0.00032625190000000004,0.014236387999999999,0.00036358829999999997,0.013617609,0.0003177404,0.013559459,0.00039999480000000003,0.00040209299999999996,0.00040943619999999996,0.0004107714,0.00027034269999999993,0.0041179170000000005,0.002649784
819,4155.0,0.000271225,0.0004493238,0.0021276720000000006,0.0006318807,0.0004954099,0.000352931,0.0002068757,0.01212148,0.00034134400000000004,0.014350632999999998,0.0003692866,0.013844803,0.00032455930000000003,0.013787575,0.00041849620000000004,0.00041890150000000007,0.000426626,0.00042726990000000007,0.00027823450000000004,0.0041885609999999995,0.002692081
831,4205.0,0.0002744675,0.0004570248,0.002132299,0.0006444929,0.0005017757999999999,0.0003619433,0.00020859229999999995,0.012284376999999999,0.00034275060000000005,0.014877385999999998,0.00037376879999999996,0.014152949000000001,0.0003268241,0.01406491,0.00042037970000000004,0.0004209758000000001,0.000430584,0.0004308938,0.0002825023,0.004223894000000001,0.002712989
833,4215.0,0.0002728701,0.0004479887,0.0021638150000000004,0.0006388903,0.0004972697,0.00034961700000000004,0.0002077817,0.012388455,0.00033862579999999995,0.014736363999999998,0.0003758669,0.014232229000000002,0.000328803,0.014195992000000001,0.00041434770000000004,0.00041558740000000006,0.00042603020000000005,0.0004245519999999999,0.00028100010000000003,0.004233647,0.0027227629999999996
838,4240.0,0.00027520670000000003,0.0004573822,0.0021677019999999996,0.0006470924,0.0004930736,0.00035808080000000004,0.0002086878,0.012547717,0.0003445387,0.014638002,0.00038049220000000003,0.014382223,0.000330186,0.014344501999999999,0.00042238240000000004,0.0004236937000000001,0.00043349260000000004,0.0004330158,0.000285983,0.00425999,0.002735829
858,4320.0,0.0002805234,0.0004565001,0.002189875,0.0006491186000000002,0.0004930735000000001,0.0003541946,0.0002128839,0.013122676,0.0003456594,0.015637770000000002,0.0003812074,0.015101520000000002,0.0003341198,0.015028790000000004,0.00042619699999999996,0.00042638779999999997,0.00043492309999999996,0.00043573370000000013,0.0002859831,0.004338695,0.0027878270000000005
861,4365.0,0.0002826929,0.00046873110000000004,0.002236368,0.0006655697,0.0005132913,0.00036830909999999997,0.0002153873,0.013267491000000001,0.0003525734,0.0158377,0.00038583279999999996,0.015295580000000003,0.0003380061,0.01524838,0.00043575760000000004,0.00043942919999999993,0.00044403079999999994,0.0004451990000000001,0.0002902509,0.0043866389999999995,0.0028175599999999998
874,4400.0,0.0002843141,0.0004635335000000001,0.0022378930000000003,0.0006575103000000001,0.0004947901,0.00036389829999999997,0.0002137662,0.013656543000000002,0.0003507138,0.01632991,0.0003858805,0.015702349999999997,0.0003372669,0.01565396,0.0004307746,0.0004324674,0.0004413128000000001,0.0004427194000000001,0.00029103759999999995,0.004407500999999999,0.0028346300000000003
877,4415.0,0.00028333650000000003,0.00046682349999999995,0.002243376,0.000660586,0.0005023242,0.0003674031,0.0002153636,0.013611814,0.0003534555,0.01625517,0.0003944397,0.015857459999999997,0.0003398894,0.015845200000000004,0.00043306360000000007,0.00043420779999999993,0.0004406452,0.0004426956,0.0002927781,0.00444107,0.0028424270000000002
879,4420.0,0.0002891064,0.0004684211,0.0022709130000000003,0.0006703376,0.0005086660999999999,0.0003761053,0.00022504319999999998,0.013849566999999998,0.00035316929999999996,0.01655154,0.0003886222999999999,0.015651480000000002,0.0003388643000000001,0.015603129999999998,0.0004444600000000001,0.00044665350000000004,0.00045237559999999997,0.0004526614,0.0003016949,0.004450987,0.0028529170000000004
886,4470.0,0.00028767580000000004,0.0004750967,0.002293086,0.0006691935000000002,0.0005129814,0.0003719807,0.0002186061,0.014146775,0.0003571273,0.01697668,0.00039191249999999996,0.01610035,0.0003432035,0.0161489,0.00044512750000000003,0.0004477979,0.0004504680999999999,0.00045132639999999997,0.0002957106,0.004491138,0.0028773790000000002
899,4510.0,0.00028843879999999997,0.00046753879999999993,0.0022912740000000003,0.0006673334999999999,0.0004978417,0.00036873820000000003,0.0002177,0.014085921999999997,0.000355029,0.016898279999999998,0.00040199750000000003,0.016337989999999997,0.0003475667,0.01624896,0.00043804639999999996,0.0004389763,0.00044739259999999995,0.0004481791999999999,0.000297022,0.004520273,0.002886439
957,4805.0,0.00030581950000000004,0.0005057097,0.0024235719999999997,0.0007169718999999999,0.0005400895,0.00039391520000000007,0.00023262500000000003,0.016102439999999996,0.0003808976,0.019590209999999997,0.0004219769999999999,0.01844424,0.0003677845,0.018369399999999998,0.0004680394,0.00046887390000000006,0.0004801512,0.00048139099999999996,0.0003173351,0.004825115999999999,0.003097224
982,4945.0,0.0003175258,0.0005241394,0.0025291679999999996,0.0007447244,0.0005716800999999999,0.0004082441,0.0002408028,0.01699221,0.0003952743,0.02007635,0.0004363059000000001,0.019498469999999997,0.0003782033,0.01942547,0.00048260690000000004,0.00048530099999999994,0.000494504,0.0004928110999999999,0.0003269195,0.004965616000000001,0.003188063
995,5035.0,0.0003221751,0.0005387306,0.0025913,0.0007632015000000001,0.000579524,0.0004221201,0.00024449820000000007,0.01762689,0.0004049062,0.02056142,0.00044522290000000004,0.0201403,0.0003889799,0.020031200000000002,0.0004970313,0.0004973650000000002,0.0005051137,0.0005072832000000002,0.0003355026,0.005048204000000001,0.0032675739999999997
1019,5120.0,0.0003292798,0.0005421162999999999,0.0026240099999999995,0.0007667539999999999,0.0005817891,0.00042638779999999997,0.00024948110000000005,0.018232610000000003,0.000404644,0.022060410000000003,0.0004498958,0.020756789999999997,0.0003923655999999999,0.020708280000000003,0.000502324,0.0005026341,0.0005120516999999999,0.0005127906,0.0003407956,0.005134463,0.00330596
1022,5135.0,0.0003295899,0.0005426169,0.002604698,0.0007663963999999998,0.0005756378,0.0004253865000000001,0.00024869430000000004,0.01831929,0.0004081964,0.02186105,0.0004542111999999999,0.021226840000000004,0.0003959179,0.021100379999999995,0.0005027056,0.0005030633,0.0005149842,0.0005132438,0.00034008030000000003,0.005157373999999999,0.0033098940000000007
1046,5300.0,0.00034605659999999996,0.0005715052666666667,0.0027372203333333326,0.0008042497,0.0006246010000000001,0.0004480679,0.00026464463333333334,0.020372610000000003,0.00043385819999999987,0.023879033333333338,0.0004736343666666666,0.023108206666666672,0.0004122416000000001,0.023054403333333338,0.0005365213,0.0005372524333333334,0.0005445003333333333,0.0005455016999999999,0.00035400386666666674,0.005321813000000001,0.003423779333333333
1049,5310.0,0.0003474235,0.0005705595,0.002755714,0.0008038759,0.0006241560000000001,0.00045285210000000004,0.00026352400000000006,0.0201911,0.00043406490000000005,0.02364106,0.0004765272,0.02284845,0.00041537310000000006,0.022793499999999998,0.0005307198999999999,0.0005306006,0.0005421162,0.0005434989000000001,0.00035417089999999993,0.005344176,0.0034381150000000007
1060,5380.0,0.0003513337333333333,0.0005809307,0.002801696,0.0008191266333333334,0.0006363311666666668,0.0004581769666666667,0.0002690474333333333,0.020983076666666663,0.0004414081333333333,0.024355629999999993,0.00048094593333333345,0.023746176666666667,0.00041975976666666664,0.023722126666666666,0.0005387863,0.0005398908999999999,0.0005480051333333334,0.0005505006,0.0003622770666666666,0.005413945333333333,0.0034681866666666666
1073,5455.0,0.0003598214,0.0005917071999999999,0.002857972,0.0008381609999999999,0.0006479741000000001,0.0004690646999999999,0.00028092869999999997,0.02140869,0.00044772620000000003,0.024911929999999995,0.0004819871,0.02432468,0.0004249334,0.024244019999999998,0.0005570412,0.0005599977,0.0005640268000000001,0.0005657910000000001,0.0003710747,0.0054893500000000005,0.0035333619999999995
1076,5450.0,0.00035560139999999996,0.0005882501,0.002817226,0.0008251898000000001,0.0006402968,0.0004629612,0.00027103429999999996,0.02165668,0.0004441976,0.025710180000000006,0.00048604,0.02473488,0.00042536250000000005,0.024935439999999996,0.0005446196,0.000545001,0.0005527495999999999,0.0005557775,0.0003667354,0.005487751999999999,0.0035222769999999994
1097,5520.0,0.00035803319999999997,0.0005850314,0.002821947,0.0008257857,0.0006303311,0.0004561662,0.000270343,0.02185737,0.00044496049999999995,0.025991590000000002,0.0004880903,0.025006109999999998,0.0004276037,0.0249599,0.0005466937,0.0005465745000000001,0.0005564927,0.0005589007,0.0003726004,0.00552876,0.003563069
1140,5720.0,0.00036592490000000004,0.0005955219999999999,0.0029316660000000003,0.0008454094000000002,0.000639701,0.0004679679,0.00027930720000000003,0.02415804,0.0004497291,0.0288193,0.0005002975000000001,0.027549780000000003,0.00044157500000000004,0.02758913,0.0005577563,0.0005562306,0.000567913,0.0005683423,0.0003757238,0.005739188,0.003681134
1156,5860.0,0.00037927619999999997,0.0006292105999999999,0.003064964,0.0008883238,0.0006852862,0.0004928826,0.0002908706,0.02450377,0.0004743576,0.029001370000000005,0.0005185127000000001,0.027883660000000005,0.0004544973999999999,0.02782695,0.0005823613,0.0005821942,0.0005945920999999999,0.0005923986,0.0003946304,0.005894470000000001,0.0037748570000000004
1183,5950.0,0.00038101680000000003,0.0006226061999999999,0.0030663009999999996,0.0008843891,0.0006823539999999999,0.0004960539,0.0002887011,0.02562856,0.00047423840000000006,0.02927669,0.0005259992,0.0284576,0.00045802580000000004,0.02832692,0.0005813123,0.0005844115999999998,0.0005953073,0.0005977631,0.00039019580000000003,0.005984808,0.0038429979999999994
1192,6020.0,0.00039141179999999993,0.000642705,0.0031308169999999997,0.0009070629999999999,0.0006913663,0.0005008936,0.0003013134,0.025995380000000002,0.00048601620000000004,0.02982363,0.000528717,0.02854895,0.0004638909,0.028437919999999995,0.0006074667000000001,0.0006119967,0.0006145239,0.0006145001,0.00040895950000000003,0.006053541999999999,0.003889919
1202,6080.0,0.00039399860000000005,0.0006493568500000001,0.0031421309999999994,0.0009184235000000002,0.0007026191999999998,0.0005111932500000001,0.00030124185,0.026560240000000002,0.0004920484000000001,0.029921765,0.0005405067000000001,0.029171659999999995,0.00047036414999999997,0.029091600000000002,0.0006002543500000001,0.00060269825,0.0006122828000000001,0.0006159305000000001,0.00040757655,0.0061170700000000005,0.003912497999999999
1227,6230.0,0.00040628919999999996,0.0006763933999999999,0.003249884,0.0009516003,0.0007411,0.0005300999,0.0003094197,0.028212099999999997,0.0005123615000000001,0.031860999999999993,0.0005517483,0.030942990000000004,0.0004832982,0.030826299999999994,0.0006246806999999999,0.0006283522,0.0006368393999999999,0.0006399155,0.000423837,0.006280183999999999,0.004041887000000001
1271,6375.0,0.00040743360000000006,0.0006629229,0.003270459,0.0009417531000000002,0.0007128477,0.0005207060999999999,0.00030868039999999995,0.028923320000000002,0.0005034923999999999,0.03476710000000001,0.0005580901,0.032957810000000004,0.0004894017999999999,0.03293359,0.0006164075,0.0006197453,0.0006322382999999999,0.0006364344999999999,0.0004183528999999999,0.006395531,0.00410533
1300,6560.0,0.0004211585333333334,0.0006934642333333332,0.003417110666666667,0.0009846284333333334,0.0007464964333333334,0.0005459308333333332,0.0003231287333333334,0.03071060333333334,0.0005249658333333333,0.036574169999999996,0.0005755821333333334,0.03512973,0.0005051135999999998,0.03510240333333333,0.0006437382666666665,0.0006469964666666667,0.0006571131333333333,0.0006593863333333334,0.00043514570000000003,0.006591852666666667,0.004230911666666667
1304,6580.0,0.00042445650000000004,0.0007026672999999999,0.003397393,0.0009945879000000002,0.0007720707000000002,0.0005501983999999999,0.0003221751,0.030861690000000004,0.0005313156000000001,0.03612031,0.0005809306999999999,0.03503139000000001,0.0005072116,0.03495446,0.0006512400000000001,0.000655842,0.0006663080999999999,0.0006671665000000001,0.00044062139999999996,0.006610942,0.004234529000000001
1312,6640.0,0.00042667400000000004,0.0007106065,0.0034595970000000005,0.0010018109,0.0007714027,0.0005561114999999999,0.00032713400000000003,0.03167634000000001,0.0005355119,0.03749392,0.0005801198999999999,0.036386379999999996,0.0005104301999999999,0.03628085,0.0006709573,0.0006700279,0.0006706718000000001,0.0006705042999999999,0.00044524660000000004,0.006679464,0.0042912
1356,6830.0,0.00043981060000000005,0.0007194995,0.003541159,0.0010236495000000001,0.0007805588,0.0005688428,0.00033335700000000005,0.03311992,0.0005470993,0.039090480000000004,0.0006035805,0.03811368999999999,0.0005263091,0.03792598,0.0006682876,0.0006714819,0.0006841184,0.0006900073000000001,0.0004498481,0.006873083,0.0044013030000000005
1494,7600.0,0.0004907608999999999,0.0008283138000000001,0.004018401,0.0011786456,0.0009066818,0.0006452802000000001,0.0003771544,0.04193809999999999,0.0006246806000000001,0.048666169999999995,0.0006747486,0.04721008,0.0005877973,0.04728041,0.000761461,0.0007643696000000001,0.0007732632,0.0007751704000000001,0.0005168914,0.007667566000000001,0.004912303
1502,7590.0,0.00048574200000000005,0.0008135437999999999,0.003980528999999999,0.0011518835000000002,0.00087909635,0.00063031925,0.00037169444999999993,0.04142679999999999,0.0006148815000000001,0.04883784,0.0006611108499999999,0.047075495,0.00058327905,0.046971070000000004,0.00075225855,0.0007526402,0.00076733785,0.00076823215,0.00050681825,0.007621776999999999,0.0048976065
1559,7860.0,0.0005031586999999999,0.0008286237,0.0041217319999999995,0.0011826513,0.0008810032999999999,0.0006519556000000001,0.0003838778,0.043764630000000006,0.0006261826000000001,0.051990310000000005,0.0006960152,0.05004146,0.000603509,0.04991629000000001,0.0007703543,0.0007725958,0.0007863525999999999,0.0007892846999999999,0.0005190135,0.007910584,0.005065776
1568,7905.0,0.0005032779,0.0008339404,0.004141189,0.0011912819,0.0009028185999999999,0.0006520752000000001,0.00038428309999999995,0.04451595,0.0006313084,0.052972560000000016,0.0006940127,0.051066200000000006,0.0006072997,0.05090672999999999,0.0007725958000000001,0.0007770777,0.0007884977,0.0007910252,0.0005254982,0.00792601,0.005078579
1576,7945.0,0.0005105733999999999,0.0008412838,0.0041474089999999995,0.001204133,0.0009042504000000001,0.0006637577000000001,0.00038795470000000006,0.04606407999999999,0.0006371022,0.05272028000000001,0.0007013082,0.05161542,0.0006090641,0.051632710000000005,0.0007824893999999998,0.0007869959999999999,0.0008013249,0.0008041143000000001,0.0005349396,0.007986904999999999,0.00513978
1605,8045.0,0.0005089045000000001,0.0008372783,0.004154397,0.0011893995999999998,0.000892806,0.0006538386,0.00038545150000000004,0.04636174999999999,0.0006388186999999999,0.05537000999999999,0.0007063150999999999,0.05323784999999999,0.0006122827,0.05340446999999998,0.0007790092000000001,0.0007826564999999999,0.0007970564999999999,0.0008002039000000001,0.0005277634,0.00807445,0.005170465
1608,8065.0,0.0005115032,0.0008415937999999999,0.004190708,0.0012028220000000003,0.0008938548999999999,0.0006561282,0.0003882646,0.045956559999999994,0.0006420851000000001,0.05522760000000001,0.0007075788,0.053281600000000005,0.000615406,0.0531405,0.000781297,0.0007886166000000002,0.0008006809000000002,0.0008031855999999999,0.00053277,0.008094359999999998,0.005195450999999999
1625,8190.0,0.0005216121000000001,0.0008689166,0.004294846,0.001242923,0.0009431829,0.0006744381,0.00039954179999999995,0.048050779999999994,0.0006577015000000001,0.056942740000000006,0.0007198573,0.054473629999999995,0.0006266118,0.054444150000000004,0.000808478,0.0008113867,0.0008219962,0.0008258108,0.0005542516,0.008234978,0.005270218
1632,8235.0,0.0005261899,0.0008815767,0.0043377649999999995,0.0012641653000000001,0.0009440181999999999,0.0006870511,0.00040161599999999993,0.04808713,0.0006697176,0.05647453,0.00072546,0.05524781000000001,0.0006300212000000001,0.055130269999999995,0.0008105998,0.0008151764000000001,0.0008276941000000002,0.0008290048000000001,0.0005518675,0.008277225999999999,0.005331038000000001
1635,8250.0,0.0005280494,0.0008802889999999999,0.004368044999999999,0.0012629273,0.0009562012,0.0006863354,0.0004021882,0.04864169,0.000666785,0.057920910000000006,0.0007188083,0.05549849,0.0006364346,0.05541041000000001,0.0008276949,0.0008288141,0.0008405454,0.0008438821,0.0005543710999999999,0.008296466,0.0053405760000000005
1648,8335.0,0.0005351067,0.0008921385333333332,0.004423729666666666,0.0012864118666666671,0.0009677810000000002,0.0007002910999999998,0.0004066388,0.049444010000000004,0.0006761073666666668,0.05738035666666667,0.0007312139,0.05660542666666666,0.0006408692000000001,0.05657358333333332,0.0008265973000000001,0.0008307221666666668,0.0008432549000000001,0.0008451695999999999,0.0005610386333333334,0.008386747333333333,0.005392185999999999
1674,8455.0,0.0005414724000000001,0.0009045602,0.004484915,0.0013020513000000001,0.0009784213999999999,0.0007008794000000001,0.0004128694,0.051391679999999995,0.0006842852,0.06045542000000002,0.0007408142,0.05793828999999999,0.0006477592999999999,0.05796557,0.0008459091,0.0008523931999999998,0.0008550882999999998,0.0008600476999999999,0.0005764006999999999,0.008517123000000001,0.0054830799999999996
1684,8505.0,0.0005446036666666668,0.0009057045666666666,0.004513151666666665,0.0013050319666666665,0.0009776994333333333,0.0007069430666666668,0.00041433173333333344,0.05051322333333332,0.0006868362666666665,0.05967942999999999,0.0007451933333333333,0.05770332333333331,0.0006493728,0.05761417333333333,0.0008395274666666667,0.0008450194000000002,0.0008590774999999998,0.0008596103666666664,0.0005683343666666666,0.008554522666666668,0.005493362666666667
1732,8730.0,0.0005558252,0.0009233236000000002,0.004636573,0.0013329981000000002,0.00099566,0.0007138484,0.000422144,0.05437109,0.0006998776999999999,0.06459439,0.0007582192,0.06202829,0.0006659983,0.06197587000000001,0.0008547062000000001,0.0008628128000000001,0.0008731132000000001,0.0008748777000000001,0.0005813121,0.008789729999999999,0.005636405
1744,8795.0,0.000562644,0.0009348631999999999,0.004698611,0.0013620376,0.0010071043,0.0007329699,0.00042788980000000004,0.052622539999999995,0.0007109881000000001,0.06423432,0.0007761956999999999,0.06257392,0.0006720544999999999,0.06254045,0.0008702741999999999,0.0008725164999999998,0.0008871561,0.0008880860000000001,0.0005895854,0.008834052,0.0056678530000000005
1750,8795.0,0.0005605936999999999,0.0009224413999999999,0.004657384999999999,0.0013390769000000001,0.0009854557,0.0007186415000000001,0.00042240619999999997,0.05582499999999999,0.0006982327,0.06520142,0.0007647753,0.06247578,0.0006682395000000001,0.062430710000000014,0.0008605713999999999,0.0008647673999999999,0.0008761171999999999,0.0008783341,0.0005887029999999999,0.008829664999999999,0.005694246000000001
1754,8860.0,0.0005697728,0.0009513855000000002,0.004709363,0.0013740786,0.0010147813,0.0007389779000000001,0.0004327298,0.055804179999999995,0.0007181644000000001,0.06593236000000001,0.0007775781,0.06342997,0.0006775142,0.06331481000000001,0.0008956907000000002,0.0008975974000000001,0.0009027946999999998,0.0009011512999999999,0.0005969765,0.008908438000000001,0.005741286
1764,8935.0,0.0005737781999999999,0.0009653567,0.004789089999999999,0.0013935796999999996,0.0010538106,0.0007497071999999999,0.00043928630000000004,0.05805119000000001,0.0007248878,0.06605770000000001,0.0007812743000000001,0.06351336999999999,0.0006865026,0.06373997999999999,0.0008916378000000001,0.0008959303,0.0009100917,0.0009115222,0.0006026744,0.009006268000000001,0.005768776000000001
1775,8940.0,0.0005723477,0.0009476662000000001,0.00475247,0.0013696189,0.0010240085999999999,0.0007366653000000001,0.00043089390000000005,0.056600859999999996,0.0007174969,0.0657891,0.0007766957,0.06323765,0.0006832123,0.06322952000000001,0.0008798113999999999,0.0008872502000000001,0.0008968590000000002,0.0008994572000000001,0.0005970001,0.00899458,0.005765174999999999
1826,9205.0,0.0005878687000000001,0.0009822843,0.004892087,0.0014132268,0.0010515917,0.0007587918,0.00044829850000000003,0.061533729999999995,0.00074234,0.07237061,0.0008056164000000001,0.06976257,0.0007068157,0.07002727,0.0009110935,0.0009153600999999999,0.0009315016,0.0009333377,0.0006112576,0.009244770000000001,0.005922699000000001
1844,9365.0,0.0006081343,0.0010257008,0.005066991000000001,0.0014800562,0.0011048562999999999,0.0007948161000000001,0.00046164990000000005,0.06220599,0.0007704974000000001,0.07224728,0.0008234973000000002,0.07143680999999999,0.0007195,0.07125002999999999,0.0009606831000000002,0.0009649982000000002,0.0009637122,0.0009682895000000001,0.0006380797000000001,0.009454317999999998,0.006063222
1886,9510.0,0.0006098747,0.0010160905,0.0051045890000000005,0.0014731408,0.0010918136999999999,0.0007897376999999999,0.00046322340000000005,0.06607083999999999,0.0007686613999999999,0.07860003,0.0008347513999999998,0.07515189,0.000728297,0.07643609,0.0009424924,0.0009473805000000002,0.0009579898999999999,0.0009640218999999999,0.0006426572,0.009590602,0.006133865999999999
1930,9745.0,0.0006267549,0.001044561,0.005262351,0.0015169379,0.0011183493,0.0008142231,0.00047633649999999995,0.06726541999999999,0.0007885933,0.07964647,0.000855851,0.07776523999999999,0.0007457976,0.07783588,0.0009676218,0.0009719140000000002,0.0009872441,0.0009854789,0.0006533861,0.009809366,0.006294727
1938,9790.0,0.0006283284,0.0010479449999999998,0.0052798509999999995,0.0015275234,0.0011279579,0.0008072374000000001,0.00047860149999999995,0.06956121000000001,0.0007918119000000001,0.08143191,0.0008550401000000001,0.07831351,0.0007497071,0.07863368000000001,0.0009737019000000001,0.0009764196,0.0009928223,0.0009956598000000001,0.000658846,0.009867433,0.006323076999999999
1948,9820.0,0.0006261586999999999,0.001041197,0.005308628,0.0015230647,0.0011217841,0.0008130068000000001,0.0004784345,0.06577248999999999,0.0007920504,0.07875297,0.0008574963,0.07628447,0.0007531161,0.07614639000000001,0.0009713648,0.000977993,0.0009866478999999999,0.0009921081999999999,0.0006658314999999999,0.009859029000000002,0.006362009
1995,10085.0,0.0006447791,0.0010859969999999998,0.005469394,0.0015954972999999996,0.0011757856999999997,0.0008399244000000002,0.0004935024999999999,0.07078804999999999,0.0008196591999999999,0.08356836000000001,0.0008849616,0.08087829999999999,0.0007730243000000001,0.08153498,0.0010111092,0.0010151144,0.0010274662,0.0010297289,0.0006890535,0.010162678,0.006524658
2000,10175.0,0.0006561995000000001,0.001109552,0.0055781830000000004,0.0016298524999999997,0.0012135997,0.0008547311999999999,0.0005046607,0.07096997000000002,0.0008390189,0.08356405999999998,0.0008972876999999999,0.08104286999999999,0.0007827040000000001,0.08095199,0.0010573383,0.0010608199,0.0010648731,0.0010610115,0.0007097005,0.010267191999999998,0.0066081280000000004
2020,10210.0,0.0006526947999999999,0.001097224,0.005560587,0.0016058924999999998,0.0011815077000000003,0.0008513923999999999,0.0004997492,0.07441725000000002,0.0008346558000000001,0.08792367000000001,0.0009034162,0.08595674,0.0007839918999999999,0.08634768000000001,0.0010184757,0.0010235085,0.0010384558,0.0010366677999999999,0.0006939172,0.010279086000000002,0.006591654
2044,10330.0,0.0006659029999999999,0.00111227,0.00563836,0.0016325705,0.0012021306999999998,0.0008582828000000001,0.0005044937,0.07568151000000001,0.0008463622000000001,0.08920649,0.0009083502999999999,0.08630138999999999,0.0007933383000000001,0.08640814,0.0010402446,0.0010452501999999998,0.0010582221,0.0010597701,0.0007156612000000001,0.010388267,0.006684471
2086,10531.666666666666,0.000684905,0.0011335363333333337,0.005763682333333335,0.0016686911333333332,0.0012322268666666663,0.0008902793666666667,0.0005274058333333333,0.07606757333333335,0.0008707762333333332,0.09239042,0.0009418166666666668,0.09029532666666666,0.0008174104000000001,0.09009431333333336,0.0010648253666666666,0.0010701578,0.0010835011,0.0010843275333333332,0.0007101933333333333,0.010580257,0.006808241333333332
2115,10695.0,0.0006974459500000002,0.0011546615,0.005835509000000001,0.0016998643500000005,0.0012528176500000003,0.0009093051500000001,0.00053496345,0.07817429499999999,0.0008901596,0.09444249499999999,0.0009579427000000002,0.092976205,0.0008300778999999999,0.09298852,0.00108733185,0.0010902633999999999,0.00110430725,0.0011057252500000002,0.00072176465,0.01074326,0.006924176500000001
2123,10755.0,0.0007068156000000001,0.001180292,0.005962299999999999,0.0017298690000000002,0.0012759687,0.0009248016999999999,0.0005508899,0.07909280999999999,0.0009020090000000002,0.09669679,0.0009600167,0.09363643,0.0008363966000000001,0.09349897,0.0011080015000000001,0.0011116027999999998,0.0011275047,0.0011301037999999995,0.0007366419999999999,0.010847028999999998,0.006971358000000001
2126,10775.0,0.0007055998000000001,0.0011729239999999999,0.005878138,0.001718354,0.0012779003,0.0009224420000000001,0.0005428792,0.07947641999999999,0.0008999109,0.09657128999999999,0.0009657133000000002,0.09358981000000001,0.0008369447000000001,0.09367553999999999,0.001114202,0.0011198276999999997,0.0011294127999999998,0.001124335,0.0007289649,0.010850708000000002,0.006966971
2138,10825.0,0.0007080793999999999,0.0011772150000000001,0.005905388,0.0017090079999999997,0.001256703,0.0009187706000000001,0.0005398988000000001,0.08061578999999999,0.0008981467,0.09908520999999999,0.0009603268,0.09527917000000001,0.0008413788,0.09516883999999999,0.0010979899,0.0011030210000000003,0.0011173731,0.0011181594000000002,0.0007338046999999999,0.010906485,0.00701561
2168,11030.0,0.0007249113,0.001219081,0.006066417,0.001800847,0.001334548,0.000956463,0.0005723476,0.08451493,0.0009323119999999999,0.10269674,0.0009842159,0.10014400000000001,0.0008533233000000001,0.10001414,0.0011703960999999998,0.0011776681,0.0011750221000000002,0.0011783116000000002,0.0007599832000000001,0.011118458999999999,0.007151127
2190,11045.0,0.0007153988,0.0011836300000000002,0.006026792,0.0017382850000000002,0.0012827877,0.0009136671999999998,0.0005499125000000001,0.08338282999999999,0.0009068012999999999,0.10667899,0.0009752280000000002,0.10247017,0.0008529185999999999,0.10171038000000002,0.0011090994999999998,0.0011199716,0.0011276949000000001,0.0011353740000000002,0.0007376669000000001,0.011102840999999999,0.0071415889999999985
2222,11215.0,0.0007296083,0.001201487,0.006134631,0.0017725460000000003,0.0012945883,0.0009394883000000001,0.0005562067,0.08742375,0.0009250402,0.1114105,0.0009979954000000001,0.10679999,0.0008671759999999999,0.1070681,0.0011341824,0.0011388789000000002,0.0011545893,0.0011556866000000002,0.0007548809,0.011287102000000002,0.007241702
2250,11400.0,0.0007431743999999999,0.0012422684999999997,0.0062760344999999995,0.0018225910000000001,0.0013395905,0.0009734276,0.0005728841000000003,0.090332685,0.0009558560500000001,0.11367139,0.0010262007000000001,0.10958806000000001,0.00088708425,0.110597435,0.0011626720499999998,0.00116548515,0.0011817689499999998,0.0011857031500000002,0.0007740494999999999,0.011498838500000002,0.007367373000000001
2298,11620.0,0.0007552384,0.001263285,0.006479047999999999,0.00186243,0.001360105,0.0009893175000000001,0.000581479,0.09202848,0.0009697197000000001,0.11563919999999998,0.0010458947,0.11364067000000003,0.0009009366999999999,0.1124411,0.0011860857000000002,0.0011918777999999999,0.0012047996,0.0012100926,0.000788164,0.011713065999999998,0.007520509999999999
2314,11630.0,0.0007495401000000001,0.0012417309999999998,0.006464099999999999,0.0018462169999999996,0.001315283,0.0009664775,0.0005765915,0.09189931999999999,0.0009533406999999999,0.11927158,0.0010342352,0.11253569999999999,0.0008983133000000001,0.11329549000000001,0.0011771444,0.001180625,0.0011957168,0.0011991037000000002,0.0007824664,0.011675067,0.007502485000000001
2316,11640.0,0.0007520200000000002,0.0012392049999999997,0.006670332000000001,0.0018331279999999998,0.0013176199999999998,0.0009651181000000002,0.0005761146,0.09208499,0.0009551047000000002,0.11908960000000002,0.0010344034999999999,0.11264087999999998,0.0009004830999999999,0.11257468999999998,0.0011735439,0.0011831036999999998,0.0011949306999999999,0.0012019641999999999,0.0007839917,0.011679433999999999,0.007518530999999999
2325,11745.0,0.0007631780000000001,0.0012721070000000002,0.0065613519999999995,0.0018993119999999998,0.0013819700000000002,0.0009890088,0.0005862713000000001,0.09387419999999999,0.0009754657,0.12043538999999999,0.001047398,0.11499920999999999,0.0009121655000000001,0.11493811000000001,0.0012020589,0.0012037041,0.0012154344000000002,0.0012179369999999999,0.0007967475,0.011856577000000002,0.0076078180000000006
2327,11765.0,0.00076481115,0.0012779119999999998,0.00667708,0.0018709530000000003,0.0013744125,0.0009984017000000001,0.0005900978,0.09545693000000001,0.0009826777500000002,0.121292705,0.0010517838000000002,0.11574430999999999,0.0009110336,0.11678454500000002,0.0012031791500000002,0.00120898505,0.00122011815,0.0012256032,0.00079979925,0.011858268499999998,0.007620979
2329,11760.0,0.0007598873999999999,0.001266004,0.006539368999999999,0.001869726,0.001351619,0.0009864572000000001,0.0005874395,0.09465234,0.0009748215000000001,0.12045201999999997,0.0010526905000000002,0.11552468,0.0009119036,0.11635168,0.0011896832,0.0011959319999999998,0.0012021786,0.0012094978,0.0007903813,0.011821195,0.007596397
2344,11850.0,0.0007664442999999999,0.0012907519999999998,0.006730914,0.001895711,0.001383756,0.0010019545,0.0005896568,0.09585504999999998,0.0009882929,0.12237433999999998,0.0010604375,0.11699948,0.000920487,0.11777309,0.0012122398999999998,0.001217698,0.0012291203,0.0012309561,0.0008083817,0.011910805,0.007680107
2348,11905.0,0.0007754443999999999,0.0013099185000000001,0.006771910499999999,0.0019290449999999997,0.0014041675,0.0010157346999999997,0.0005984306,0.10560403999999998,0.0010017156,0.119512955,0.00106697015,0.11469116500000001,0.0009261491000000001,0.11476694000000001,0.0012224678000000004,0.00122762985,0.00123825055,0.00124372175,0.0008175970499999999,0.012008407999999998,0.00771699
2355,11905.0,0.0007687333,0.001286791,0.006654048,0.0019104249999999997,0.001397419,0.0010094167999999998,0.0005964993000000001,0.1042746,0.0009882205,0.11443518,0.0010632283,0.11435943000000001,0.0009262561999999998,0.11415201999999999,0.0012091402,0.0012124065000000002,0.0012249224000000002,0.0012334831,0.0008051153000000002,0.011991577,0.007715558000000002
2379,11955.0,0.0007706877,0.0012856470000000002,0.006697056999999999,0.001881218,0.00135498,0.0009930369000000002,0.0005919456000000001,0.10523528999999998,0.0009841919999999998,0.12055249000000001,0.0010640868,0.11563579000000002,0.0009252309000000001,0.11575119,0.0012067081,0.0012166031000000002,0.0012266154999999999,0.0012319329000000001,0.0008033992000000001,0.012018898999999998,0.007720135
2383,12050.0,0.0007870670999999999,0.0013211240000000001,0.00678463,0.0019272560000000005,0.001412297,0.0010254625,0.0006029606,0.10694559,0.0010136124000000002,0.11952779,0.0010819203000000002,0.11679176,0.0009368180000000002,0.11673795000000001,0.0012377499999999997,0.0012382975,0.0012496708,0.0012567049,0.0008235929999999999,0.012151582000000001,0.007794189
2413,12180.0,0.0007899760000000001,0.0013226499999999999,0.006767440999999999,0.001951361,0.0014190199999999998,0.0010338775,0.0006068229,0.10917565999999998,0.0010167116,0.11928441000000001,0.0010941035,0.11717802000000002,0.0009431833000000001,0.11693927,0.0012426621,0.0012441637,0.001252698,0.0012613304,0.0008239036,0.012275088,0.007887053000000002
2423,12250.0,0.0007980823000000002,0.00134213,0.0069251539999999985,0.001973056,0.001435112,0.0010490896999999998,0.0006135703000000001,0.10461021000000001,0.0010280611,0.1204286,0.0011048783,0.11855370000000001,0.0009521254999999999,0.11817951,0.0012545826000000002,0.0012642139,0.0012713442000000003,0.0012737996,0.000836301,0.01234563,0.007911967
2464,12385.0,0.0007982726,0.0013243180000000001,0.0071668389999999995,0.001958466,0.001410555,0.0010311618000000001,0.0006129503,0.10397422999999999,0.0010179994,0.12622591,0.0011008030000000002,0.12069973,0.0009610409999999999,0.12042002,0.0012588019,0.0012674335999999999,0.0012665984,0.0012764214000000002,0.0008249287,0.012432676,0.007993196999999999
2466,12455.0,0.0008098596999999999,0.00135939,0.007129070999999999,0.002009081,0.001446272,0.0010550025,0.0006235837,0.10615658000000001,0.00104413,0.12498251999999999,0.0011259078999999999,0.12282688,0.0009687665,0.12252758999999999,0.0012789251000000002,0.0012839784,0.0012919179000000002,0.0013009300999999999,0.0008478163,0.012556725999999999,0.008057354999999999
2512,12675.0,0.0008226872999999999,0.001371883,0.007349063,0.00203979,0.001475479,0.0010633467,0.0006337882,0.10997480999999998,0.001060867,0.13180450000000002,0.0011349433000000001,0.12690010000000002,0.0009789942,0.12657739,0.0012976153000000001,0.001300693,0.0013111104,0.0013174524,0.0008625503,0.01274663,0.008202315
2546,12865.0,0.0008388998,0.001406837,0.007473919999999999,0.0021136059999999996,0.0015165569999999998,0.0010873324,0.0006455421000000001,0.11372510999999999,0.001081085,0.13350561,0.001155853,0.13010293,0.0010044339999999998,0.13009938,0.0013402466999999998,0.0013440129000000002,0.001350809,0.0013598929,0.0008789535000000001,0.01297713,0.008315754
2553,12875.0,0.0008349897,0.0013955100000000002,0.007536984000000002,0.002075029,0.001489997,0.0010936263,0.0006420136,0.11341059,0.001075529,0.13347497,0.001156236,0.13174919999999998,0.0010014293,0.13179259000000002,0.0013198622000000003,0.0013294455999999998,0.0013349774,0.0013444907,0.0008699653,0.012991739999999998,0.008350039
2593,13110.0,0.0008533243999999998,0.001439308,0.007692408999999999,0.0021262660000000004,0.001536488,0.0011085027000000002,0.0006539822,0.11860109,0.0011051169999999999,0.1488168,0.0011714698000000001,0.14043608000000002,0.0010182394000000001,0.14185779999999998,0.0013567449,0.0013607742,0.0013721003000000001,0.001377129,0.0008982901,0.013245879999999998,0.008497715
2604,13120.0,0.0008483894000000001,0.001429464,0.007697510999999999,0.0021444539999999996,0.001517392,0.0010965826000000002,0.0006568907000000002,0.11865336,0.001098538,0.14712433000000003,0.0011734017,0.1394299,0.0010212886,0.14173188,0.0013517372,0.0013571973999999998,0.0013634917,0.0013708599,0.0008933061000000001,0.01317596,0.008500527999999999
2605,13175.0,0.0008564460000000001,0.0014493700000000002,0.007673574000000001,0.002147651,0.0015451190000000002,0.0011196625,0.0006585119999999999,0.11974022,0.0011137970000000001,0.14111509,0.0011755457,0.14184201,0.0010251987,0.1418702,0.0013651375,0.0013698579999999998,0.0013842587,0.0013841157,0.0009068731000000001,0.01328375,0.008538913
2607,13155.0,0.0008530615999999998,0.0014341705,0.0075476035,0.0021390800000000007,0.0015286675,0.00110887265,0.0006537914,0.12158599,0.0011021619999999998,0.145599485,0.0011768340499999999,0.14052000000000003,0.0010197047500000002,0.142349155,0.00135499235,0.0013605948500000002,0.0013700252,0.0013790368500000002,0.0008997911500000001,0.013246830000000001,0.008523569999999998
2610,13145.0,0.0008513804500000002,0.0014238485,0.0075780399999999986,0.002128351,0.0015094279999999997,0.0011047957,0.0006507755,0.11828365500000002,0.0010953895000000002,0.14178847,0.00117424895,0.1410286,0.0010207655,0.14100331500000002,0.0013483289500000003,0.0013552433999999998,0.0013626337000000005,0.0013683200000000001,0.00089303255,0.013211120000000002,0.008488012
2611,13155.0,0.0008526554,0.0014251939999999999,0.007412003,0.0021198049999999998,0.0015151980000000002,0.0010999196000000002,0.0006556033000000001,0.1218366,0.0010914079999999999,0.14609129,0.0011719940999999998,0.14180231999999998,0.0010213611,0.14213360000000003,0.0013427257000000001,0.001356007,0.0013622523,0.0013697863000000001,0.000890922,0.01322601,0.008513665
2612,13205.0,0.0008578775999999999,0.001447105,0.007601786000000001,0.002145053,0.0015590670000000001,0.0011230459,0.0006640433,0.1230318,0.001118302,0.14567729000000001,0.0011781434,0.14201227,0.0010272018,0.1435306,0.0013667826000000002,0.001373339,0.0013854984,0.0013873094,0.0009060862999999998,0.01331346,0.008543564
2613,13165.0,0.0008524903,0.0014289379999999998,0.007450722,0.0021237850000000004,0.0015159840000000002,0.0011027112,0.0006568193000000001,0.11950639,0.0010988010000000002,0.14729341,0.0011791698000000001,0.14045088,0.0010247005999999997,0.14254929,0.0013495440000000003,0.0013577945,0.0013681418,0.0013777969,0.0008968358,0.01324055,0.008550192
2616,13300.0,0.0008684393999999998,0.001480102,0.007626629999999998,0.002192902,0.0015927790000000001,0.0011541359,0.0006703139,0.12459070000000001,0.001139283,0.14509521,0.001200295,0.1435417,0.0010372647,0.14471902999999997,0.0013845437,0.0013920777999999999,0.0013994939000000002,0.001405214,0.0009218214000000001,0.013422690000000001,0.008626102
2620,13200.0,0.0008507246,0.0014322289999999997,0.0077851759999999996,0.002164078,0.0015299079999999997,0.0011128416,0.0006585360999999999,0.11945379999999998,0.0010981320000000001,0.14294758999999999,0.0011769775,0.1406167,0.0010251279999999997,0.14215630999999998,0.0013536694,0.0013626819,0.0013711935,0.001377821,0.0009006494,0.013277080000000002,0.008541035999999998
2622,13210.0,0.0008539438,0.0014334920000000002,0.007773161000000001,0.002134634,0.0015337229999999999,0.0011056894,0.0006611347,0.12234911000000001,0.0011044270000000003,0.14724840999999997,0.0011829135,0.14274759,0.001024699,0.14305811000000002,0.0013580076999999999,0.0013621089000000002,0.0013732914000000001,0.0013784405,0.0008996014000000002,0.01330744,0.008554196
2625,13230.0,0.0008552789,0.001437737,0.007651067,0.0021492,0.001522612,0.0011137728999999997,0.0006582021999999999,0.12015212000000002,0.001104808,0.14349738,0.0011834863999999998,0.14308025000000002,0.0010271546,0.1429029,0.0013606064,0.0013682133000000002,0.0013791798999999998,0.0013827322,0.0009050371000000002,0.013308150000000001,0.008572984
2648,13355.0,0.0008670335999999999,0.001453972,0.00785613,0.00217514,0.0015482889999999998,0.0011288392,0.0006696224000000001,0.12306737000000001,0.001116706,0.15325661000000002,0.0011962169999999999,0.14664592999999998,0.0010374548,0.14659849,0.0013761764,0.0013827332000000002,0.0013908155,0.0013908386000000001,0.0009118081,0.01340922,0.008634401000000002
2651,13345.0,0.0008612620999999999,0.0014491789999999999,0.007827639,0.0021416200000000003,0.001526189,0.0011205903000000002,0.00066216,0.12515852,0.0011101969999999998,0.15186611,0.001191212,0.14674983000000003,0.0010332356999999998,0.14670869,0.0013819209000000001,0.0013905046,0.0013925325,0.0013926989,0.0009166721999999998,0.01344652,0.008652138
2716,13730.0,0.0008956667,0.001511789,0.008188127,0.0022588720000000007,0.0016232500000000001,0.0011715653,0.0006882908,0.133043,0.001166201,0.15704151,0.001243974,0.15273700000000004,0.0010759826,0.1536652,0.0014309170000000003,0.001435707,0.0014465080000000002,0.0014496319999999997,0.0009496210999999999,0.01387283,0.008906507999999999
2733,13810.0,0.0009011027499999999,0.0015241145000000002,0.008195840499999999,0.0022720809999999996,0.0016284240000000003,0.0011891605,0.0007051587499999998,0.13195462499999996,0.0011680605,0.16041665,0.0012414945,0.156453,0.0010736353,0.15668415000000002,0.001439237,0.0014468435000000001,0.001456868,0.0014638414999999998,0.0009522441499999997,0.013936974999999999,0.008961081499999999
2775,14045.0,0.0009149553000000002,0.0015566110000000003,0.008209872000000002,0.0023122079999999996,0.0016574870000000002,0.0011950962000000002,0.0007071257000000001,0.1364878,0.001190543,0.1599536,0.001268269,0.1553919,0.0010902395,0.155216,0.001461983,0.0014735220000000001,0.001477671,0.0014796980000000002,0.0009755383000000001,0.01418405,0.009109425
2812,14240.0,0.0009272585,0.001581406,0.008574368,0.002344703,0.001683093,0.0012240888000000002,0.0007145882,0.13861322,0.0012156010000000002,0.1626758,0.001289463,0.16031600000000001,0.0011067148,0.16007160000000004,0.0014830840000000002,0.001490521,0.0014963160000000001,0.001501895,0.0009785892999999999,0.01434625,0.009231806999999998
2838,14295.0,0.0009266368,0.001557185,0.008600617000000001,0.0023566239999999994,0.0016624950000000004,0.0012151729,0.0007134439,0.13945218,0.0012052050000000002,0.16543120000000003,0.001286602,0.1621612,0.0011026391,0.16199829999999998,0.0014777450000000001,0.001477981,0.0014933819999999997,0.001496291,0.0009764441999999998,0.01438151,0.009262896
2857,14390.0,0.0009273044999999998,0.0015664580000000002,0.008531117000000001,0.0023282739999999995,0.0016657120000000002,0.001214884,0.0007156847999999999,0.14109518000000001,0.0012064699999999999,0.166662,0.001293015,0.16570369999999998,0.0011169666,0.1653042,0.0014747850000000002,0.001489379,0.0014897589999999998,0.001498724,0.0009725800999999999,0.014494079999999998,0.009297491000000001
2872,14555.0,0.0009522204,0.0016177650000000002,0.008836508000000002,0.002423575,0.0017325139999999997,0.0012455227,0.0007351160000000001,0.14501007999999999,0.0012441630000000002,0.17260899999999998,0.001311945,0.1671225,0.0011300086,0.1672952,0.0015202990000000001,0.001527977,0.001536464,0.001540303,0.0010073894,0.01468359,0.009435512
2887,14495.0,0.0009315255,0.001559496,0.008637834,0.002323223,0.0016435129999999999,0.0012086385,0.0007122039000000001,0.14285122,0.0012006270000000001,0.1700833,0.001295256,0.1673293,0.0011179450999999998,0.1671301,0.001480103,0.0014924040000000001,0.001502823,0.001507712,0.0009834525999999999,0.014576809999999999,0.0093601
2916,14740.0,0.0009608985,0.0016280650000000002,0.00890727,0.0024670610000000004,0.001737812,0.0012631169999999998,0.0007405758999999999,0.1483803,0.001252936,0.17424050000000002,0.0013332599999999997,0.173299,0.0011418817000000002,0.1726864,0.0015343900000000003,0.0015449990000000002,0.0015559670000000003,0.001559472,0.0010133514,0.014909010000000004,0.009547089
2920,14765.0,0.0009567263,0.001626421,0.008889891,0.002457618,0.001739596,0.0012462142,0.0007400513000000001,0.14817479000000003,0.001253724,0.1778002,0.001332378,0.1739443,0.0011496299,0.17340060000000002,0.0015279770000000002,0.001544189,0.001541996,0.001548504,0.0010118475,0.01493166,0.009561156000000001
2928,14850.0,0.0009724854,0.0016599179999999998,0.008921907,0.0025272600000000004,0.001781655,0.0012838601,0.0007488488,0.15057630000000002,0.001277519,0.1772196,0.001345564,0.1757062,0.0011625532,0.17549900000000002,0.001561092,0.0015689599999999999,0.001577831,0.001578332,0.0010386699999999998,0.01503038,0.009644296
2949,14860.0,0.0009611133000000001,0.001622558,0.008829711,0.002436304,0.0017245999999999997,0.0012574669,0.0007425785999999999,0.1507231,0.0012565369999999998,0.1783533,0.001345992,0.1773389,0.0011583324000000003,0.1764281,0.001538016,0.001542211,0.001544738,0.001554848,0.0010180960999999998,0.014966749999999997,0.009613872
2966,14985.0,0.0009701484,0.001648307,0.009060216,0.002470707,0.0017557390000000003,0.0012735614999999998,0.0007534503000000001,0.1533128,0.001269151,0.1836886,0.001348138,0.18035720000000005,0.0011692046,0.1800559,0.001559497,0.0015680079999999999,0.0015797849999999998,0.001580262,0.0010303494000000002,0.01510206,0.009709879000000001
2977,15040.0,0.0009801141999999999,0.001649236,0.009192350999999998,0.002522969,0.001756001,0.0012780902999999998,0.0007523536000000001,0.15380620000000003,0.001270532,0.18475809999999998,0.001352859,0.180657,0.0011729956,0.180621,0.00155704,0.001567435,0.0015760659999999999,0.0015820979999999999,0.0010307553,0.015147279999999999,0.009743569
2991,15210.0,0.0009973053,0.0017089859999999998,0.009249087999999999,0.0025537729999999996,0.0018145329999999997,0.0013123047,0.0007719515999999999,0.158134,0.001317765,0.1840143,0.0013853559999999997,0.18424250000000003,0.0011882054999999999,0.18364529999999998,0.001630094,0.0016375070000000003,0.0016160479999999997,0.0016260609999999998,0.001065995,0.015380549999999998,0.009857307
3104,15695.0,0.0010255659333333336,0.001742371333333333,0.009281395999999999,0.0026256876666666666,0.0018623660000000005,0.0013485270666666665,0.0007894277666666664,0.16801580000000002,0.0013445129999999992,0.1976880666666666,0.0014265859999999999,0.19559293333333336,0.0012208057666666667,0.19518833333333332,0.001647329,0.0016628739999999995,0.0016619770000000005,0.0016687870000000001,0.0010881026666666664,0.01582259666666667,0.010199295
3130,15895.0,0.0010395757999999999,0.001795888,0.009646396000000002,0.0027047630000000007,0.001935983,0.0013754855,0.0008074759000000001,0.17313879999999998,0.0013836860000000003,0.2007485,0.0014536129999999999,0.20117890000000002,0.001243615,0.20070650000000004,0.001688385,0.0016996369999999997,0.0016963720000000002,0.0017100320000000002,0.0011180888000000002,0.01609484,0.010345950000000001
3131,15890.0,0.0010414365,0.001781226,0.009621570999999999,0.0026968010000000004,0.0019065859999999996,0.0013769145,0.0008030177999999999,0.17230150000000002,0.001375962,0.200713,0.001450157,0.20108759999999998,0.001242708,0.2003316,0.0016805410000000002,0.001689792,0.0016977319999999998,0.0017026399999999996,0.0011073098,0.01610802,0.0103209
3134,15885.0,0.0010382650999999998,0.0017735469999999999,0.009767483999999998,0.0026556490000000004,0.0018970030000000002,0.00136969,0.0008051156999999999,0.1719048,0.001371052,0.20170190000000005,0.001447487,0.20198429999999998,0.001236128,0.20085889999999998,0.001693321,0.0017005210000000004,0.0016903399999999998,0.0016972069999999998,0.0011075973,0.016039030000000003,0.010341669999999999
3135,15795.0,0.0010181656,0.0017322540000000001,0.009481162999999999,0.002630854,0.0018324370000000003,0.0013363134000000001,0.0007901192000000001,0.17002750000000003,0.001341868,0.2023157,0.001433515,0.20204640000000001,0.001229191,0.19953669999999998,0.0016420620000000001,0.0016587030000000003,0.0016518349999999997,0.001662326,0.0010859482999999999,0.01592014,0.010237923
3172,16057.5,0.0010441781,0.0017909514999999993,0.009642294000000001,0.0027034524999999996,0.0019171355,0.001376462,0.0008100748000000001,0.1779481,0.0013859035000000001,0.20592934999999998,0.0014645345000000001,0.20548065,0.0012524234999999999,0.20499255,0.0016901014999999998,0.0017083764999999997,0.0017030955000000001,0.0017096160000000002,0.0011187542499999999,0.01623195,0.010421274999999999
3182,16030.0,0.0010402686,0.0017591959999999998,0.009844132,0.002632785,0.0018403039999999999,0.0013490199,0.0008005619000000001,0.17728519999999998,0.0013546929999999997,0.21077999999999997,0.0014489160000000002,0.2053439,0.0012422079999999999,0.20414410000000002,0.001685619,0.0016978019999999996,0.0016875039999999998,0.0016983750000000002,0.0010994191,0.016163320000000002,0.010385829999999999
3209,16220.0,0.0010567893,0.0018112900000000001,0.010276667,0.002746821,0.0019045129999999996,0.0013892655999999998,0.0008307934000000002,0.1822188,0.0013924599999999999,0.21387520000000002,0.001465821,0.20971859999999998,0.001262166,0.2093681,0.0017444849999999998,0.0017620319999999997,0.0017295830000000002,0.0017380700000000002,0.0011321772000000003,0.01634136,0.010581589999999998
3243,16510.0,0.0010800349,0.0018754,0.009813381,0.0028126709999999997,0.002005911,0.0014405255000000002,0.0008396149999999999,0.1856363,0.0014384029999999998,0.21794410000000003,0.0015179400000000002,0.21773469999999998,0.001291728,0.2166369,0.0017884030000000003,0.001808166,0.001792599,0.001796578,0.0011652472,0.01670195,0.010750170000000002
3255,16475.0,0.001078487,0.0018400670000000001,0.009705116,0.002766943,0.001968981,0.0014047376999999999,0.0008311034000000001,0.1863839,0.0014148949999999998,0.22094779999999997,0.0014885430000000002,0.21472829999999998,0.001276231,0.2140549,0.001789189,0.0017976759999999998,0.0017799369999999999,0.0017805100000000001,0.001152659,0.01662991,0.01068508
3310,16680.0,0.0010841846,0.0018339630000000003,0.009793615,0.002770853,0.001924395,0.0014176365999999999,0.0008347033999999999,0.19024689999999997,0.0014155869999999998,0.2246126,0.001499032,0.2221747,0.001286913,0.2216812,0.0017440799999999998,0.001749515,0.00176282,0.001769376,0.0011392107000000001,0.016774499999999998,0.01081168
3366,17065.0,0.0011235953000000001,0.0019107335000000004,0.0106094035,0.002916646,0.0020475025,0.00147357055,0.0008642553499999999,0.19857525,0.001471901,0.23291800000000001,0.001547432,0.23250235000000002,0.0013230685000000001,0.23264329999999997,0.001830089,0.00183674,0.001828742,0.0018376705000000004,0.0011902094,0.017215779999999997,0.011072059999999998
3429,17390.0,0.0011460793,0.0019567960000000002,0.01037252,0.002939105,0.0020875929999999996,0.0014957183999999998,0.0008815766000000001,0.20752429999999994,0.0015025610000000001,0.24700519999999998,0.001575088,0.2426777,0.0013448939999999997,0.24321580000000004,0.001850437,0.001855588,0.0018698689999999997,0.0018726340000000002,0.0012176033,0.017589459999999998,0.0112937
3459,17410.0,0.0011322503000000001,0.0019190309999999999,0.010287105999999999,0.002900194,0.0020091779999999995,0.0014746442999999999,0.0008702755,0.2063421,0.001470138,0.24603950000000002,0.0015640749999999998,0.24727119999999997,0.001344918,0.2495818,0.0018208019999999998,0.0018308639999999998,0.0018390400000000001,0.0018453830000000001,0.0011965974000000001,0.01755831,0.011286019999999997
3469,17525.0,0.0011457936000000002,0.00195446,0.010433518,0.0029511679999999997,0.002055096,0.0014973879,0.0008900642,0.2094792,0.00150404,0.25213399999999997,0.001574472,0.2505475,0.001354098,0.25287279999999995,0.0018526310000000004,0.0018547059999999998,0.0018635039999999998,0.0018703690000000002,0.0012095451,0.01768251,0.01136017
3483,17665.0,0.0011612890666666668,0.001986599,0.010838216666666668,0.003002930333333333,0.0021160913333333332,0.0015289698999999997,0.0008982658,0.21261003333333328,0.0015286369999999996,0.2600374333333333,0.0015996696666666671,0.25645693333333336,0.0013710176666666663,0.2573298333333333,0.0018764733333333334,0.001886408,0.0018875609999999998,0.0018982893333333332,0.0012367726666666667,0.017864383333333334,0.011474583333333331
3497,17700.0,0.0011579034,0.001984311,0.010553219999999999,0.002988409,0.0021187539999999996,0.0015187020000000002,0.0009066343000000001,0.2148088,0.0015267380000000001,0.2644255999999999,0.001597213,0.25851830000000003,0.0013718850000000002,0.25947810000000004,0.001880884,0.0018871550000000002,0.00189507,0.0019063469999999999,0.0012342210000000002,0.01787669,0.01153069
3502,17725.0,0.0011646270000000001,0.001987506,0.01059007,0.0029991640000000003,0.002116179,0.0015264746999999997,0.0009022474,0.2154598,0.0015251890000000001,0.26577000000000006,0.0015943519999999998,0.25825050000000005,0.00137484,0.25878900000000005,0.0018831960000000002,0.001891708,0.0018999580000000002,0.0019097069999999996,0.0012380829999999998,0.017934029999999997,0.011544130000000001
3505,17735.0,0.00115788,0.0019875049999999997,0.01055899,0.002989005,0.0021003000000000003,0.001514292,0.0009007455,0.2152639,0.0015259980000000002,0.26179309999999995,0.0016011710000000002,0.25859360000000003,0.0013712650000000002,0.2572672,0.00188043,0.0018873689999999994,0.0018943560000000003,0.00190847,0.001240086,0.01788942,0.01150729
3515,17790.0,0.0011696562000000003,0.0019963280000000003,0.010600890000000002,0.0030042650000000003,0.0021274569999999997,0.0015216113,0.0009052753,0.2175036,0.001531219,0.2629972,0.0016080600000000001,0.2601213,0.001376582,0.2589617,0.0018883710000000002,0.00189836,0.0019116399999999998,0.0019145019999999998,0.0012380369999999998,0.017935299999999998,0.01156758
3517,17810.0,0.0011668929000000002,0.002001595,0.010627870000000001,0.0030044069999999997,0.0021228780000000004,0.0015379180000000003,0.000901127,0.21546630000000003,0.0015359150000000001,0.26508560000000003,0.001613904,0.2620387,0.001379872,0.2627586,0.0018871069999999996,0.0018949519999999997,0.0019064899999999998,0.001912593,0.001240351,0.01801374,0.01154031
3522,17810.0,0.0011655339000000002,0.001994587,0.01063523,0.003009963,0.002113915,0.001524854,0.0009089948,0.21767209999999998,0.0015289319999999998,0.26836089999999996,0.0016117560000000002,0.2578053,0.0013771299999999998,0.2591176999999999,0.0018906830000000002,0.0019039150000000002,0.001904893,0.0019160029999999999,0.0012439019999999999,0.01795043,0.011550910000000001
3523,17830.0,0.001168681,0.001996636,0.010768709999999997,0.0030140379999999993,0.002126003,0.0015230406,0.0009037731999999999,0.21681460000000002,0.0015370849999999999,0.2685532,0.001611733,0.26122639999999997,0.001383043,0.2632974,0.0018865339999999998,0.001897192,0.0019010310000000003,0.001913906,0.001241111,0.017980180000000002,0.01154635
3526,17845.0,0.0011661291000000002,0.002003552,0.0106441,0.003010367,0.0021261459999999998,0.0015298371,0.0009021043000000001,0.21814579999999997,0.0015431169999999997,0.2651337,0.0016136890000000002,0.2631275,0.001383186,0.26266500000000004,0.001891662,0.0018969780000000001,0.0019039379999999998,0.0019199129999999999,0.0012399190000000001,0.018024419999999996,0.01161067
3529,17860.0,0.0011716620000000002,0.0020022139999999996,0.010646220000000001,0.003009628,0.0021148910000000003,0.001525378,0.0009005307000000001,0.21836580000000003,0.0015342939999999998,0.2605562,0.001615096,0.2594881,0.001384927,0.26306850000000004,0.001890422,0.0019006749999999999,0.0019044409999999998,0.0019139050000000005,0.0012416139999999998,0.01803095,0.011576620000000001
3560,18010.0,0.0011711853999999999,0.0020150899999999998,0.01076944,0.003045989,0.0021197309999999997,0.001531911,0.0009052753,0.2225695,0.0015475520000000002,0.2701519,0.0016257300000000001,0.2652398,0.0013929139999999999,0.26680049999999994,0.001904275,0.0019135219999999997,0.0019170280000000005,0.001922847,0.001254249,0.01818501,0.011706030000000001
3563,18035.0,0.001179288,0.0020396,0.01089468,0.003093958,0.002162718,0.0015623809999999998,0.0009375565,0.2231411,0.0015558239999999997,0.2736848,0.0016261819999999997,0.2678491,0.001388144,0.26937559999999994,0.001930333,0.0019456860000000003,0.001947666,0.001956462,0.001271962,0.0182256,0.01171841
3566,18050.0,0.0011702312000000002,0.002024103,0.01079019,0.0030574779999999998,0.002146293,0.001539493,0.000915265,0.2231568,0.001551533,0.2717085,0.0016321179999999997,0.2655847,0.0013976820000000001,0.26752,0.001936721,0.001954151,0.001941512,0.0019518380000000002,0.0012948260000000002,0.01824269,0.01172358
3574,18090.0,0.00117905175,0.0020366544999999995,0.01128473,0.003096031500000001,0.0021577125000000006,0.001558935,0.00093367075,0.2241817,0.0015623085000000003,0.2675266,0.0016397005,0.26597175,0.0013997915000000002,0.265751,0.0019289130000000002,0.0019463530000000003,0.0019415615000000007,0.0019538644999999998,0.0012744544999999997,0.018246179999999997,0.011741045000000002
3582,18120.0,0.0011778818,0.0020261759999999998,0.010824320000000002,0.0030567180000000004,0.002130747,0.0015358680000000001,0.0009133578,0.22442269999999995,0.0015579709999999998,0.27828579999999997,0.001630019,0.27198049999999996,0.001406432,0.2724063,0.00191617,0.0019276870000000002,0.0019246349999999996,0.0019397250000000002,0.001263522,0.018279309999999997,0.01174726
3584,18130.0,0.0011726852999999998,0.0020294189999999998,0.0108511,0.003076578,0.0021340120000000002,0.001538969,0.0009133341,0.22540770000000002,0.001565694,0.26912759999999997,0.00163703,0.2664125,0.0014067889999999999,0.26740250000000004,0.001916695,0.0019286639999999996,0.001926946,0.001935601,0.001265621,0.018292609999999994,0.01174503
3618,18225.0,0.001171088,0.002001309,0.010874930000000001,0.0030426019999999997,0.002101301,0.00153966,0.0009070394999999998,0.23519819999999997,0.001541734,0.2675715,0.0016482129999999997,0.2664733,0.001404641,0.2666073,0.0018969300000000002,0.0019175059999999998,0.0019163849999999996,0.001927472,0.001253344,0.01838703,0.01181987
3619,18330.0,0.0011924022,0.002057695,0.011074420000000001,0.003114007,0.002181624,0.001558638,0.0009253501,0.2386266,0.0015824069999999999,0.2735731,0.001658629,0.2670422,0.001418757,0.26637539999999993,0.0019529340000000004,0.001969004,0.001952625,0.0019636149999999997,0.001276446,0.018531009999999997,0.011905800000000001
3623,18305.0,0.0011852492,0.0020356190000000002,0.010898099999999999,0.0030872350000000002,0.002155519,0.001560021,0.0009188889000000001,0.23918840000000002,0.0015755409999999997,0.26963459999999995,0.001670098,0.2679051,0.0014261729999999998,0.26726639999999996,0.0019269710000000002,0.0019360530000000005,0.0019423500000000002,0.0019430629999999996,0.001264023,0.01850011,0.01189351
3703,18735.0,0.0012204656,0.002100085,0.01133166,0.0031900159999999995,0.0022159830000000004,0.0016083709999999997,0.0009537218999999999,0.2574253,0.0016059859999999998,0.2858343,0.0016946799999999998,0.282479,0.001453542,0.2811175,0.0019911039999999996,0.002001452,0.002002097,0.002011942,0.001307154,0.0188986,0.01216232
3711,18765.0,0.0012162921999999997,0.0020908850000000002,0.01133093,0.003169513,0.002201724,0.0015950199999999997,0.0009486200000000001,0.2479475,0.001605081,0.2891692,0.0016996139999999997,0.28027159999999995,0.001450752,0.283974,0.002027535,0.002038386,0.0020016669999999995,0.0020056490000000004,0.0013158549999999999,0.018960949999999997,0.012164020000000001
3819,19220.0,0.001234603,0.00211229,0.01155431,0.003217982,0.002206849,0.001602698,0.0009570356000000001,0.2603125,0.001627826,0.3082095,0.001726912,0.30005740000000003,0.0014806269999999998,0.3012756,0.002004886,0.0020205730000000003,0.0020278939999999997,0.0020333760000000004,0.0013193369999999999,0.01937879,0.01246045
3829,19342.5,0.001254583,0.0021647925,0.011978035,0.0032934304999999997,0.0022732725,0.0016470079999999997,0.0009688497,0.26540525000000004,0.0016666290000000004,0.3081629,0.001754785,0.30142425,0.0014930375000000002,0.30330979999999996,0.0020590544999999996,0.0020761729999999997,0.0020663260000000003,0.0020789025,0.0013474935000000001,0.019522224999999997,0.012555435
3839,19385.0,0.001252055,0.002161217,0.011692029999999999,0.003287363,0.0022763249999999996,0.001629616,0.0009743218000000002,0.2669486,0.001661016,0.3079058,0.0017493970000000002,0.30254259999999994,0.0015014150000000003,0.3034769,0.002041769,0.002059959,0.002063585,0.0020709280000000005,0.0013366470000000003,0.019541140000000002,0.01254949
3870,19665.0,0.0012890100000000002,0.002249718,0.011994220000000002,0.003396775,0.002380109,0.001699685,0.0009979017999999999,0.2752562,0.001727153,0.3134511,0.0017917640000000006,0.30996390000000007,0.001524781,0.3126887,0.002125359,0.0021386860000000003,0.0021345390000000004,0.002140165,0.0013891919999999998,0.01992247,0.012808350000000001
3906,19715.0,0.00127418,0.002192306,0.011936790000000001,0.0033337840000000002,0.002301121,0.001677967,0.0009864807,0.27550820000000004,0.0016850009999999998,0.3195863,0.0017834180000000002,0.3135766,0.001525831,0.3149745,0.002077175,0.002089906,0.0020901680000000003,0.002094841,0.001364992,0.019887139999999998,0.01276679
4025,20325.0,0.001319194,0.002280474,0.012362749999999999,0.0034620519999999993,0.002402138,0.0017436979999999997,0.0010390999999999998,0.2947515,0.0017541640000000001,0.34288709999999994,0.0018416870000000003,0.3363809,0.0015666249999999999,0.3318116,0.002210785,0.0022307879999999996,0.002202558,0.0022141929999999997,0.0014535669999999998,0.02048042,0.013206550000000001
4083,20695.0,0.001349044,0.0023556469999999998,0.012684830000000003,0.003569841,0.002465606,0.001786542,0.0010588650000000002,0.3020737,0.001807117,0.35283390000000003,0.0018970959999999998,0.3450243,0.001605557,0.34566550000000007,0.002229524,0.0022442820000000002,0.002238106,0.0022529129999999996,0.001468302,0.02091772,0.013439689999999999
4156,20900.0,0.001367091,0.002318,0.01269168,0.0035167469999999998,0.002447795,0.00178659,0.001066184,0.29608139999999994,0.0018154629999999998,0.354392,0.0019242770000000003,0.35046730000000004,0.001636054,0.35055240000000004,0.002223968,0.002245402,0.002237891,0.0022502890000000004,0.001444746,0.02107126,0.013539980000000002
4194,21130.0,0.0013838169999999999,0.0023655894999999997,0.013110880000000002,0.0036103610000000003,0.0024880164999999993,0.0018157479999999996,0.0010821939999999996,0.31473395,0.0018481379999999998,0.36842985,0.0019579145,0.3640312,0.0016533840000000001,0.3631829999999999,0.002268540499999999,0.0022881030000000005,0.002280652,0.002291299000000001,0.0014671929999999999,0.02127709,0.013713074999999996
4220,21315.0,0.0013961075000000001,0.0024018995,0.013458205,0.0036369690000000003,0.0025232315,0.0018374904999999997,0.0010941385,0.3188805,0.001872743,0.38023994999999994,0.0019673225000000003,0.36988574999999996,0.001672411,0.3697311,0.00229336,0.0023156885,0.0023104680000000004,0.0023164639999999994,0.0014922264999999997,0.021492129999999995,0.013845544999999997
4244,21400.0,0.00140046,0.0024040820000000005,0.013348859999999999,0.0036518945,0.002522648,0.0018343209999999999,0.001096773,0.32195779999999996,0.0018744840000000003,0.3841662,0.0019758465000000005,0.373514,0.0016793959999999997,0.37317665000000005,0.002304673,0.00232196,0.002314056,0.0023321385,0.0014924294999999997,0.021556749999999996,0.013906025000000002
4283,21630.0,0.0014238244999999997,0.0024491899999999995,0.013484560000000001,0.0037002444999999994,0.0025623919999999997,0.0018592359999999998,0.0011097195000000005,0.3290689,0.0019052515,0.3917041499999999,0.0020024305,0.38110485000000005,0.001698517,0.38029775000000005,0.0023385405000000007,0.0023562559999999997,0.002348221000000001,0.00236311,0.0015161155000000001,0.021829739999999997,0.014075115
4353,21970.0,0.0014459850000000001,0.0024927370000000005,0.013970069999999998,0.003761506,0.002614092,0.0019127610000000002,0.001130248,0.34924700000000003,0.001943565,0.41183699999999995,0.002042006,0.40594480000000005,0.0017293929999999999,0.40589720000000007,0.002376629,0.002409147,0.002396631,0.0024080760000000003,0.0015411880000000002,0.022198879999999997,0.014249999999999999
4382,22205.0,0.001465057,0.002549266,0.01377467,0.003846286,0.002664997,0.0019333599999999999,0.001158525,0.33553540000000004,0.0019781580000000003,0.40685650000000007,0.002056241,0.40248029999999996,0.001747966,0.40060019999999996,0.00242958,0.002448227,0.002434637,0.0024540900000000004,0.0015776150000000003,0.022444189999999996,0.014427400000000002
4389,22145.0,0.0014582640000000001,0.0025043009999999996,0.01406475,0.00377729,0.002629591,0.00190413,0.0011373279999999997,0.35491110000000003,0.001949573,0.4282096999999999,0.002042103,0.4138818000000001,0.001740553,0.41396770000000005,0.002435421,0.0024555920000000004,0.0024097199999999993,0.002422429,0.0015528450000000002,0.022333890000000002,0.01439897
4421,22445.0,0.001485586,0.0025927069999999997,0.013973780000000002,0.00390756,0.002738094,0.0019726749999999997,0.001170683,0.34295610000000004,0.0020136829999999996,0.4144602,0.0020839219999999998,0.4096056,0.001771689,0.40928,0.0025019870000000002,0.0025260680000000002,0.002495026,0.0025031330000000003,0.0015936610000000001,0.02267038,0.01460402
4446,22475.0,0.001481842,0.0025719159999999996,0.01437176,0.0038851500000000004,0.002658509,0.0019462099999999999,0.0011626720000000002,0.3636149,0.0019957309999999997,0.4394017,0.002084827,0.42542939999999996,0.001765561,0.4265297,0.002450897,0.0024791490000000004,0.002463389,0.002472925,0.001591205,0.022688019999999996,0.01462071
4521,22815.0,0.0014966480000000002,0.002592992,0.01416954,0.003918003000000001,0.002702976,0.0019662860000000002,0.001178122,0.3556195,0.002016306,0.43136070000000004,0.002105665,0.4212420999999999,0.001793312,0.4203767,0.0025146710000000004,0.002538182,0.002495288,0.0025110230000000002,0.0016016960000000001,0.02300264,0.01480665
4531,22930.0,0.0015079250000000002,0.0026237,0.01477328,0.003987456,0.0027611000000000003,0.0019894360000000002,0.001186108,0.3809326,0.0020398620000000004,0.4554602000000001,0.002119733,0.44366690000000003,0.001802493,0.44370659999999995,0.002533723,0.0025570619999999997,0.002521539,0.002535892,0.0016328570000000001,0.02313087,0.014923109999999998
4532,22935.0,0.0015101830000000004,0.0026243596666666665,0.014406230000000004,0.003959552666666666,0.0027507946666666667,0.0019868303333333334,0.0011842976666666667,0.36689493333333334,0.0020418413333333327,0.44321506666666655,0.002124524,0.43419886666666657,0.0018029216666666662,0.4340188333333334,0.0025316473333333333,0.0025573576666666673,0.002517913999999999,0.002529852,0.001626403666666667,0.02318426000000001,0.014896529999999998
4568,23045.0,0.0015149590000000002,0.002608157,0.014400860000000001,0.0039432059999999994,0.0027337090000000004,0.001989079,0.0011824140000000001,0.3835706,0.002036619,0.45567860000000004,0.002136992,0.4510624,0.0018079769999999999,0.4500824,0.002499605,0.00252273,0.002507305,0.0025238979999999997,0.0016254899999999998,0.02329543,0.01499638
4573,23210.0,0.0015381339999999998,0.0026711939999999996,0.01449091,0.004046845,0.0028368000000000004,0.002031518,0.0012075179999999999,0.3683736000000001,0.002077126,0.44689200000000007,0.0021591889999999997,0.43883089999999997,0.0018276450000000004,0.4389766,0.0025976429999999997,0.002623178,0.0025859599999999996,0.002601003,0.001692343,0.023519659999999998,0.015120300000000003
4582,23235.0,0.001536749,0.00267663,0.015001699999999998,0.004046084,0.0028280739999999994,0.002027011,0.001208853,0.39139120000000005,0.002082418,0.4659124,0.00215311,0.4544548,0.001830814,0.4544694999999999,0.002549026,0.0025723210000000002,0.0025578970000000004,0.0025772089999999996,0.0016561269999999999,0.02349564,0.015133190000000001
4604,23260.0,0.0015360830000000002,0.0026638249999999994,0.014661300000000002,0.00405736,0.002812648,0.002043034,0.0012389190000000002,0.3702356,0.002069973,0.44808149999999997,0.0021497960000000003,0.4418228,0.0018231859999999999,0.4414816999999999,0.0025851730000000005,0.002608824,0.0025835269999999995,0.002591871,0.001672435,0.023535659999999996,0.01512933
4629,23480.0,0.0015566668333333333,0.0027116615,0.014874789999999997,0.0040984663333333326,0.0028673253333333327,0.0020641449999999994,0.001221117,0.3880862499999999,0.0021093845000000003,0.45882544999999997,0.0021906179999999996,0.4580495166666666,0.001852552166666667,0.4574821666666666,0.0025830505,0.0026050253333333344,0.0025916135000000006,0.0026021243333333335,0.0016739724999999999,0.023737245000000004,0.015265520000000001
4710,23890.0,0.001577187,0.0027523280000000005,0.014977189999999998,0.004156612999999999,0.0028917070000000003,0.0020983950000000003,0.001241494,0.4130605,0.0021414760000000002,0.48637679999999994,0.0022226089999999995,0.4827628999999999,0.001883604,0.4827227999999999,0.002624082,0.002652288,0.002630733,0.002644753,0.0017087690000000002,0.024193070000000004,0.01555983
4713,23900.0,0.0015808589999999998,0.0027516000000000003,0.015328465,0.0041583305,0.002906965,0.002096939,0.001244127,0.40170435,0.0021407114999999993,0.47528255,0.002226161,0.47482025000000017,0.0018844365000000001,0.4743575,0.0026241545,0.0026464819999999995,0.0026366955000000003,0.00264368,0.0016975290000000001,0.024168464999999997,0.015548114999999998
4797,24120.0,0.0015732759999999998,0.002707885,0.01495194,0.004117394000000001,0.0028165319999999996,0.0020630120000000004,0.0012295970000000002,0.40479960000000004,0.002118301,0.480898,0.002235795,0.47061919999999996,0.0018921139999999999,0.46894549999999996,0.0026057959999999996,0.0026373399999999997,0.002622986,0.0026324749999999996,0.0016814,0.0242937,0.01568414
4879,24560.0,0.0016037219999999997,0.002762722,0.015515960000000004,0.004204272,0.0028802640000000004,0.002119707,0.0012641430000000001,0.43558910000000006,0.002168678,0.5123513000000001,0.0022880310000000003,0.5061859999999999,0.0019282099999999996,0.5050504,0.002666042,0.002692174,0.002681613,0.0026948220000000004,0.0017312300000000003,0.024714689999999997,0.01594016
4970,25060.0,0.001646949,0.002848364,0.015802669999999998,0.004339075,0.0029697889999999996,0.0021538,0.001305676,0.42947510000000005,0.0022215850000000003,0.5204972999999999,0.0023264409999999994,0.5086771000000001,0.0019691,0.5076073,0.0027372619999999994,0.0027617680000000004,0.002746871,0.002767872,0.0017699719999999999,0.02530231,0.01627776
5059,25605.0,0.0016850590000000003,0.0029494995000000006,0.016546790000000002,0.004457403499999999,0.0030652755000000007,0.0022166845,0.001324784,0.45910009999999984,0.0022916910000000006,0.549665,0.0023758415000000007,0.5428949000000001,0.00201379,0.5412664,0.002813042,0.0028383724999999993,0.00281397,0.0028281215000000005,0.0018154745000000003,0.02584097,0.01661736
5126,25925.0,0.001707697,0.002986763,0.01708656,0.004516124000000001,0.0031217820000000005,0.002240516,0.0013454909999999999,0.48475450000000003,0.002323269,0.5719932,0.00241151,0.5594047,0.002041745,0.5603845,0.0028517020000000002,0.0028733490000000003,0.0028669139999999995,0.0028767350000000005,0.001846027,0.026197260000000007,0.01690352
5241,26390.0,0.0017225260000000003,0.002994513,0.016602490000000004,0.004560018000000001,0.003089689,0.002248383,0.001357222,0.47350519999999996,0.002326511,0.5980812,0.0024478200000000003,0.5799897,0.00207131,0.5825687,0.002874184,0.002906799,0.002882194,0.002902221,0.001861264,0.02660403,0.01712334
5254,26640.0,0.001756665,0.0031009209999999995,0.01771406,0.0046741000000000005,0.003243351,0.0023368839999999996,0.0013893360000000001,0.5137446999999999,0.002405501,0.6053518,0.002487206,0.6004662,0.002096153,0.6013458999999999,0.003013993,0.003036523,0.002971197,0.0029847149999999998,0.001924349,0.026967009999999996,0.017347320000000003
5271,26725.0,0.001761913,0.0031065930000000004,0.017101670000000003,0.004691196,0.00324328,0.0023534999999999997,0.0013958209999999998,0.4877166,0.002411652,0.6006197,0.0024992219999999997,0.5962339999999999,0.002107955,0.5946826,0.002961921,0.002993011,0.0029690020000000005,0.0029807309999999995,0.001919533,0.02707006,0.017395639999999997
5318,27000.0,0.00178678,0.003150082,0.01785341,0.004902959,0.003311442,0.0023700709999999996,0.001409576,0.5269868000000001,0.002447821,0.6344616000000001,0.002520252,0.6190178000000002,0.0021281950000000003,0.6225261000000001,0.003071712,0.003097057,0.003037308,0.0030498749999999996,0.0019901270000000004,0.027331440000000002,0.01767937
5346,26965.0,0.0017669305,0.0030874965000000005,0.017860014999999996,0.0047190655,0.0032033225,0.002335513,0.0013956545,0.5068133499999999,0.0024047249999999995,0.6224095999999999,0.0025154224999999995,0.6095071500000001,0.0021161074999999996,0.619982,0.0029572605000000004,0.002984905,0.0029616119999999998,0.002974665,0.0019106864999999997,0.027230879999999996,0.017518219999999998
5455,27615.0,0.0018228060000000002,0.0032049429999999996,0.01768793,0.004855728,0.003324627,0.0024110800000000003,0.001438308,0.519482,0.0024913319999999997,0.6473171,0.002581002,0.6420618,0.002172374,0.6403927000000001,0.0030662289999999997,0.0030893559999999997,0.0030560500000000003,0.0030791029999999997,0.0019789940000000004,0.02794185,0.01795252
5492,27730.0,0.001818802,0.003174233,0.018243719999999998,0.0048156499999999994,0.003293537,0.002414608,0.001442337,0.5549768,0.002467131,0.6657524,0.002572752,0.6605028,0.002177665,0.6634439000000001,0.003041315,0.0030702579999999998,0.003050184,0.003073406,0.001962494,0.02801264,0.01799206
5608,28395.0,0.001879024,0.003328681,0.01835477,0.005067969,0.0034672749999999997,0.0025225639999999997,0.001521181,0.5665842,0.0025702000000000003,0.7065225999999999,0.002642512,0.6798687,0.002224183,0.7058450000000001,0.003190399,0.003216028,0.0031936650000000005,0.0032082079999999997,0.0020590059999999995,0.028746849999999997,0.018506790000000002
5735,29020.0,0.001907826,0.003377222,0.019075830000000002,0.005155918,0.003488087,0.002546716,0.0015096419999999998,0.6243782000000001,0.002624988,0.7381559999999999,0.0027106050000000005,0.7305311999999999,0.002281307,0.7310881,0.003215099,0.003242707,0.003219676,0.0032288789999999996,0.002074765,0.029367600000000004,0.01884219
5775,29250.0,0.0019236309999999996,0.0034015200000000003,0.019331279999999996,0.005137730000000001,0.00352695,0.0025411360000000003,0.001516034,0.6578259000000001,0.0026332129999999997,0.6961294,0.002727223,0.6908779,0.0022970919999999997,0.6904458000000001,0.003251242,0.00328052,0.003241873,0.00326147,0.0020925050000000006,0.029548940000000003,0.019023529999999997
5777,29255.0,0.0019242999999999999,0.00339663,0.019314790000000002,0.005146814,0.0035113569999999997,0.0025454279999999998,0.001516413,0.6212336000000002,0.002634837,0.7386857000000001,0.0027338270000000003,0.7189253000000001,0.0022945880000000006,0.7203309,0.003249549,0.0032788510000000006,0.003245211,0.003261161,0.002093841,0.02962483,0.019040690000000002
5795,29310.0,0.001933599,0.003395725,0.01926557,0.0051399,0.0035166499999999996,0.002556276,0.0015104050000000003,0.6529138999999999,0.0026349069999999997,0.7043465,0.0027426479999999994,0.6969145999999999,0.002299238,0.6977154,0.003261663,0.003288746,0.00325427,0.0032793039999999994,0.0021105760000000003,0.029650780000000005,0.019126900000000002
5845,29540.0,0.0019444710000000001,0.0034165014999999995,0.019459554999999996,0.0052002305,0.0035517325000000003,0.0025783539999999997,0.001532852,0.6712133000000001,0.0026624435,0.71914395,0.0027740239999999995,0.7232586000000001,0.0023191095000000004,0.7192370999999999,0.0032746195,0.0033020145,0.0032815214999999997,0.0032995459999999996,0.0021144989999999997,0.029894705000000004,0.01923391
5859,29585.0,0.0019345039999999997,0.003401064,0.0196272,0.0051927069999999995,0.003521085,0.0025671239999999996,0.00153513,0.6349775,0.0026418909999999995,0.735644,0.002758621,0.7337095,0.002320195,0.7353175999999999,0.003257632,0.0032855519999999997,0.0032689330000000003,0.0032839770000000004,0.0021089790000000004,0.02994306,0.01923208
5877,29840.0,0.001977499,0.0035085360000000005,0.019764603333333335,0.005315917,0.003649305,0.002642416,0.0015640333333333332,0.6204217666666667,0.0027232573333333334,0.7218543666666666,0.002811573999999999,0.7302656666666667,0.0023555363333333332,0.7281976666666667,0.0033747203333333335,0.003402336,0.0033590786666666665,0.003369316,0.0021696886666666667,0.030284810000000002,0.019477026666666668
5945,30085.0,0.001978802,0.0035022019999999994,0.020033719999999998,0.005400177,0.003605985,0.00261383,0.001566029,0.7068670999999999,0.002715134,0.7736634,0.002815629,0.7626006000000001,0.0023656130000000004,0.7619754000000001,0.0033473250000000004,0.0033754820000000004,0.003347063,0.0033648739999999995,0.002161718,0.03045458000000001,0.0195913
5974,30240.0,0.0019933863333333334,0.003531710333333333,0.020086073333333336,0.0053775175,0.0036458655000000018,0.0026341403333333346,0.0015774923333333336,0.6452280833333334,0.002740097333333333,0.7619405166666664,0.002821655833333333,0.7599665666666667,0.002377192499999999,0.7592939166666667,0.003368847,0.0034018038333333326,0.0033744095,0.003389489500000001,0.0021763684999999994,0.030599033333333334,0.019708941666666664
5976,30240.0,0.0019918210000000004,0.0035254229999999998,0.01993599,0.005341607,0.003627658,0.0026270390000000003,0.001570964,0.6399183999999998,0.002739096,0.7432833000000001,0.002821206,0.7410014,0.002381684,0.7404164,0.003361107,0.0033987040000000002,0.00336654,0.0033833509999999997,0.002174187,0.030597060000000002,0.01965849
5983,30275.0,0.0019864569999999996,0.0035335059999999996,0.020025460000000002,0.005361792,0.0036551480000000004,0.0026408429999999995,0.0015669580000000002,0.6782215,0.002735927,0.783663,0.00282011,0.7691312,0.002376247,0.7705954,0.0033693309999999997,0.0034031160000000003,0.003369902,0.0033879770000000003,0.002174974,0.030622999999999994,0.01972705
6261,31770.0,0.0020969385,0.0037414199999999996,0.021192485,0.005710733000000001,0.0038743140000000002,0.0027953265,0.0016579515,0.78093695,0.0028968335000000003,0.85199815,0.0029862049999999996,0.8484664499999999,0.0025057095000000002,0.8461498500000001,0.003573156000000001,0.0035987730000000004,0.0035679229999999998,0.0035821685,0.002303601999999999,0.03216168,0.02073032
6606,33425.0,0.0021923790000000004,0.003907252,0.02171485,0.005988095,0.004014994000000001,0.002918577,0.0017296780000000001,0.8471582,0.0030373099999999997,0.9202855999999999,0.0031367060000000004,0.9150217000000002,0.002645779,0.9196565999999999,0.003787042,0.003833557,0.00376482,0.003785134,0.002444482,0.03384926,0.02182753
6713,33850.0,0.0022199880000000004,0.003921508,0.02187452,0.005992819999999999,0.004022263999999999,0.002913832,0.001746845,0.9124765,0.003040719,1.0126559000000002,0.0031604769999999996,0.9959516999999998,0.002659297,1.0017065,0.003870035,0.003915382,0.003793524999999999,0.0038012030000000004,0.002414538,0.03420692,0.022059930000000002
6778,34270.0,0.0022518869999999997,0.004015636,0.022183790000000002,0.006123905000000001,0.004142307,0.00297432,0.0017662059999999998,0.8922282000000001,0.003120541,0.9819322999999999,0.003213597,0.9996117000000002,0.002693892,1.0132119999999998,0.003838325000000001,0.003873253,0.0038434739999999995,0.003862856,0.0024757629999999997,0.03469631,0.02233293
6883,34775.0,0.002279663,0.004054712,0.022607899999999997,0.00619712,0.0041540150000000005,0.003010799,0.001793956,0.9465489999999999,0.0031411890000000004,1.0922418000000003,0.0032492399999999996,1.0590689000000002,0.0027303939999999997,1.0709714000000001,0.003891421,0.003925705,0.0038784750000000006,0.0039011490000000005,0.002495741,0.03525518,0.02270377
7349,37195.0,0.0024498929999999994,0.0043875335,0.02437379,0.006692441999999998,0.0045042400000000005,0.0032541275,0.0019344699999999995,1.0554136,0.003403472,1.2093988999999998,0.0035008065000000006,1.1597967999999999,0.0029273974999999997,1.19142105,0.004203759999999999,0.0042446975,0.004189514500000001,0.004216528,0.0027044650000000005,0.037698335,0.024264154999999996
7453,37645.0,0.002469492,0.004415513,0.02464,0.006733801,0.0045205110000000005,0.0032742970000000002,0.0019569160000000004,1.0590810000000002,0.003423358,1.2022092999999998,0.003538943,1.1945115,0.002954744,1.1957845999999999,0.004239773,0.004278279,0.004231763,0.004257631,0.0027307280000000004,0.038024270000000006,0.02450472
9114,46160.0,0.003118801,0.005530166,0.03269003,0.008636880999999999,0.005695129,0.0041697259999999995,0.002512359,1.6409697,0.004314208,1.9379579999999996,0.0044044259999999995,1.898472,0.003698754,1.9115970000000004,0.005363085,0.005410385,0.005349706,0.005375767,0.003410911,0.04689915,0.030212
9174,46130.0,0.0030528070000000003,0.0053715230000000004,0.03208411,0.008363993,0.005476356,0.004054689,0.0024465570000000002,1.7098354000000004,0.004221820999999999,2.0351280000000003,0.004383327000000001,1.9540739999999999,0.0036898850000000004,1.9628839999999996,0.005253007,0.00530789,0.005245781,0.005282593,0.0033222910000000002,0.0467014,0.03006355
10081,50840.0,0.0033546919999999994,0.006019712,0.035893209999999995,0.009432675000000001,0.006044603,0.004456806,0.0026744140000000004,2.307648,0.004707908999999999,2.4731110000000003,0.004845311,2.418188,0.004039098,2.413635,0.005896497999999999,0.005961870999999999,0.005814218,0.005841137000000001,0.003703903,0.05148332,0.03317738


==> results/heuristics/rigids/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
99,337.6533333333333,6.813282635555539e-05,8.551979257777847e-05,0.00014500205226666659,9.836334933333315e-05,7.128524928888854e-05,6.363635964444396e-05,6.064945115555542e-05,0.0002368024262222228,7.644950137777797e-05,0.0002537612833333335,6.568824568888879e-05,0.0002579616853333337,6.255828222222189e-05,0.00024904029088888884,8.03153792888894e-05,7.419480275555574e-05,7.450124768888904e-05,7.273165764444469e-05,9.11021813777768e-05,0.0006239506462222224,0.00047274590800000207
197,693.9866666666667,0.00014457523275555553,0.00019619993333333372,0.00033146063333333337,0.00021425140337777803,0.00015897879004444422,0.00013976775488888863,0.00013502068297777846,0.0007912155662222227,0.0001765907198222219,0.0008400945075555566,0.00014159912048888876,0.000862114887111112,0.0001357233267111113,0.0008489677271111106,0.00017522515213333267,0.000167724277066667,0.00015877404222222337,0.0001606299004000006,0.00018719937377777748,0.0012982496595555584,0.0009758762626666678
302,1074.7333333333333,0.00023553731155555533,0.00033420298622222094,0.000562752212444444,0.0003573735577777785,0.00026792324537777793,0.0002286904635555559,0.0002271161624888889,0.0017442844408888875,0.00030427774533333134,0.001847577080444446,0.0002319229993333324,0.0019002799448888884,0.00022467243248888908,0.0018843341599999986,0.0002932648210666677,0.0002827330628000012,0.0002607419775555571,0.0002692005408888893,0.0003100297693333333,0.0020358732755555555,0.0015317433942222214
400,1433.44,0.0003239658115555541,0.00047547159377777813,0.0008091298071111131,0.0004960087631111122,0.0003780742155555543,0.0003250058497333317,0.0003173323826666667,0.0029640681120000024,0.000434471327111111,0.003148674051111107,0.00031945536764444387,0.0032312959608888935,0.0003118816933333323,0.0032122659453333305,0.0004167716848888876,0.00040420384711111005,0.0003613903208888869,0.00037697832488888764,0.00044094329955555713,0.002732563226666661,0.0020644244977777787
498,1793.7733333333333,0.0004229532746666671,0.0006469927862222222,0.0011020671097777789,0.0006486621315555551,0.0005030259955555552,0.0004309354184000004,0.00042185911555555494,0.004513026980888889,0.0005951535288888886,0.0047954074351111075,0.0004186828608888892,0.004909058538222226,0.000412038266666667,0.004890860068888898,0.0005594769542222222,0.0005447547560000028,0.00047933999200000174,0.0005078212848888906,0.0005982060773333314,0.0034439013866666736,0.002600466764444437
603,2174.826666666667,0.0005368459555555558,0.000834791489333334,0.0014303254982222246,0.0008145102342222224,0.0006498636688888884,0.000565400853333332,0.0005455241728888923,0.006540934881333329,0.0007744175702222218,0.006952238253333333,0.0005382401000000004,0.007101743297777774,0.0005287116404444444,0.007085318186666665,0.0007355316959999989,0.0007225478244444449,0.000608747906222224,0.0006543494337777759,0.0008394634431111089,0.004202861315555549,0.003233400711111112
701,2529.68,0.0006372252746666646,0.0010223723377777772,0.0017522451520000026,0.0009845056626666664,0.0007990651426666681,0.0006958412151111105,0.0006519455631111089,0.008750592480000013,0.0009522079924444456,0.00931956672000001,0.0006443338773333332,0.009503915880000003,0.0006411815013333319,0.009485005982222234,0.0008945461053333312,0.0008763131177777782,0.0007276565831111087,0.0007927347813333311,0.0009721385217777802,0.004902523293333329,0.003783764555555556
799,2882.5866666666666,0.0007473047893333326,0.0012243085697777778,0.0021335613493333335,0.0011619578075555551,0.0009491560177777758,0.0008187088213333313,0.0007784873288888877,0.01129003873777778,0.0011448486911111082,0.012060801555555563,0.0007638172528888882,0.012290773635555547,0.0007603458595555529,0.012273391826666655,0.0010887318635555599,0.0010684676088888883,0.0008718144048888908,0.0009554959035555572,0.0012504007871111114,0.0056116964755555535,0.004419240075555556
897,3243.2,0.0008569256440000001,0.001445246183111116,0.0025652669937777845,0.001349767311555561,0.0011222736466666727,0.0009678444177777792,0.0008966572102222245,0.014178661782222213,0.0013557165644444505,0.01514705888888888,0.0008842244826666657,0.015418678564444429,0.0008844648768888891,0.015394973177777783,0.0012677322617777832,0.0012466470964444451,0.0010000417328888886,0.0011117065284444389,0.0014573327373333396,0.006334059071111111,0.004992714968888886
1002,3628.2533333333336,0.000992715530666668,0.0017051083608888875,0.0030412138097777805,0.0015548275644444475,0.0013173732377777794,0.00113195948311111,0.0010478553951111173,0.017638855608888896,0.0016049836582222184,0.018832394013333302,0.0010235562368888851,0.019182780297777757,0.0010365767906666658,0.019165873151111117,0.001527158149777778,0.0015010873724444452,0.0011730415444444438,0.0013012856444444404,0.0017925270231111156,0.007128414848888881,0.00568920476000001


==> results/heuristics/rigids/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
99,337.6533333333333,6.170082293333315e-05,8.301893626666624e-05,0.00012723509773333294,8.780543653333361e-05,5.7007154599999637e-05,5.0656638666666595e-05,5.692259999999976e-05,0.00014529482800000018,7.400687893333449e-05,0.00016616074100000007,5.621894979999948e-05,0.00016343163199999982,5.697218946666633e-05,0.00015630150366666655,7.681258580000063e-05,7.087739453333319e-05,6.930080593333392e-05,6.887738366666662e-05,8.814604953333266e-05,0.0005910409386666671,0.0004595270266666676
197,693.9866666666667,0.0001352539093999994,0.00020217338000000213,0.00030217774600000015,0.0001953104197333336,0.00013320161306666625,0.00011642773700000026,0.00013349533679999975,0.0004684367086666675,0.00018279092506666658,0.0005142564760000002,0.00012626886339999933,0.0005250789313333337,0.0001291920331999999,0.0005141758866666659,0.00017364581953333442,0.00016592533426666796,0.0001511939126666678,0.0001558895079333343,0.00018510499000000128,0.0012353479359999994,0.000953469108666666
302,1074.7333333333333,0.00022770928133333327,0.0003596921033333326,0.0005347830639999992,0.0003352696173333339,0.00023537730140000044,0.0001981061246666677,0.00023361190839999937,0.0010188645346666662,0.0003303334013333324,0.0010965956539999986,0.00021339384900000006,0.0011406479173333333,0.0002223226287333343,0.0011277788866666655,0.00030176797960000147,0.0002899549762000017,0.00025588131366666817,0.0002701123593333338,0.0003172391093333327,0.0019480860266666647,0.001506691058
400,1433.44,0.0003190237599999988,0.0005250112066666671,0.0007922057833333345,0.00047317169666666765,0.0003439958866666668,0.0002933526005999998,0.0003339324093333311,0.0017213560680000015,0.00048511805199999956,0.0018418534100000036,0.0003004784754666658,0.0019254236280000013,0.0003170703179999994,0.0019118885179999993,0.0004422989019999988,0.0004269501519999985,0.00036146990466666434,0.0003864164099999984,0.0004658300140000021,0.0026217480466666594,0.0020430556533333356
498,1793.7733333333333,0.0004261808239999999,0.0007354423020000006,0.0011204629459999984,0.000630774477999999,0.0004709189453333343,0.0004029569376000006,0.00045561441933333305,0.002614344304666667,0.000685268774666665,0.002777217105999999,0.0004041824660000001,0.002910894714,0.0004301282473333338,0.0028954466100000026,0.0006105341879999997,0.000592389084000001,0.0004927038693333359,0.0005370872586666684,0.0006537658173333292,0.0033160599533333295,0.002583639053333329
603,2174.826666666667,0.0005516796233333347,0.0009667421760000017,0.001496046174,0.0008063543946666673,0.0006273868766666663,0.0005500278293333333,0.0006018716420000009,0.00377903398866667,0.0009084812960000022,0.003999262826666663,0.0005327176779999993,0.00420001687333333,0.0005639939420000005,0.004184482066666665,0.0008242427419999998,0.0008088686953333337,0.0006368066546666662,0.000706735136666667,0.000961763377333329,0.0040617929733333365,0.0032523126600000024
701,2529.68,0.0006613610820000001,0.0012027287266666666,0.0018696123280000018,0.0009903986033333338,0.0007932352873333331,0.0006973933493333331,0.0007270646413333334,0.0050414734666666605,0.00113584360266667,0.005324580026666671,0.0006460131633333322,0.005602509046666671,0.0006970586413333342,0.005582761840000002,0.0010179214853333312,0.000994987188666666,0.0007704709413333309,0.0008696209699999981,0.0011131979760000024,0.004746531040000005,0.003819251566666662
799,2882.5866666666666,0.0007874121353333335,0.0014614831973333304,0.0023314155506666727,0.0011852822240000025,0.000963265279999999,0.0008342779453333329,0.0008839990559999988,0.006490187306666666,0.0013865036593333335,0.006859714399999994,0.0007803551393333334,0.00722373531999999,0.0008407594026666656,0.007204127540000005,0.0012663941239999994,0.0012403708266666663,0.0009436607173333369,0.0010705418093333338,0.0014854978346666634,0.005450902906666667,0.004516766626666667
897,3243.2,0.0009085375419999993,0.0017462091726666705,0.0028595372373333415,0.0013919769059999997,0.0011594661073333365,0.0010078627153333327,0.0010251855946666701,0.008142312140000017,0.0016621514546666734,0.008597378799999998,0.0009121399040000014,0.009044213113333338,0.0009901281593333333,0.00901696656666667,0.0014883035980000046,0.0014609168426666633,0.0010896685726666654,0.0012582999926666653,0.0017468705400000087,0.00616108002666667,0.00511236055333333
1002,3628.2533333333336,0.0010687211373333334,0.0020866531353333313,0.0034481992946666673,0.0016192661073333333,0.0013836153040000009,0.0012002065806666668,0.0012148920933333315,0.010130014146666672,0.001992974926666661,0.010659987486666678,0.0010705946799999986,0.011241612513333337,0.001179139758666667,0.011214300259999985,0.001829050482,0.001794396355333337,0.0013004131240000009,0.0014938267253333287,0.002198801230666671,0.006955684099999999,0.005876286333333342


==> results/heuristics/rigids/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
99,337.6533333333333,8.099683319999998e-05,9.05215052e-05,0.00018053596133333353,0.00011947917493333343,9.984143866666672e-05,8.959580160000004e-05,6.810315346666668e-05,0.0004198176226666657,8.133474626666678e-05,0.00042896236799999936,8.462683746666657e-05,0.00044702179200000006,7.373046773333324e-05,0.0004345178653333339,8.732096626666656e-05,8.082961920000016e-05,8.490213120000008e-05,8.044020560000017e-05,9.701444506666696e-05,0.0006897700613333332,0.0004991836706666663
197,693.9866666666667,0.00016321787946666665,0.00018425304000000016,0.00039002640800000013,0.0002521333706666663,0.000210533144,0.00018644779066666673,0.0001380713753333334,0.0014367732813333337,0.00016419030933333335,0.0014917705706666657,0.0001722596346666669,0.0015361867986666662,0.00014878591373333364,0.0015185514080000022,0.00017838381733333364,0.00017132216266666671,0.00017393430133333347,0.00017011068533333336,0.00019138814133333356,0.001424053106666667,0.0010206905706666674
302,1074.7333333333333,0.0002511933720000003,0.00028322475199999976,0.0006186905093333335,0.0004015814386666665,0.00033301513333333307,0.00028985914133333317,0.00021412467066666673,0.003195124253333336,0.0002521664333333327,0.0033495399333333354,0.0002689813000000002,0.0034195439999999988,0.00022937203999999964,0.003397444706666663,0.00027625850399999927,0.0002682892359999989,0.0002704633053333328,0.00026737690399999904,0.0002956110893333341,0.0022114477733333345,0.0015818480666666647
400,1433.44,0.0003338499146666663,0.0003763923680000008,0.0008429778546666669,0.0005416828959999991,0.00044623087333333364,0.00038831234799999967,0.00028413232933333294,0.005449492200000002,0.00033317787733333325,0.00576231533333333,0.0003574091519999999,0.005843040626666667,0.0003015044439999991,0.005813020799999998,0.0003657172506666669,0.0003587112373333335,0.0003612311533333341,0.00035810215466666745,0.00039116987066666655,0.0029541935866666696,0.0021071621866666683
498,1793.7733333333333,0.000416498176,0.00047009375466666687,0.0010652754373333333,0.000684437438666667,0.0005672400959999997,0.00048689238000000076,0.000354348508,0.008310392333333331,0.00041492303733333346,0.00883178809333333,0.0004476836506666668,0.008905386186666668,0.0003758583053333344,0.008881686986666663,0.0004573624866666663,0.0004494861000000003,0.00045261223733333324,0.0004492893373333331,0.00048708659733333315,0.0036995842533333306,0.00263412218666667
603,2174.826666666667,0.0005071786199999994,0.0005708901159999998,0.0012988841466666655,0.0008308219133333334,0.0006948172533333332,0.0005961469013333328,0.00043282923466666726,0.012064736666666671,0.0005062901186666664,0.012858189106666678,0.0005492849439999996,0.012905196146666659,0.0004581470373333335,0.012886990426666668,0.0005581096040000003,0.0005499060826666671,0.0005526304093333335,0.0005495780280000003,0.0005948635746666665,0.004484998000000007,0.003195576813333338
701,2529.68,0.0005889536599999991,0.0006616595600000002,0.0015175108000000004,0.0009727197813333325,0.0008107248533333345,0.000692736946666666,0.0005017074066666668,0.016168830506666648,0.0005849367719999993,0.017309540106666677,0.0006409753053333345,0.017306729546666632,0.0005294272213333332,0.017289494266666674,0.0006477953453333313,0.0006389649759999989,0.0006420278666666658,0.0006389624039999993,0.0006900196133333338,0.005214507800000001,0.0037127905333333355
799,2882.5866666666666,0.0006670900973333336,0.0007499593146666677,0.0017378529466666641,0.001115308974666665,0.000920937493333334,0.0007875705733333328,0.0005674638746666661,0.020889741599999987,0.0006615387546666665,0.022462975866666676,0.0007307414799999991,0.02242485026666667,0.000599518773333333,0.02241192039999998,0.0007334073426666684,0.0007246611733333337,0.0007281217800000015,0.000725404092000001,0.0007802066919999998,0.005933283613333334,0.004224186973333335
897,3243.2,0.0007537018479999985,0.0008433202039999996,0.001976726506666667,0.0012653481226666677,0.0010478887253333312,0.0008878078226666671,0.0006396004413333334,0.026251361066666683,0.0007428467840000008,0.02824641906666668,0.0008283936399999993,0.02816760946666667,0.000673138312,0.028150986400000005,0.0008265895893333324,0.0008181076040000003,0.0008207880533333326,0.0008185195999999995,0.0008782571320000009,0.006680017159999996,0.0047534238000000026
1002,3628.2533333333336,0.0008407043173333332,0.0009420188120000002,0.0022272428400000027,0.001425950478666666,0.0011848891053333336,0.0009954652880000015,0.0007137819986666665,0.03265653853333336,0.0008290011213333337,0.03517720706666663,0.0009294793506666667,0.035065115866666656,0.0007514508546666662,0.03506901893333334,0.0009233734853333321,0.000914469406666666,0.0009182983853333321,0.0009162034826666667,0.0009799786079999994,0.007473876346666664,0.005315041613333345


==> results/heuristics/rigids/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
99,337.6533333333333,5.043156968888916e-05,7.355594964444386e-05,0.0001332440940444436,8.648025062222206e-05,5.9829184355555486e-05,5.2489600399999715e-05,4.9742806088889234e-05,0.00022288841484444444,6.49432103555553e-05,0.00024056646697777763,5.394172773333316e-05,0.00024503951662222244,5.0700507422222356e-05,0.00023631721075555593,6.851196368888845e-05,6.301657386666654e-05,6.349807551111111e-05,6.1777431688889e-05,3.919601792444468e-05,0.00030614883155555587,0.00022509374555555552
197,693.9866666666667,0.00011292564755555606,0.00017396100111111078,0.00030958938400000056,0.0001923844987111106,0.00013754654644444444,0.00011891004862222193,0.00011457125622222243,0.0007661118795111104,0.00015484703808888882,0.0008157719404444443,0.00011959859328888947,0.0008381531493333333,0.00011339717942222218,0.0008253185093333324,0.00015289877728888796,0.00014657603355555538,0.000137868142,0.00013989034800000033,9.223323684444421e-05,0.0006479294044444446,0.0004748817066666673
302,1074.7333333333333,0.00018818186848888952,0.00030012406755555466,0.0005291970720000002,0.00032390107186666705,0.00023496458297777803,0.00019635200715555507,0.00019523683675555566,0.0017062479493333328,0.0002710277951111117,0.0018102801142222198,0.00019832664506666588,0.001863374826222221,0.00019063875631111074,0.0018476938097777757,0.0002592708743111118,0.00024994521857777785,0.00022828493928888862,0.00023695182497777826,0.00016556549182222257,0.0010253995257777776,0.0007564214933333352
400,1433.44,0.0002632293623111106,0.0004315109355555557,0.0007658339826666655,0.0004529318212444431,0.0003355608186666676,0.00028294871604444616,0.00027578331964444436,0.0029150267288888974,0.00039172532888888953,0.0031005138097777766,0.00027638530053333393,0.0031830085502222234,0.00026877700391111106,0.0031642386999999983,0.0003737093678222217,0.0003616244929777777,0.0003193036370666668,0.0003351210388888886,0.0002549131229777778,0.0013863348448888931,0.00103660986711111
498,1793.7733333333333,0.00034881432746666676,0.0005929488613333356,0.001048839221777777,0.0005956471626666666,0.00045056096604444363,0.00037892433662222195,0.00037036342933333274,0.004453139267555555,0.0005423280906666679,0.004736391760000008,0.0003654993902222228,0.00484967262844445,0.0003587936776888881,0.004831858842222221,0.0005062202671111108,0.0004921900246666677,0.00042725256959999844,0.00045598401866666646,0.00037075087715555683,0.001761351115555556,0.0013179781244444446
603,2174.826666666667,0.00044548323022222143,0.000767380964888889,0.0013637742022222232,0.0007482213879999995,0.0005842308346666649,0.0005001619642222221,0.0004806468591111102,0.0064674566182222155,0.0007077282511111098,0.00687956864888888,0.0004713139104444438,0.0070284488444444515,0.000461795591111111,0.007012316484444449,0.0006686276520000001,0.0006566452711111107,0.0005433336004444441,0.0005892147231111109,0.0005600095590666658,0.00216062224,0.0016759747817777747
701,2529.68,0.0005323974511111117,0.0009450524768888921,0.0016757827404444425,0.0009083245173333342,0.0007235075524444449,0.0006206990591111118,0.0005771410199999988,0.008666105068444448,0.0008758559982222219,0.009236075546666672,0.000567562516444444,0.009419720053333335,0.0005643695524444459,0.00940109536888889,0.0008177597493333331,0.0008004491697777775,0.0006522992564444465,0.0007176248817777783,0.0006506571807555555,0.0025305681822222204,0.001975403372444451
799,2882.5866666666666,0.0006292208279999995,0.0011370617533333289,0.0020472940679999987,0.0010758775315555518,0.000863716049777779,0.0007336795796888878,0.0006938135462222231,0.011194633248888893,0.001058728673777779,0.011966444191111092,0.0006772974872888889,0.012195583102222218,0.0006736962199999995,0.01217843287111111,0.001002168462666665,0.0009827613671111101,0.0007865764515555547,0.0008705290893333312,0.000887258972666667,0.002913220564444431,0.0023613259382222226
897,3243.2,0.0007253006622222218,0.0013479633044444458,0.0024689072168888916,0.0012536969680000051,0.001026819828,0.0008727597496888871,0.0008019221693333345,0.014072399906666675,0.0012594585311111169,0.015041931128888904,0.0007875349217777752,0.015312348977777763,0.0007876754217777783,0.015288959835555558,0.0011709704333333329,0.0011508661355555578,0.0009047550511111092,0.0010166418208888896,0.0010525337770222233,0.003298997417777778,0.00268205132088889
1002,3628.2533333333336,0.0008468495786666662,0.0015971777573333284,0.0029342226546666744,0.0014481327777777803,0.0012113248502222244,0.0010262555382222205,0.0009424075324444428,0.01752099058666666,0.0014978099231111085,0.018715699320000015,0.000916014704888886,0.01906471014222219,0.0009289199066666662,0.01904807391111113,0.001419498820444445,0.0013945880257777781,0.0010670277546666706,0.0011955891893333302,0.0013436311779999974,0.0037349951244444297,0.0031050279173333167


==> results/heuristics/rigids/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
99,337.6533333333333,4.402335493333323e-05,7.116477453333295e-05,0.00011556594039999943,7.60030791999998e-05,4.5696101533333015e-05,3.970320966666644e-05,4.624303286666689e-05,0.00013129043826666688,6.283537879999935e-05,0.00015298652713333327,4.4764359199999606e-05,0.00015056864026666644,4.5530639066666535e-05,0.00014363733079999979,6.544447199999947e-05,5.9878986066666564e-05,5.842384106666648e-05,5.8047294066666534e-05,3.1991010953333264e-05,0.0002856736060000002,0.00021231937766666667
197,693.9866666666667,0.00010363993173333358,0.00018008390966666607,0.00028042776933333427,0.00017354868940000053,0.0001119205232666665,9.586986253333389e-05,0.00011348056940000023,0.00044312270193333356,0.0001615964577333337,0.0004897864626666673,0.00010468689800000077,0.0005009657393333337,0.00010751804619999971,0.0004904378193333326,0.00015200438726666675,0.00014498838366666623,0.00013048680699999967,0.0001353529233333329,8.204094793333353e-05,0.0006110240613333326,0.00045314821066666576
302,1074.7333333333333,0.00018036380739999978,0.00032577688933333246,0.0005013458206666674,0.0003018989564666674,0.00020258252179999994,0.00016607269006666643,0.0002022371211999997,0.0009805964906666675,0.00029762890466666735,0.0010590957446666661,0.00018022124559999945,0.0011036789459999996,0.00018909279713333267,0.0010911455213333317,0.0002685917208000002,0.0002574294332000003,0.00022362422359999923,0.00023810735946666636,0.00016051276219999986,0.0009767688640000016,0.0007319233933333336
400,1433.44,0.0002583230294666664,0.0004812166026666674,0.0007490519253333342,0.0004302364838666659,0.0003016788373333328,0.00025159201273333297,0.0002928376148,0.0016722466866666674,0.00044287443400000087,0.0017936061280000024,0.0002577760854666661,0.0018776094853333372,0.00027430566986666715,0.0018644042766666703,0.0003996086163999996,0.0003846621281333336,0.0003196393816000021,0.0003448645103333321,0.0002637259224666653,0.0013279655606666654,0.0010163412106666675
498,1793.7733333333333,0.0003521129258666671,0.0006815710826666668,0.001067403124666667,0.0005779248693333332,0.0004186838183999999,0.0003512391515999991,0.0004045570406666652,0.002554345454666663,0.0006329722426666678,0.0027180587866666647,0.0003514227926666663,0.0028521566426666627,0.00037728022253333266,0.00283712853,0.0005577573406666671,0.0005401131129999999,0.0004408704643999992,0.00048553627200000017,0.000406494017066667,0.0016991133799999988,0.0013018650999999965
603,2174.826666666667,0.00046035133866666623,0.0008994559160000004,0.0014296132900000016,0.0007402270400000006,0.0005619743533333339,0.0004850900229999994,0.0005373926033333322,0.0037051370139999915,0.0008425853673333306,0.003926337099999998,0.00046630383566666623,0.004127661846666675,0.0004973428966666661,0.004112494200000005,0.0007576476986666658,0.0007432248166666671,0.0005716282726666669,0.0006418804759999996,0.0006580685352666672,0.002098571360000005,0.0016959147659999963
701,2529.68,0.0005566130813333332,0.0011255180213333377,0.0017933064633333304,0.0009144076793333333,0.0007178923413333349,0.000622541618,0.0006526571913333316,0.004956847436000004,0.0010601085339999993,0.0052408395400000045,0.0005697928933333347,0.005519271680000004,0.0006207027900000007,0.005499857866666666,0.000941639461999999,0.000919395455999999,0.0006953915180000004,0.0007947936206666677,0.0007636657644666669,0.0024670305599999985,0.002011539831999999
799,2882.5866666666666,0.0006694287773333339,0.0013743713686666676,0.002245285088666666,0.0010994070759999986,0.0008780867493333342,0.0007495548082000002,0.0007997301653333348,0.006394840006666653,0.0013008850820000024,0.006765269286666683,0.0006942232536000006,0.0071295294533333265,0.0007545007293333328,0.00711031977333334,0.001180304389999998,0.001154925337333331,0.0008586549266666665,0.0009858271566666665,0.0010903930910000006,0.0028574139133333283,0.002459013393999998
897,3243.2,0.0007769571700000009,0.0016490571866666697,0.002763307498666672,0.0012961220220000008,0.0010642852713333296,0.0009130697831999996,0.0009308158666666679,0.008036113993333345,0.0015664384926666716,0.00849212335999999,0.000815892537333332,0.008939204400000001,0.0008937811573333366,0.008912394419999992,0.0013919864360000022,0.001365408819999999,0.0009946485946666658,0.0011635285953333332,0.0013064155408666663,0.003244396499999998,0.0028030026546666596
1002,3628.2533333333336,0.0009229213713333327,0.0019788321479999927,0.0033413457886666805,0.0015127728493333334,0.001277803911333331,0.0010947981559999984,0.0011098335993333323,0.01001219148000001,0.0018863668266666598,0.010543144713333327,0.0009634983193333331,0.011125042946666655,0.0010719142206666663,0.011098117066666663,0.001721889586,0.0016881812006666694,0.0011946414893333351,0.0013883598799999985,0.001710163854999999,0.0036945837799999956,0.0032921597959999957


==> results/heuristics/rigids/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
99,337.6533333333333,6.324799919999997e-05,7.833829986666672e-05,0.00016860040133333338,0.00010743459346666671,8.809535000000004e-05,7.80623818666668e-05,5.6742352533333444e-05,0.0004060843679999992,6.915887346666663e-05,0.0004157263466666654,7.229646480000011e-05,0.0004339812693333333,6.104024413333345e-05,0.00042167697066666625,7.464694706666691e-05,6.92917494666666e-05,7.364654440000008e-05,6.923770693333328e-05,5.360603186666676e-05,0.00034709928266666657,0.0002506424813333333
197,693.9866666666667,0.00013149707919999997,0.0001617151839999998,0.0003679126133333343,0.00023005611733333304,0.00018879859280000055,0.0001649904207999998,0.00011675262986666681,0.0014120902346666647,0.00014134819880000002,0.0014677428959999988,0.00014942198386666674,0.0015125279693333337,0.00012515544586666662,0.0014950798893333334,0.00015468755733333314,0.00014975133333333313,0.00015263081200000002,0.0001489651973333334,0.00011261781466666656,0.0007217400906666664,0.0005183486986666662
302,1074.7333333333333,0.0002038179906666666,0.00024881842399999954,0.000584899574666667,0.0003679053026666678,0.0002997287053333335,0.0002569106413333341,0.0001812362678666666,0.0031575508666666662,0.0002178255760000002,0.0033126488533333324,0.00023453744399999998,0.0033827665866666694,0.00019373067466666694,0.003360790386666671,0.0002406291813333322,0.00023497678933333293,0.00023760637066666608,0.0002346407559999995,0.00017567095106666645,0.0011226608493333325,0.0008054176933333322
400,1433.44,0.0002730420280000002,0.00033209960133333364,0.0007993980973333331,0.0004983224960000009,0.00040332478133333293,0.0003456621226666664,0.00024167472933333344,0.005400586813333331,0.00028942711866666604,0.00571432917333333,0.00031360373066666625,0.005793806679999992,0.0002577196719999999,0.00576390754666666,0.00032191087066666714,0.00031554922266666704,0.0003186321480000001,0.00031563409599999975,0.00023728752400000024,0.001503073413333332,0.0010771471800000007
498,1793.7733333333333,0.0003422171306666674,0.0004157044186666665,0.0010117114159999994,0.0006310917493333331,0.0005143152613333332,0.0004342947066666671,0.0003019762066666662,0.008250726893333345,0.00036103978666666726,0.008773057706666669,0.00039365258533333245,0.0088447046,0.0003218205880000001,0.00882131946666667,0.00040314612,0.00039634384800000025,0.0004000167800000005,0.00039687951200000055,0.0002992645973333329,0.0018858265866666692,0.001350204173333332
603,2174.826666666667,0.00041574701333333395,0.0005032310626666669,0.0012320960266666667,0.0007642100840000003,0.000628743797333333,0.0005303058466666669,0.000367155370666667,0.01199209582666666,0.00043801401866666676,0.01278603174666666,0.00048133406,0.012830022839999993,0.00039070098000000016,0.01281196105333334,0.0004905875586666669,0.0004834861800000002,0.0004867442560000002,0.0004838832173333333,0.000363891606666666,0.002284724000000002,0.0016360948133333322
701,2529.68,0.0004839661906666654,0.0005841213879999999,0.001440735294666665,0.0008961581933333339,0.0007347379746666657,0.0006170139413333331,0.00042610867733333327,0.016084620333333324,0.0005073509266666672,0.017226547560000017,0.0005631017626666667,0.01722061680000001,0.0004517030773333336,0.01720357037333334,0.0005700003240000006,0.0005625565973333335,0.0005661147333333335,0.0005632874039999998,0.0004246400133333339,0.0026576434266666706,0.0019031304533333347
799,2882.5866666666666,0.000548804929333334,0.0006624425226666651,0.0016513120266666655,0.0010288184426666684,0.0008349746506666668,0.0007019291226666674,0.00048198030800000003,0.020794219733333338,0.0005744158573333323,0.022368794000000018,0.0006434459546666675,0.0223276904,0.0005120872013333329,0.022314659066666694,0.0006458966079999986,0.0006384334266666665,0.0006424195013333326,0.000639932954666667,0.00048099073599999927,0.003024833866666668,0.002165951026666669
897,3243.2,0.0006219876466666663,0.0007457755400000001,0.0018801066533333315,0.001168846860000001,0.0009518889413333317,0.0007921396826666657,0.0005441347746666658,0.026144971733333355,0.0006454986080000001,0.028141546666666666,0.000730819690666666,0.02805863813333333,0.0005754639506666666,0.028042090666666696,0.000728938428000001,0.0007217807666666672,0.0007249679640000019,0.0007228682720000013,0.0005447702493333336,0.0034081992533333385,0.0024401486533333367
1002,3628.2533333333336,0.0006947059933333342,0.0008338689760000011,0.002119976386666665,0.001318852634666665,0.001078366727999999,0.0008891703026666685,0.0006075553986666675,0.03253858879999997,0.0007206961160000012,0.035060808533333356,0.0008210474759999995,0.03494404453333334,0.0006429312786666657,0.034947987599999966,0.0008147172893333323,0.0008074016759999985,0.0008118002853333336,0.0008100478080000004,0.0006105658239999995,0.003815817813333338,0.0027307641600000008


==> results/heuristics/tights/Full/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,297.0,6.528006613333383e-05,7.549752804444698e-05,0.0001036306029777771,7.115555008888851e-05,4.927952848888875e-05,4.725180853333384e-05,5.6598761599999906e-05,0.00024926694342222266,6.984074933333184e-05,0.00025380293435555557,5.298837413333298e-05,0.00023361555071111197,6.0787732799999324e-05,0.00022647031515555507,6.690470177777823e-05,6.141726382222269e-05,6.332334297777753e-05,6.162420768888893e-05,8.047294528888864e-05,0.0004914950231111078,0.00041048756044444374
200,597.0,0.00015020878991111122,0.00017769505506666063,0.00020737677933333303,0.00014396498391111082,9.573587177777752e-05,9.231577431110979e-05,0.000137590301600002,0.000836458485022221,0.00016586472342221942,0.0008301391444444451,0.00011168914533333199,0.0007660519680000003,0.00014747968924444502,0.0007573962404444452,0.00013982974839999888,0.0001341126766222227,0.0001325867806666665,0.0001326081068444446,0.00016038065568889018,0.0009944102493333296,0.0008322767382222268
300,897.0,0.00026053684666666735,0.00030893566533333957,0.00031596386888888803,0.00022381316484444434,0.00014496918462222232,0.00013870504857777858,0.00024915070559999804,0.0017577843897777796,0.0002914430937777815,0.0017315313706666694,0.000180531725511111,0.001599794757777779,0.00026259734248889173,0.001591654339111113,0.00022526573008888843,0.00021972749604444233,0.0002135980712888874,0.00021546821902222076,0.00025307020311111196,0.0015155729542222266,0.001262901674222222
400,1197.0,0.00039588557199999875,0.0004639881004444519,0.00043174701155555595,0.00031458696711111087,0.00019386768088888834,0.00018726591920000064,0.00039418310400000066,0.0030158371306666628,0.00043954831377776907,0.002963834464444443,0.00025577671466666844,0.0027333412359999924,0.00040738701066666676,0.0027269918528888934,0.000324750080888884,0.00031987966773333387,0.0003008449564444482,0.000304556326311113,0.000362716039555557,0.0020581519022222225,0.0017092329693333312
500,1497.0,0.0005511994004444453,0.0006512260631111187,0.0005392390337777782,0.0004055814937777776,0.0002412334915555537,0.0002354331587555527,0.0005593380426666661,0.004602974077333334,0.0006193254506666581,0.004522144470222223,0.00034567694177778076,0.0041600934155555675,0.0005854278399999993,0.004153586753777769,0.00043011020533332916,0.00042457611999999613,0.00039746994533333403,0.00040227001777777755,0.00046602597555555806,0.002602624382222212,0.002156752215999999
600,1797.0,0.000747737015111117,0.0008793506284444494,0.0006508856968888861,0.000535034805777778,0.0002971516742222206,0.00029163246355555706,0.00077331425422222,0.006590483371555551,0.0008480862079999934,0.006453939883111091,0.00048175024444444583,0.005941032435555562,0.0007997784955555561,0.005940127890222218,0.0005670280395555572,0.0005617195680000032,0.0005143084013333356,0.0005205320720000013,0.0006140658848888849,0.0031880435288888917,0.0026315687102222134
700,2097.0,0.0009610088373333293,0.0011309319408889153,0.0007616552928888889,0.0006212937893333316,0.00034684858266666944,0.0003474224786666671,0.0010152031484444428,0.008853595895555557,0.0010922816635555426,0.008692055063111095,0.0005834168760000067,0.007992444102222229,0.001058348635111133,0.00799133152444446,0.0007051998799999991,0.0006994857919999996,0.0006330518577777833,0.0006405868466666666,0.0007359637395555573,0.003778348146666668,0.0031039704755555604
800,2397.0,0.001216438555555555,0.0014271178199999916,0.0008754743617777789,0.0007480693408888858,0.000401495826666668,0.0003921670782222221,0.0012799257560000086,0.011504579643555557,0.0013847413773333392,0.011319091102222246,0.0007580522791111077,0.010386762391111108,0.0013394494173333315,0.01038787761777777,0.0008601433551111019,0.0008539129213333295,0.0007696556528888873,0.0007791320982222218,0.0009233419746666647,0.0044250451999999964,0.0035989262844444516
900,2697.0,0.0014900639399999841,0.0017320871026666918,0.0009872678360000008,0.000959258725777777,0.00045048588755555534,0.0004627425057777784,0.00160558134133333,0.014459482718222217,0.0016926708857777715,0.014221482324444415,0.0009017845733333309,0.013051008768888895,0.0016514799155555385,0.013053003053333347,0.0010106538084444403,0.0010047494226666622,0.0009083685213333223,0.0009191575644444449,0.0010471151115555614,0.005027743355555548,0.004096392839999997
1000,2997.0,0.0018063394302222295,0.0020923481937778197,0.001102383038666669,0.0010180389573333326,0.000510404779111112,0.000507435555111107,0.001931059503111097,0.017844604840000045,0.002046211980888907,0.017540059173333313,0.0010669129364444547,0.016018335075555525,0.0020328697697778097,0.01602056760444443,0.001207512503999997,0.0012018290328888925,0.0010606604204444544,0.0010737479382222205,0.0012928918657777659,0.005695597026666657,0.004621172497777756


==> results/heuristics/tights/Full/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,297.0,5.8566891533332315e-05,7.14513548666694e-05,9.288072846666593e-05,6.294520746666679e-05,4.022756873333376e-05,3.807274533333342e-05,5.030488066666622e-05,0.00014254459113333332,6.554206166666527e-05,0.00016239134486666638,4.5888269266666566e-05,0.00013772836339999967,5.3997519399999306e-05,0.00013155826606666655,5.8016296399999184e-05,5.2763940866666386e-05,5.5578396733333464e-05,5.5090105333333035e-05,7.318798526666746e-05,0.0004461423446666638,0.0003917879560000002
200,597.0,0.00013640817373333439,0.0001704524335999976,0.00018536437833333342,0.0001274010378666661,7.763592686666657e-05,7.347281639999962e-05,0.00012497568426666713,0.00045579320553333364,0.00015831645000000236,0.0004983158240000001,9.715875179999997e-05,0.00042248757866666654,0.0001344582218666686,0.00041420539999999933,0.00011346467526666651,0.00010741568026666676,0.00010861822900000034,0.00011008565693333343,0.00013777953886666777,0.0008963917246666649,0.0007873428340000028
300,897.0,0.0002387177153333343,0.0002982404413333281,0.00028252317066666664,0.00019880326060000032,0.00011798270626666659,0.00011001794153333338,0.00022980608946666486,0.0009414927379999982,0.0002804346213333251,0.0010119559093333325,0.0001584305969333314,0.0008572583166666669,0.00024324277173333163,0.0008485213819999991,0.00017344889246666696,0.00016743627606666814,0.00016426407893333522,0.000167913751200001,0.0002067605760000005,0.0013600778713333164,0.0011813927513333229
400,1197.0,0.0003651102406666638,0.00044957525600001087,0.000387856478,0.00028090430533333355,0.00015611439933333357,0.00014836341480000003,0.0003684931560000016,0.0016074058493333403,0.00042531524733332304,0.0017067321633333315,0.0002264559793333339,0.001443216527333336,0.00038289693133333497,0.0014342567860000024,0.00024009628733333716,0.00023356059160000087,0.00021960134000000185,0.00022538233279999946,0.0002894655746666668,0.0018412677733333383,0.0015835939606666735
500,1497.0,0.0005111762819999977,0.0006343571393333313,0.00048293320600000135,0.0003643155413333322,0.0001947355086666663,0.00018705923946666674,0.0005266667933333337,0.0024459388426666716,0.0006025047386666702,0.002582269618666664,0.0003064848386666661,0.002169352716666661,0.0005558266853333334,0.002160943377333338,0.00030113666999999865,0.00029388015199999923,0.0002747993286666666,0.0002822235413333338,0.0003523147860000017,0.002317523179999992,0.0019791723106666703
600,1797.0,0.0006976597646666675,0.0008606657420000069,0.0005837826733333333,0.0004878015566666661,0.00024094645066666668,0.00023237135800000024,0.0007336633686666675,0.0034969702906666664,0.0008272707779999861,0.0036544164179999933,0.0004369865826666682,0.003076221219999998,0.0007659857866666687,0.00306811557533334,0.0003909390680000016,0.00038341711266666657,0.0003375711286666706,0.00034678189933333247,0.0004598410726666671,0.002833014240000001,0.0023868021119999917
700,2097.0,0.0008974245500000003,0.001103433734666676,0.0006829953233333329,0.0005607522086666627,0.00028181741933333283,0.0002782543260000026,0.000967084393333338,0.004685907236666667,0.001064863216000013,0.00489574307466666,0.0005283369159999998,0.004111120739999998,0.0010160601933333396,0.00410242051333333,0.0004667606380000027,0.00045869892266666557,0.0003946650819999972,0.00040636681399999845,0.0005181004473333354,0.0033421990599999886,0.002780180679999989
800,2397.0,0.0011426257673333299,0.001395567863333329,0.0007861420406666673,0.000687438173999999,0.0003251411093333343,0.00031258439000000183,0.0012251224159999985,0.00610273213866667,0.0013532859666666687,0.006380607746666653,0.0006961418800000004,0.005341692639999997,0.001291415179999996,0.005332674673333327,0.0005484786159999997,0.000539572265333337,0.0004537461606666657,0.00046737178533333353,0.000652358680666667,0.003918913906666675,0.0031815679933333433
900,2697.0,0.0014010981106666607,0.0016976125406666963,0.0008868522546666674,0.0008910454333333334,0.0003673056053333344,0.000377163747999999,0.0015377516913333276,0.00764325607733335,0.0016553858219999962,0.007957985620000005,0.0008267330946666599,0.006661831306666663,0.0015969543266666436,0.006646218233333333,0.0006134666093333341,0.0006044654660000002,0.0005110318126666712,0.0005265490160000004,0.0006819287746666673,0.004416469713333342,0.0035750645466666644
1000,2997.0,0.0017042517286666784,0.002051968998666678,0.000989775804666666,0.0009387040146666676,0.0004100257466666662,0.0004036378693333312,0.0018592293466666403,0.009458660726666653,0.002002444990000026,0.009820308893333322,0.0009961355413333367,0.008149850746666677,0.0019753303173333566,0.00813815054000001,0.0007238812406666662,0.0007150872200000002,0.0005686613513333337,0.0005861539800000018,0.0008731595813333349,0.004990870026666668,0.003995780819999998


==> results/heuristics/tights/Full/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,297.0,7.870641533333325e-05,8.358987440000047e-05,0.0001251303520000001,8.757623533333336e-05,6.738344800000007e-05,6.560993493333346e-05,6.918652346666658e-05,0.00046271164800000113,7.843812466666687e-05,0.000436626113333333,6.718858386666673e-05,0.0004253899253333333,7.436815959999998e-05,0.00041629441333333267,8.468151253333356e-05,7.872390973333322e-05,7.881323546666702e-05,7.469241239999993e-05,9.504286533333258e-05,0.000582200379999999,0.00044788676933333504
200,597.0,0.00017781002226666627,0.0001921802980000002,0.00025140158133333255,0.00017709287600000008,0.00013193576159999982,0.0001300016901333335,0.00016281953626666733,0.001597789044,0.00018096127026666638,0.0014937857853333347,0.00014074993240000054,0.0014531807466666665,0.00017352262400000017,0.0014437779213333324,0.00019255989466666697,0.0001875066693333332,0.00018052388400000038,0.00017765300666666706,0.00020558288933333367,0.0011904472986666637,0.0009221445466666659
300,897.0,0.0003041751093333343,0.00033032611333333396,0.0003828452653333325,0.0002738329733333329,0.00019894214133333305,0.00019607926266666697,0.00028783993786666716,0.0033903676933333296,0.00031346003866666844,0.0031706822933333274,0.00022473398266666719,0.0030848676399999947,0.00030130648400000136,0.00307792025333333,0.00032889940533333543,0.0003243099360000022,0.00031226605600000233,0.0003105771546666681,0.0003456894573333322,0.0018265631200000006,0.0014259195199999993
400,1197.0,0.00045743623466666704,0.000492813789333339,0.0005195280786666661,0.0003819522906666674,0.0002693742440000004,0.0002650709280000006,0.00044556299999999935,0.005832699693333333,0.00046801444666667055,0.005478039066666664,0.00031441818533333306,0.005313590653333332,0.0004563671693333329,0.005312461986666668,0.0004940576680000004,0.0004925178200000008,0.0004633321893333349,0.0004629043133333351,0.0005092169693333311,0.002491920160000001,0.0019605109866666784
500,1497.0,0.0006312456373333337,0.000684963910666666,0.0006518506893333322,0.00048811339866666764,0.00033422945733333273,0.0003321809973333335,0.0006246805413333333,0.00891704454666665,0.0006529668746666713,0.008401894173333336,0.0004240611480000013,0.008141574813333337,0.0006446301493333342,0.008138873506666663,0.0006880572759999978,0.0006859680559999985,0.000642811178666664,0.000642362970666664,0.0006934483546666687,0.0031728267866666703,0.0025119120266666652
600,1797.0,0.0008478915159999979,0.0009167204013333353,0.0007850917440000004,0.0006295013039999995,0.00040956212133333485,0.0004101546746666661,0.0008526160253333345,0.012777509533333349,0.0008897170679999997,0.012052986813333336,0.0005712775680000008,0.011670654866666665,0.0008673639133333316,0.011684152520000003,0.0009192059826666677,0.0009183244786666655,0.0008677829466666715,0.0008680324173333372,0.0009225155093333287,0.0038981021066666673,0.0031211019066666695
700,2097.0,0.0010881774120000002,0.0011859283533333282,0.0009189752319999999,0.0007423769506666676,0.00047691090933333366,0.0004857587839999998,0.0011114406586666642,0.01718897321333333,0.0011471185586666667,0.01628467904,0.0006935767960000027,0.01575509082666666,0.0011429255186666608,0.015769153546666668,0.0011820783639999953,0.0011810595306666629,0.0011098254093333268,0.0011090269119999956,0.0011716903240000047,0.00465064632,0.0037515500666666537
800,2397.0,0.0013640641319999987,0.0014902177333333366,0.0010541390039999995,0.0008693316746666668,0.0005542052613333328,0.0005513324546666656,0.0013895324359999987,0.02230827465333333,0.0014476521986666684,0.021196057813333332,0.0008818730773333362,0.020476901893333347,0.0014355178919999985,0.020498283506666694,0.001483472833333337,0.0014825942333333358,0.0014014746373333317,0.0014026527239999979,0.0014653085626666652,0.005437307786666665,0.00443364286666667
900,2697.0,0.0016679955986666683,0.001801036226666663,0.0011880989986666657,0.0010956853106666674,0.0006168464520000019,0.0006339000213333333,0.001741240641333336,0.028091935999999998,0.0017672410133333404,0.026748475733333325,0.0010518875306666693,0.025829363693333336,0.001760531093333333,0.02586657269333334,0.0018050282066666638,0.0018053173359999979,0.0017030419386666648,0.001704374661333332,0.0017774877853333408,0.006250290640000004,0.005139049426666666
1000,2997.0,0.0020105148333333382,0.0021731065840000035,0.001327597506666666,0.0011767088426666652,0.0007111628440000019,0.0007150309266666673,0.0020747198160000024,0.034616493066666656,0.0021337459626666654,0.032979559733333344,0.0012084677266666678,0.031755303733333295,0.002147948674666666,0.03178540173333336,0.0021747750306666635,0.0021753126586666637,0.0020446585586666693,0.002048935854666669,0.0021323564346666583,0.007105051026666657,0.0058719558533333336


==> results/heuristics/tights/Theoretical/all.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,297.0,4.807038235555538e-05,6.390263386666563e-05,9.227985444444376e-05,5.969683533333444e-05,3.8287378888889286e-05,3.6579989377777964e-05,4.608706182222087e-05,0.00023558648315555534,5.8527303466667516e-05,0.00024084462595555617,4.141214293333353e-05,0.00022091527146666593,4.9219132933332207e-05,0.00021401755822222216,5.545139888889045e-05,5.064402991111154e-05,5.273214831111163e-05,5.109575484444442e-05,3.031498462666725e-05,0.00023271189555555512,0.00019054571759999982
200,597.0,0.0001197923023555552,0.0001565058003111079,0.00018670634284444408,0.00012312678982222071,7.546054186666584e-05,7.282479511111056e-05,0.00011852116155555558,0.0008120644986222197,0.00014491229537777633,0.0008064977306666672,9.03393533777784e-05,0.0007428300484444444,0.0001261358288000001,0.0007344746017777776,0.00011856864573333175,0.0001140382655111082,0.00011285243631111001,0.00011310451222222103,6.890954373333233e-05,0.00047969436800000007,0.0003952013644444452
300,897.0,0.00021635192102222283,0.0002770640306666647,0.0002847223440000008,0.00019260438915555606,0.00011436568302222308,0.00010907818600000075,0.00022008326915555685,0.0017218989938222276,0.0002599592124888903,0.0016963480724444414,0.0001487476531999993,0.0015651568835555552,0.00023078434399999962,0.001557372521777778,0.0001935639779555536,0.00018930677622222154,0.0001835877166222189,0.00018567125244444343,0.00011709053284444278,0.0007389739337777772,0.0006074764182222214
400,1197.0,0.00033947436048888883,0.00042310131733332737,0.00039154687422222304,0.00027450709991111254,0.00015443367591110954,0.00014880478168888777,0.00035639655626667046,0.002969118973333338,0.0004000526484444557,0.0029179161835555553,0.00021590443137777614,0.002688050680444443,0.0003675016616444439,0.002682116220444446,0.00028500460871111363,0.00028060032813333294,0.00026208611875555484,0.0002659912120444444,0.00018657068346666778,0.001022136073333335,0.0008360048671111125
500,1497.0,0.0004821988036888915,0.0006008293613333278,0.0004896124879999977,0.0003562578635555549,0.00019252642599999975,0.00018761730355555597,0.0005122000385333286,0.004545896723111112,0.0005704178235555709,0.0044658532062222134,0.0002964591084444447,0.004104462117333338,0.0005362208631111051,0.004098431627111101,0.00038101441440000264,0.0003759707558222247,0.00034938950217777855,0.00035445710822222217,0.00025054698302222133,0.0013089550595555615,0.0010678645084444451
600,1797.0,0.0006631646702222191,0.0008163590808888826,0.0005887639671111127,0.00047331720577777634,0.00023616948488888593,0.00023145102666666432,0.0007137886199999934,0.006520093944444452,0.0007868401488888904,0.00638437578355556,0.0004201364773333284,0.005872134424444445,0.0007381603306666727,0.005871698947999993,0.0005055390195111137,0.0005007799091555523,0.00045390417515555085,0.0004603654046222217,0.0003508940056000002,0.0016330604000000058,0.0013189127840000044
700,2097.0,0.0008637485475555564,0.0010582128915555692,0.0006898768631111127,0.000550003821777779,0.0002762608062222221,0.0002775177524888892,0.0009459034035555582,0.008772702240444432,0.0010213268915555656,0.008611942065777792,0.0005121661408888841,0.007913000786666659,0.0009870380279999981,0.007912422897777787,0.0006340682311111195,0.0006288929040000053,0.0005629832022222245,0.0005707057208888924,0.00043163108084444776,0.0019649149066666718,0.0015742635235555557
800,2397.0,0.0011061911711111128,0.0013444567662222338,0.0007937895137777763,0.0006670119328888883,0.000321139972888888,0.0003124262325777792,0.0012006504506666626,0.011412982516888898,0.0013038730644444432,0.011228247488888926,0.0006769140062222263,0.010296663999999978,0.0012582876231110927,0.010298292311111092,0.0007791069817777792,0.0007734326982222239,0.0006897290528888946,0.0006994202817777803,0.0005781141308444296,0.0023526168755555687,0.0018523164413333346
900,2697.0,0.0013672612675555541,0.0016397763737777925,0.0008960125648888856,0.0008686443662222209,0.0003605407137777779,0.000373444252177779,0.0015166717342222239,0.014357324214222207,0.0016021981346666543,0.01412012747111111,0.0008110490462222171,0.012950359022222243,0.001560691654222217,0.012952908115555564,0.0009200022640000033,0.0009146664946666648,0.0008188680951111158,0.0008298419791111123,0.0006616822020000053,0.002697997520000002,0.00213443540133334
1000,2997.0,0.0016706982248888833,0.00199025408177779,0.0010014707933333339,0.0009177491137777738,0.00041084627955556,0.0004084388839999988,0.001832535523111101,0.017731867046222254,0.0019460051244444235,0.01742809450222222,0.0009664194084444529,0.01590712752888888,0.001932373084444445,0.015909928920000028,0.0011071377035555613,0.0011020859506666691,0.0009614986106666687,0.0009747684684444413,0.0008667208175555498,0.0031084878888888883,0.0024429199528888884


==> results/heuristics/tights/Theoretical/lower.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,297.0,4.138708740000024e-05,5.9935077333332244e-05,8.159382846666679e-05,5.155659193333387e-05,2.9336935133333316e-05,2.753513293333333e-05,3.991016866666715e-05,0.0001288989380666664,5.4610086400000544e-05,0.0001495728509333336,3.466415626666631e-05,0.0001251824738666665,4.2796774199999514e-05,0.00011927399333333321,4.6961473999999854e-05,4.21657606666668e-05,4.510211586666631e-05,4.468489033333292e-05,1.9341956406666913e-05,0.0002025707533333327,0.00017353677639999991
200,597.0,0.00010604874373333283,0.0001494229633333346,0.0001648078062666682,0.00010664862939999963,5.750227046666654e-05,5.424515533333316e-05,0.00010623741226666577,0.0004314444599333327,0.00013797743966666542,0.00047474762800000115,7.638217593333565e-05,0.00039933997666666624,0.00011369737833333212,0.00039138049000000084,9.27709111333336e-05,8.753014293333278e-05,8.904905059999912e-05,9.075912506666684e-05,3.935083046666702e-05,0.00041234429000000045,0.0003526606466666667
300,897.0,0.00019457055186666765,0.0002665428320000101,0.0002513852266666674,0.00016766756840000177,8.747434079999873e-05,8.07545884666657e-05,0.00020126947880000115,0.0009056690440666646,0.0002497569602666584,0.0009768400819999993,0.00012736273033333488,0.000822644258666667,0.000212138528133332,0.0008142800693333339,0.00014245253493333512,0.00013719463833333415,0.00013442231426666787,0.00013832424600000127,6.043386260000034e-05,0.000627545813333333,0.0005294464233333336
400,1197.0,0.0003087383711333329,0.0004088665799999949,0.0003477539906666671,0.00024092070586666784,0.00011680268986666696,0.00011025254920000005,0.0003312493930666683,0.0015613931666666654,0.000386086720000009,0.0016615295620000024,0.00018675755106666562,0.0013986155939999995,0.0003431682431333329,0.0013901362373333374,0.0002005882197333333,0.0001944642068666677,0.00018102805146666623,0.00018700901539999971,9.960095086666691e-05,0.0008631782573333364,0.0007133520453333356
500,1497.0,0.00044221638953333153,0.0005841160460000037,0.0004334081166666653,0.00031506301533333305,0.00014613933566666552,0.00013954767866666574,0.0004800427824666669,0.002389797298,0.0005538765299999933,0.002526883369333337,0.0002574504406666669,0.0021146031026666678,0.0005068057386666623,0.0021067237539999974,0.000252242292933331,0.00024545495973333185,0.00022689773393333063,0.00023460866166666647,0.00011993058486666459,0.001095722607333333,0.0008937592873333315
600,1797.0,0.0006131607980000026,0.000797794943999999,0.0005217405913333332,0.0004261516899999994,0.00018008500866666645,0.00017245958533333318,0.0006746251573333298,0.0034277194033333304,0.0007662800613333382,0.0035859754953333324,0.00037555890466666033,0.0030084210366666713,0.0007045499233333363,0.003000852555333333,0.00032969265859999884,0.0003226577557333322,0.0002773286600666677,0.0002867865382666668,0.00017660004173333232,0.0013646368466666645,0.001078696002666667
700,2097.0,0.0008002240093333362,0.0010308314753333348,0.000611302370000001,0.0004895102493333325,0.00021132580466666633,0.0002085911514000017,0.0008982207813333365,0.004606252580666658,0.0009941464733333359,0.004816839285333333,0.00045728892333333484,0.004032846073333334,0.0009449024893333387,0.00402476304,0.0003958460119999987,0.00038829247733333214,0.0003247574306666677,0.0003366491026666656,0.00018991944393333097,0.0016298745866666613,0.0012549409386666624
800,2397.0,0.001032418153333335,0.0013130221239999835,0.000704518629333332,0.0006064498026666668,0.0002448503146666667,0.00023303299553333363,0.0011462008133333256,0.00601268734200001,0.0012726534346666656,0.006291212353333325,0.0006152213193333323,0.005253012639999997,0.0012104632486666675,0.005244577066666664,0.00046767286466666626,0.00045928367066666776,0.0003739616000000012,0.0003878456733333332,0.0002799974689333316,0.0019606620133333303,0.0014397702219999997
900,2697.0,0.0012782880886666656,0.001605406358666684,0.0007956615859999986,0.0008004717666666673,0.0002774281579999999,0.0002880206255999992,0.001449133972666672,0.007542824921333338,0.0015651324519999775,0.007858305139999995,0.0007361806273333268,0.006562818139999987,0.0015063641533333211,0.006547861153333308,0.0005230175906666677,0.0005145292240000014,0.00042165485466666566,0.00043739859999999985,0.00026609263166666337,0.00221475472666667,0.00161864986866667
1000,2997.0,0.0015686743559999944,0.0019499894826666708,0.0008889351560000026,0.0008385263866666654,0.0003105497300000008,0.00030476457066667023,0.0017609527019999808,0.009347794636,0.0019024725260000238,0.009710182486666665,0.0008958398673333409,0.008040452493333319,0.0018750082026666812,0.008029447246666654,0.0006237265446666626,0.000615516670666666,0.0004696601286666656,0.00048734060733333597,0.00041331786566667264,0.0025456948866666696,0.0018234183360000017


==> results/heuristics/tights/Theoretical/upper.csv <==
n,m,Basic1,DegMin0,IncProcMin0,IncInDegMin0,Transp0,TranspOneOut0,NodeBasic0,NodeBasicComp1,NodeDeg0,NodeDegComp0,NodeProcMin0,NodeProcMinComp1,NodeInDegMin1,NodeInDegMinComp0,ForestsBFSExplicit1,PForestsBFS21,ForestsDFSExplicit1,PForestsDFS21,UnionBasic1,UnionNodeBasic1,UnionTranspOneOut1
100,297.0,6.143697226666645e-05,7.183774693333281e-05,0.00011365190640000017,7.597732213333331e-05,5.618826640000016e-05,5.4669702266666675e-05,5.844084813333332e-05,0.00044896157333333366,6.636173759999993e-05,0.00042338817599999926,5.490811626666684e-05,0.0004123808666666667,6.206385040000021e-05,0.0004035046880000003,7.243124866666602e-05,6.760056840000014e-05,6.799221319999978e-05,6.391748386666678e-05,5.22610410666669e-05,0.00029299418,0.00022456359999999974
200,597.0,0.00014727941960000044,0.00017067147426666655,0.00023050341599999965,0.000156083110666667,0.00011137708466666729,0.00010998407466666667,0.00014308866013333375,0.0015733045759999988,0.00015878200679999907,0.0014699979359999989,0.00011825370826666661,0.0014298101919999991,0.0001510127297333338,0.0014206628253333343,0.00017016411493333297,0.00016705451066666624,0.0001604592077333328,0.0001577952865333336,0.00012802697026666657,0.0006143945240000004,0.00048028279999999925
300,897.0,0.0002599146593333327,0.00029810642800000167,0.0003513965786666671,0.00024247803066666652,0.00016814836746666727,0.0001657253810666664,0.00025771084986666605,0.0033543588933333357,0.00028036371693333345,0.003135364053333334,0.00019151749893333358,0.003050182133333337,0.00026807597573333224,0.0030435574266666674,0.00029578686400000195,0.0002935310520000017,0.00028191852133333504,0.0002803652653333349,0.000230403873333332,0.0009618301746666669,0.0007635364079999994
400,1197.0,0.00040094633919999855,0.000451570792000004,0.0004791326413333331,0.0003416798880000001,0.00022969564800000015,0.00022590924666666663,0.0004066908826666665,0.00578457058666667,0.00042798450533333135,0.005430689426666671,0.00027419819200000034,0.00526692085333333,0.0004161684986666664,0.005266076186666667,0.00045383738666666793,0.00045287257066666854,0.0004242022533333351,0.00042395560533333554,0.00036051014866666695,0.0013400517053333344,0.0010813105106666661
500,1497.0,0.0005621636319999987,0.0006342559919999969,0.000602021230666668,0.0004386475600000004,0.00028530060666666736,0.0002837565533333339,0.0005765145506666655,0.008858095573333334,0.0006035004106666667,0.00834379288,0.00037447644399999985,0.008084180146666668,0.0005950511119999996,0.008081847373333333,0.0006385586573333337,0.000637002348,0.0005943730386666692,0.0005941540013333356,0.000511779779333333,0.0017354199639999983,0.0014160749506666676
600,1797.0,0.0007631724146666688,0.0008534873546666632,0.000722810718666667,0.0005676482373333327,0.0003483384373333338,0.0003494339093333333,0.0007921155453333315,0.012704843026666654,0.0008279603239999974,0.011981176360000009,0.000509291622666667,0.0115995612,0.0008053811453333302,0.011613391733333337,0.0008572317413333314,0.0008570242159999999,0.0008070552053333312,0.0008075231373333331,0.0006994819333333326,0.0021699075066666657,0.001799346346666662
700,2097.0,0.000990797624000002,0.0011129757240000053,0.0008470258493333345,0.000670990966666666,0.00040613080933333417,0.00041537095466666574,0.0010412686480000008,0.01710560155999999,0.0010756877279999985,0.016202147626666673,0.0006219205760000003,0.015673310213333336,0.0010713091053333327,0.015687742613333337,0.0011105126693333332,0.001110093757333335,0.0010394347453333342,0.0010388189573333367,0.0009150543546666641,0.002634995546666664,0.0022129086933333295
800,2397.0,0.0012537372066666662,0.0014073260506666692,0.0009723312826666656,0.0007881361933333348,0.00047371928933333403,0.0004712127066666655,0.0013095497253333317,0.02221357286666664,0.0013663123240000043,0.02110231776000003,0.0008002993800000026,0.020383966719999983,0.0013539363719999992,0.02040572279999999,0.0014019752160000013,0.0014017307533333318,0.0013212639586666637,0.001322569498666662,0.0011743474546666672,0.0031365265999999943,0.002677408879999997
900,2697.0,0.001545207625333331,0.0017085164039999995,0.0010967145226666677,0.0010049895653333337,0.0005267658253333305,0.0005442915053333339,0.0016517472573333322,0.027986322799999987,0.0016763294999999929,0.026643772133333337,0.0009607858840000038,0.02572544078666669,0.0016693466559999988,0.025763002040000028,0.0017139716106666677,0.0017149410360000007,0.001613294576000003,0.0016147287373333382,0.0014528613426666689,0.003664483106666669,0.003166006466666667
1000,2997.0,0.0018747459626666716,0.002070783279999997,0.0012265420680000005,0.001076194568,0.0006114393786666672,0.0006157875106666664,0.0019757011653333332,0.034500011866666694,0.002033070321333327,0.03286391853333331,0.0011075784906666656,0.03164047759999999,0.0020471028479999986,0.03167089226666667,0.002073960021333328,0.0020752245106666666,0.001945175574666667,0.0019496241906666668,0.0017735267213333265,0.004234073893333337,0.0036819231866666653

